Continuously bounds-preserving discontinuous Galerkin methods for hyperbolic conservation laws

For finite element approximations of transport phenomena, it is often necessary to apply a form of limiting to ensure that the discrete solution remains well-behaved and satisfies physical constraints. However, these limiting procedures are typically performed at discrete nodal locations, which is not sufficient to ensure the robustness of the scheme when the solution must be evaluated at arbitrary locations (e.g., for adaptive mesh refinement, remapping in arbitrary Lagrangian--Eulerian solvers, overset meshes, etc.). In this work, a novel limiting approach for discontinuous Galerkin methods is presented which ensures that the solution is continuously bounds-preserving (i.e., across the entire solution polynomial) for any arbitrary choice of basis, approximation order, and mesh element type. Through a modified formulation for the constraint functionals, the proposed approach requires only the solution of a single spatial scalar minimization problem per element for which a highly efficient numerical optimization procedure is presented. The efficacy of this approach is shown in numerical experiments by enforcing continuous constraints in high-order unstructured discontinuous Galerkin discretizations of hyperbolic conservation laws, ranging from scalar transport with maximum principle preserving constraints to compressible gas dynamics with positivity-preserving constraints.

==> figs/data/burgers_triangle_p3_n24_continuous_solution.csv <==
x,u
0.0,0.499999974006681
0.01151638342708421,0.5115163568351002
0.030150283239582455,0.5301502556789128
0.041666666666666664,0.5416666385071078
0.041666666666666664,0.5416666385090811
0.05318305009375088,0.5531830213340495
0.07181694990624912,0.5718169201825297
0.08333333333333333,0.5833333030142559
0.08333333333333333,0.5833333029998157
0.09484971676041754,0.594849685841754
0.11348361657291578,0.6134835846075162
0.125,0.624999967508319
0.125,0.6249999673300569
0.13651638342708422,0.6365163507162012
0.15515028323958244,0.6551502494936111
0.16666666666666666,0.6666666303547568
0.16666666666666666,0.6666666340021369
0.17818305009375088,0.6781830087172979
0.19681694990624912,0.6968169192328361
0.20833333333333334,0.7083333225431118
0.20833333333333334,0.7083332909618664
0.21984971676041756,0.7198497277889736
0.23848361657291578,0.738483474004595
0.25,0.749999721458216
0.25,0.7499999123186863
0.2615163834270842,0.7615160827760894
0.28015028323958246,0.7801512221513004
0.2916666666666667,0.7916683195032357
0.2916666666666667,0.7916673530559695
0.3031830500937509,0.8031842186258644
0.3218169499062491,0.8218101292012411
0.3333333333333333,0.833322519988608
0.3333333333333333,0.8333264274146266
0.34484971676041754,0.8448427216271889
0.3634836165729158,0.8635212481437645
0.375,0.8750676962029226
0.375,0.8750642910338476
0.3865163834270842,0.8865798185038637
0.40515028323958246,0.9050707681929964
0.4166666666666667,0.9164350914796607
0.4166666666666667,0.9161863926572771
0.4281830500937509,0.9279999444266013
0.4468169499062491,0.9460243402797606
0.4583333333333333,0.9586871015866594
0.4583333333333333,0.9861710050968739
0.46984971676041754,0.9512508730127233
0.4884836165729158,0.9712847052441077
0.5,0.6714890655322822
0.5,0.26910730564916324
0.5115163834270842,0.022708205062631805
0.5301502832395825,0.07125493465759722
0.5416666666666666,-1.2836953722228372e-16
0.5416666666666666,0.0363615818005437
0.5531830500937509,0.05371260970632582
0.5718169499062491,0.07126276285904384
0.5833333333333334,0.08439742720296686
0.5833333333333334,0.0835524284867462
0.5948497167604175,0.09483018461095467
0.6134836165729158,0.11350501696179384
0.625,0.12495991889001887
0.625,0.12499046835702757
0.6365163834270842,0.13651712100554475
0.6551502832395825,0.15514940761714974
0.6666666666666666,0.16666823348986243
0.6666666666666666,0.16666708665332838
0.6781830500937509,0.17818301300502803
0.6968169499062491,0.19681697545921256
0.7083333333333334,0.2083332595242336
0.7083333333333334,0.20833330344345494
0.7198497167604175,0.21984970624167913
0.7384836165729158,0.2384836027617277
0.75,0.24999998940149837
0.75,0.24999998780121344
0.7615163834270842,0.26151636981271703
0.7801502832395825,0.28015026872472987
0.7916666666666666,0.29166665142393405
0.7916666666666666,0.2916666514759734
0.8031830500937509,0.3031830343316511
0.8218169499062491,0.3218169331750225
0.8333333333333334,0.3333333160060693
0.8333333333333334,0.33333331600485583
0.8448497167604175,0.3448496988329969
0.8634836165729158,0.36348359767658894
0.875,0.37499998050511013
0.875,0.37499998050509714
0.8865163834270842,0.38651636333339795
0.9051502832395825,0.4051502621772088
0.9166666666666666,0.4166666450055694
0.9166666666666666,0.41666664500557304
0.9281830500937509,0.4281830278339726
0.9468169499062491,0.446816926677756
0.9583333333333334,0.45833330950614526
0.9583333333333334,0.45833330950614504
0.9698497167604175,0.46984969233453083
0.9884836165729158,0.4884835911783152
1.0,0.49999997400670004


==> figs/data/burgers_triangle_p3_n24_continuous_solution_e10.csv <==
x,u
0.41684035014589416,0.9161863926572777
0.41725719049604004,0.9166482729853256
0.41767403084618593,0.9171072921530026
0.4180908711963318,0.9175635180858
0.4185077115464777,0.9180170187092095
0.4189245518966236,0.9184678619487224
0.4193413922467695,0.9189161157298303
0.4197582325969154,0.9193618479780248
0.4201750729470613,0.919805126618797
0.4205919132972072,0.9202460195776387
0.4210087536473531,0.9206845947800413
0.42142559399749896,0.921120920151496
0.42184243434764485,0.9215550636174947
0.42225927469779073,0.9219870931035287
0.4226761150479367,0.9224170765350894
0.42309295539808256,0.9228450818376683
0.42350979574822845,0.923271176936757
0.42392663609837433,0.9236954297578467
0.4243434764485202,0.9241179082264291
0.4247603167986661,0.9245386802679957
0.425177157148812,0.9249578138080378
0.42559399749895793,0.925375376772047
0.4260108378491038,0.9257914370855146
0.4264276781992497,0.9262060626739324
0.4268445185493956,0.9266193214627915
0.4272613588995415,0.9270312813775836
0.42767819924968736,0.9274420103438001
0.42809503959983325,0.9278515762869326
0.4285118799499792,0.9282600471324723
0.4289287203001251,0.928667490805911
0.42934556065027096,0.9290739752327399
0.42976240100041685,0.9294795683384507
0.43017924135056274,0.9298843380485348
0.4305960817007086,0.9302883522884834
0.4310129220508545,0.9306916789837884
0.43142976240100045,0.931094386059941
0.43184660275114634,0.9314965414424327
0.4322634431012922,0.931898213056755
0.4326802834514381,0.9322994688283995
0.433097123801584,0.9327003766828575
0.4335139641517299,0.9331010045456206
0.43393080450187577,0.9335014203421802
0.4343476448520217,0.9339016919980277
0.4347644852021676,0.9343018874386547
0.4351813255523135,0.9347020745895527
0.43559816590245937,0.9351023213762131
0.43601500625260525,0.9355026957241273
0.43643184660275114,0.9359032655587868
0.436848686952897,0.9363040988056832
0.43726552730304297,0.9367052633903079
0.43768236765318885,0.9371068272381523
0.43809920800333474,0.937508858274708
0.4385160483534806,0.9379114244254664
0.4389328887036265,0.938314593615919
0.4393497290537724,0.9387184337715572
0.4397665694039183,0.9391230128178725
0.4401834097540642,0.9395283986803564
0.4406002501042101,0.9399346592845005
0.441017090454356,0.940341862555796
0.4414339308045019,0.9407500764197346
0.44185077115464777,0.9411593688018077
0.44226761150479366,0.9415698076275067
0.44268445185493954,0.9419814608223233
0.4431012922050855,0.9423943963117486
0.44351813255523137,0.9428086820212744
0.44393497290537726,0.943224385876392
0.44435181325552314,0.943641575802593
0.44476865360566903,0.9440603197253687
0.4451854939558149,0.9444806855702107
0.4456023343059608,0.9449027412626105
0.44601917465610674,0.9453265547280595
0.44643601500625263,0.9457521938920492
0.4468528553563985,0.946179726680071
0.4472696957065444,0.9466092210176165
0.4476865360566903,0.9470407448301771
0.4481033764068362,0.9474743660432443
0.44852021675698206,0.9479101525823095
0.448937057107128,0.9483481723728643
0.4493538974572739,0.9487884933403999
0.4497707378074198,0.9492311834104082
0.45018757815756566,0.9496763105083804
0.45060441850771155,0.9501239425598079
0.45102125885785743,0.9505741474901824
0.4514380992080033,0.9510269932249953
0.45185493955814926,0.951482547689738
0.45227177990829515,0.951940878809902
0.45268862025844103,0.9524020545109787
0.4531054606085869,0.9528661427184597
0.4535223009587328,0.9533332113578364
0.4539391413088787,0.9538033283546004
0.4543559816590246,0.954276561634243
0.4547728220091705,0.9547529791222558
0.4551896623593164,0.95523264874413
0.4556065027094623,0.9557156384253576
0.4560233430596082,0.9562020160914296
0.45644018340975406,0.9566918496678376
0.45685702375989995,0.9571852070800732
0.45727386411004584,0.9576821562536277
0.4576907044601918,0.9581827651139927
0.45810754481033766,0.9586871015866597


==> figs/data/burgers_triangle_p3_n24_continuous_solution_e11.csv <==
x,u
0.45852438516048355,0.986171005096874
0.45894122551062944,0.980809091392276
0.4593580658607753,0.975851103174963
0.4597749062109212,0.971285925965266
0.4601917465610671,0.9671024452835157
0.46060858691121304,0.963289546650043
0.4610254272613589,0.9598361155851787
0.4614422676115048,0.9567310376092536
0.4618591079616507,0.9539631982425986
0.4622759483117966,0.9515214830055445
0.46269278866194247,0.9493947774184222
0.46310962901208835,0.9475719670015623
0.4635264693622343,0.946041937275296
0.4639433097123802,0.9447935737599538
0.46436015006252607,0.9438157619758667
0.46477699041267195,0.9430973874433655
0.46519383076281784,0.942627335682781
0.4656106711129637,0.9423944922144442
0.4660275114631096,0.9423877425586856
0.46644435181325555,0.9425959722358364
0.46686119216340144,0.9430080667662272
0.4672780325135473,0.9436129116701889
0.4676948728636932,0.9443993924680523
0.4681117132138391,0.9453563946801482
0.468528553563985,0.9464728038268075
0.46894539391413087,0.9477375054283611
0.4693622342642768,0.9491393850051397
0.4697790746144227,0.9506673280774742
0.4701959149645686,0.9523102201656954
0.47061275531471447,0.9540569467901342
0.47102959566486036,0.9558963934711213
0.47144643601500624,0.9578174457289877
0.4718632763651522,0.9598089890840641
0.47228011671529807,0.9618599090566814
0.47269695706544396,0.9639590911671704
0.47311379741558984,0.966095420935862
0.47353063776573573,0.9682577838830868
0.4739474781158816,0.9704350655291759
0.4743643184660275,0.9726161513944601
0.47478115881617344,0.9747899269992701
0.47519799916631933,0.9769452778639368
0.4756148395164652,0.9790710895087911
0.4760316798666111,0.9811562474541636
0.476448520216757,0.9831896372203854
0.4768653605669029,0.9851601443277873
0.47728220091704876,0.9870566542967
0.4776990412671947,0.9888680526474544
0.4781158816173406,0.9905832249003813
0.4785327219674865,0.9921910565758116
0.47894956231763236,0.9936804331940761
0.47936640266777825,0.9950402402755055
0.47978324301792413,0.996259363340431
0.48020008336807,0.997326687909183
0.48061692371821596,0.9982310995020925
0.48103376406836185,0.9989614836394904
0.48145060441850773,0.9995067258417075
0.4818674447686536,0.9998557116290746
0.4822842851187995,0.9999973265219225
0.4827011254689454,0.9999204560405822
0.4831179658190913,0.9996139857053843
0.4835348061692372,0.9990668010366598
0.4839516465193831,0.9982677875547394
0.484368486869529,0.9972058307799542
0.4847853272196749,0.9958698162326346
0.48520216756982076,0.9942486294331119
0.48561900791996665,0.9923311559017165
0.48603584827011254,0.9901062811587795
0.4864526886202585,0.9875628907246318
0.48686952897040436,0.9846898701196038
0.48728636932055025,0.9814761048640269
0.48770320967069614,0.9779104804782316
0.488120050020842,0.9739818824825488
0.4885368903709879,0.9696791963973093
0.4889537307211338,0.9649913077428439
0.48937057107127974,0.9599071020394836
0.4897874114214256,0.9544154648075591
0.4902042517715715,0.9485052815674013
0.4906210921217174,0.9421654378393409
0.4910379324718633,0.9353848191437089
0.49145477282200917,0.9281523110008361
0.49187161317215505,0.920456798931053
0.492288453522301,0.912287168454691
0.4927052938724469,0.9036323050920805
0.49312213422259277,0.8944810943635526
0.49353897457273865,0.884822421789438
0.49395581492288454,0.8746451728900675
0.4943726552730304,0.863938233185772
0.4947894956231763,0.8526904881968822
0.49520633597332225,0.8408908234437292
0.49562317632346814,0.8285281244466436
0.496040016673614,0.8155912767259563
0.4964568570237599,0.8020691658019983
0.4968736973739058,0.7879506771951
0.4972905377240517,0.7732246964255927
0.49770737807419757,0.7578801090138069
0.4981242184243435,0.7419058004800738
0.4985410587744894,0.7252906563447239
0.4989578991246353,0.7080235621280879
0.49937473947478117,0.6900934033504971
0.49979157982492706,0.671489065532282


==> figs/data/burgers_triangle_p3_n24_continuous_solution_e12.csv <==
x,u
0.5002084201750729,0.2691073056491632
0.5006252605252188,0.252761047098959
0.5010421008753647,0.23707045577360836
0.5014589412255106,0.22202385503241262
0.5018757815756565,0.20760956823467303
0.5022926219258024,0.19381591873969095
0.5027094622759484,0.18063122990676778
0.5031263026260943,0.16804382509520488
0.5035431429762401,0.15604202766430347
0.503959983326386,0.14461416097336505
0.5043768236765319,0.13374854838169098
0.5047936640266778,0.12343351324858243
0.5052105043768237,0.11365737893334087
0.5056273447269696,0.1044084687952676
0.5060441850771155,0.09567510619366397
0.5064610254272613,0.08744561448783142
0.5068778657774072,0.0797083170370711
0.5072947061275531,0.07245153720068455
0.507711546477699,0.06566359833797299
0.5081283868278449,0.05933282380823781
0.5085452271779909,0.05344753697078036
0.5089620675281368,0.04799606118490197
0.5093789078782827,0.04296671980990402
0.5097957482284285,0.03834783620508776
0.5102125885785744,0.03412773372975467
0.5106294289287203,0.030294735743205996
0.5110462692788662,0.02683716560474312
0.5114631096290121,0.02374334667366737
0.511879949979158,0.02100160230928011
0.5122967903293039,0.01860025587088269
0.5127136306794498,0.01652763071777643
0.5131304710295956,0.014772050209262687
0.5135473113797415,0.013321837704642804
0.5139641517298875,0.012165316563218124
0.5143809920800334,0.011290810144290005
0.5147978324301793,0.01068664180715978
0.5152146727803252,0.0103411349111288
0.5156315131304711,0.010242612815498403
0.516048353480617,0.010379398879569937
0.5164651938307628,0.010739816462644753
0.5168820341809087,0.011312188924024188
0.5172988745310546,0.012084839623009594
0.5177157148812005,0.013046091918902304
0.5181325552313464,0.01418426917100368
0.5185493955814923,0.015487694738615054
0.5189662359316382,0.016944691981037777
0.519383076281784,0.018543584257573194
0.51979991663193,0.02027269492752265
0.5202167569820759,0.022120347350187475
0.5206335973322218,0.024074864884869037
0.5210504376823677,0.026124570890868674
0.5214672780325136,0.028257788727487743
0.5218841183826595,0.030462841754027546
0.5223009587328054,0.03272805332978946
0.5227177990829512,0.03504174681407485
0.5231346394330971,0.037392245566185006
0.523551479783243,0.03976787294542134
0.5239683201333889,0.042156952311085134
0.5243851604835348,0.044547807022477764
0.5248020008336807,0.04692876043890059
0.5252188411838266,0.04928813591965492
0.5256356815339726,0.05161425682404214
0.5260525218841184,0.05389544651136354
0.5264693622342643,0.05612002834092053
0.5268862025844102,0.0582763256720144
0.5273030429345561,0.06035266186394652
0.527719883284702,0.06233736027601825
0.5281367236348479,0.06421874426753091
0.5285535639849938,0.06598513719778586
0.5289704043351396,0.06762486242608443
0.5293872446852855,0.06912624331172797
0.5298040850354314,0.07047760321401783
0.5302209253855773,0.07166726549225534
0.5306377657357232,0.07268355350574188
0.5310546060858691,0.07351479061377876
0.5314714464360151,0.07414930017566734
0.531888286786161,0.07457540555070898
0.5323051271363068,0.07478143009820498
0.5327219674864527,0.07475569717745674
0.5331388078365986,0.07448653014776557
0.5335556481867445,0.07396225236843282
0.5339724885368904,0.07317118719875984
0.5343893288870363,0.07210165799804796
0.5348061692371822,0.07074198812559856
0.535223009587328,0.06908050094071295
0.5356398499374739,0.0671055198026925
0.5360566902876198,0.06480536807083856
0.5364735306377657,0.062168369104452406
0.5368903709879116,0.05918284626283549
0.5373072113380576,0.05583712290528904
0.5377240516882035,0.05211952239111453
0.5381408920383494,0.048018368079613225
0.5385577323884952,0.043521983330086444
0.5389745727386411,0.03861869150183564
0.539391413088787,0.033296815954162
0.5398082534389329,0.027544680046367034
0.5402250937890788,0.021350607137752
0.5406419341392247,0.014702920587618218
0.5410587744893706,0.007589943755267111
0.5414756148395165,0.0


==> figs/data/burgers_triangle_p3_n24_continuous_solution_e13.csv <==
x,u
0.5418924551896623,0.03636158180054373
0.5423092955398082,0.037167540806628104
0.5427261358899541,0.03795816412554588
0.5431429762401001,0.03873372360679721
0.543559816590246,0.03949449109988218
0.5439766569403919,0.04024073845430094
0.5443934972905378,0.04097273751955362
0.5448103376406837,0.04169076014514034
0.5452271779908295,0.04239507818056121
0.5456440183409754,0.043085963475316374
0.5460608586911213,0.043763687878905944
0.5464776990412672,0.04442852324083006
0.5468945393914131,0.04508074141058884
0.547311379741559,0.04572061423768241
0.5477282200917049,0.0463484135716109
0.5481450604418507,0.04696441126187442
0.5485619007919966,0.04756887915797313
0.5489787411421426,0.048162089109407114
0.5493955814922885,0.04874431296567652
0.5498124218424344,0.049315822576281476
0.5502292621925803,0.0498768897907221
0.5506461025427262,0.05042778645849852
0.551062942892872,0.05096878442911086
0.5514797832430179,0.051500155552059244
0.5518966235931638,0.0520221716768438
0.5523134639433097,0.05253510465296466
0.5527303042934556,0.053039226329921946
0.5531471446436015,0.05353480855721578
0.5535639849937474,0.05402212318434628
0.5539808253438933,0.05450144206081359
0.5543976656940391,0.05497303703611782
0.5548145060441851,0.0554371799597591
0.555231346394331,0.05589414268123757
0.5556481867444769,0.05634419705005333
0.5560650270946228,0.056787614915706525
0.5564818674447687,0.057224668127697276
0.5568987077949146,0.0576556285355257
0.5573155481450605,0.05808076798869193
0.5577323884952063,0.0585003583366961
0.5581492288453522,0.05891467142903832
0.5585660691954981,0.05932397911521873
0.558982909545644,0.05972855324473744
0.5593997498957899,0.060128665667094586
0.5598165902459358,0.06052458823179029
0.5602334305960817,0.06091659278832468
0.5606502709462277,0.06130495118619789
0.5610671112963735,0.06168993527491002
0.5614839516465194,0.06207181690396122
0.5619007919966653,0.06245086792285161
0.5623176323468112,0.0628273601810813
0.5627344726969571,0.06320156552815044
0.563151313047103,0.06357375581355916
0.5635681533972489,0.06394420288680755
0.5639849937473947,0.06431317859739576
0.5644018340975406,0.0646809547948239
0.5648186744476865,0.06504780332859213
0.5652355147978324,0.06541399604820053
0.5656523551479783,0.06577980480314925
0.5660691954981242,0.06614550144293843
0.5664860358482702,0.06651135781706817
0.5669028761984161,0.0668776457750386
0.567319716548562,0.06724463716634986
0.5677365568987078,0.06761260384050206
0.5681533972488537,0.06798181764699535
0.5685702375989996,0.06835255043532981
0.5689870779491455,0.06872507405500561
0.5694039182992914,0.06909966035552285
0.5698207586494373,0.06947658118638167
0.5702375989995832,0.06985610839708219
0.570654439349729,0.07023851383712454
0.5710712796998749,0.07062406935600883
0.5714881200500208,0.0710130468032352
0.5719049604001667,0.07140571802830378
0.5723218007503127,0.07180235488071468
0.5727386411004586,0.07220322920996804
0.5731554814506045,0.07260861286556397
0.5735723218007504,0.07301877769700262
0.5739891621508962,0.07343399555378409
0.5744060025010421,0.07385453828540851
0.574822842851188,0.07428067774137602
0.5752396832013339,0.07471268577118674
0.5756565235514798,0.0751508342243408
0.5760733639016257,0.0755953949503383
0.5764902042517716,0.0760466397986794
0.5769070446019174,0.0765048406188642
0.5773238849520633,0.07697026926039284
0.5777407253022092,0.07744319757276544
0.5781575656523552,0.07792389740548213
0.5785744060025011,0.07841264060804302
0.578991246352647,0.07890969902994827
0.5794080867027929,0.07941534452069797
0.5798249270529388,0.07992984892979225
0.5802417674030846,0.08045348410673127
0.5806586077532305,0.0809865219010151
0.5810754481033764,0.08152923416214393
0.5814922884535223,0.08208189273961783
0.5819091288036682,0.08264476948293695
0.5823259691538141,0.08321813624160142
0.58274280950396,0.08380226486511134
0.5831596498541058,0.08439742720296688


==> figs/data/burgers_triangle_p3_n24_discrete_solution.csv <==
x,u
0.0,0.49999997400668156
0.01151638342708421,0.5115163568351003
0.030150283239582455,0.5301502556789119
0.041666666666666664,0.541666638507107
0.041666666666666664,0.5416666385090799
0.05318305009375088,0.5531830213340497
0.07181694990624912,0.5718169201825297
0.08333333333333333,0.5833333030142555
0.08333333333333333,0.5833333029998155
0.09484971676041754,0.5948496858417535
0.11348361657291578,0.6134835846075166
0.125,0.6249999675083197
0.125,0.6249999673300578
0.13651638342708422,0.6365163507162013
0.15515028323958244,0.6551502494936113
0.16666666666666666,0.6666666303547574
0.16666666666666666,0.6666666340021372
0.17818305009375088,0.6781830087172979
0.19681694990624912,0.6968169192328354
0.20833333333333334,0.7083333225431111
0.20833333333333334,0.7083332909618656
0.21984971676041756,0.7198497277889737
0.23848361657291578,0.738483474004596
0.25,0.7499997214582164
0.25,0.7499999123186867
0.2615163834270842,0.7615160827760884
0.28015028323958246,0.7801512221512993
0.2916666666666667,0.7916683195032347
0.2916666666666667,0.7916673530559687
0.3031830500937509,0.8031842186258631
0.3218169499062491,0.8218101292012404
0.3333333333333333,0.8333225199886081
0.3333333333333333,0.8333264274169855
0.34484971676041754,0.8448427216257578
0.3634836165729158,0.8635212481442353
0.375,0.8750676962124617
0.375,0.8750643040928797
0.3865163834270842,0.8865798074636999
0.40515028323958246,0.9050707948549005
0.4166666666666667,0.9164351310928562
0.4166666666666667,0.9162029071161739
0.4281830500937509,0.9279923734298597
0.4468169499062491,0.9460329965591542
0.4583333333333333,0.95871364164833
0.4583333333333333,0.9914655056901376
0.46984971676041754,0.9566415126140986
0.4884836165729158,0.991197669165624
0.5,0.6243370857187786
0.5,0.24318962975697903
0.5115163834270842,0.017502096398706892
0.5301502832395825,0.064624893200251
0.5416666666666666,-3.469446951953614e-18
0.5416666666666666,0.03684549067384374
0.5531830500937509,0.053666691934725286
0.5718169499062491,0.07131182933265257
0.5833333333333334,0.0843114197243924
0.5833333333333334,0.08352287866399258
0.5948497167604175,0.09483279588013557
0.6134836165729158,0.11350214521508624
0.625,0.12496514467974357
0.625,0.12499197304089335
0.6365163834270842,0.1365169935790887
0.6551502832395825,0.15514955023110152
0.6666666666666666,0.1666679746915402
0.6666666666666666,0.16666701060773342
0.6781830500937509,0.17818301932290437
0.6968169499062491,0.19681696833950413
0.7083333333333334,0.20833327243704475
0.7083333333333334,0.2083333072532596
0.7198497167604175,0.2198497059308133
0.7384836165729158,0.23848360311378478
0.75,0.24999998877084464
0.75,0.24999998760362743
0.7615163834270842,0.26151636982845855
0.7801502832395825,0.2801502687067976
0.7916666666666666,0.29166665145525394
0.7916666666666666,0.29166665148696796
0.8031830500937509,0.30318303433080085
0.8218169499062491,0.32181693317599863
0.8333333333333334,0.3333333160044087
0.8333333333333334,0.3333333160042142
0.8448497167604175,0.34484969883304345
0.8634836165729158,0.3634835976765343
0.875,0.3749999805051987
0.875,0.37499998050513755
0.8865163834270842,0.3865163633333953
0.9051502832395825,0.405150262177212
0.9166666666666666,0.41666664500556405
0.9166666666666666,0.41666664500556977
0.9281830500937509,0.4281830278339731
0.9468169499062491,0.44681692667775574
0.9583333333333334,0.45833330950614526
0.9583333333333334,0.4583333095061448
0.9698497167604175,0.4698496923345308
0.9884836165729158,0.4884835911783156
1.0,0.4999999740067004


==> figs/data/burgers_triangle_p3_n24_discrete_solution_e10.csv <==
x,u
0.41684035014589416,0.916202907116174
0.41725719049604004,0.916663196424897
0.41767403084618593,0.9171206853613375
0.4180908711963318,0.9175754410390818
0.4185077115464777,0.9180275305717164
0.4189245518966236,0.9184770210728275
0.4193413922467695,0.9189239796560016
0.4197582325969154,0.9193684734348252
0.4201750729470613,0.9198105695228844
0.4205919132972072,0.9202503350337659
0.4210087536473531,0.9206878370810558
0.42142559399749896,0.9211231427783408
0.42184243434764485,0.9215563192392071
0.42225927469779073,0.921987433577241
0.4226761150479367,0.9224165529060291
0.42309295539808256,0.9228437443391576
0.42350979574822845,0.923269074990213
0.42392663609837433,0.9236926119727816
0.4243434764485202,0.9241144224004499
0.4247603167986661,0.9245345733868042
0.425177157148812,0.9249531320454311
0.42559399749895793,0.9253701654899166
0.4260108378491038,0.9257857408338473
0.4264276781992497,0.9261999251908096
0.4268445185493956,0.9266127856743899
0.4272613588995415,0.9270243893981746
0.42767819924968736,0.9274348034757499
0.42809503959983325,0.9278440950207024
0.4285118799499792,0.9282523311466184
0.4289287203001251,0.9286595789670843
0.42934556065027096,0.9290659055956866
0.42976240100041685,0.9294713781460114
0.43017924135056274,0.9298760637316453
0.4305960817007086,0.9302800294661747
0.4310129220508545,0.930683342463186
0.43142976240100045,0.9310860698362654
0.43184660275114634,0.9314882786989994
0.4322634431012922,0.9318900361649746
0.4326802834514381,0.932291409347777
0.433097123801584,0.9326924653609932
0.4335139641517299,0.9330932713182095
0.43393080450187577,0.9334938943330124
0.4343476448520217,0.9338944015189883
0.4347644852021676,0.9342948599897235
0.4351813255523135,0.9346953368588043
0.43559816590245937,0.9350958992398174
0.43601500625260525,0.9354966142463488
0.43643184660275114,0.9358975489919852
0.436848686952897,0.9362987705903127
0.43726552730304297,0.9367003461549179
0.43768236765318885,0.9371023427993872
0.43809920800333474,0.9375048276373069
0.4385160483534806,0.9379078677822633
0.4389328887036265,0.938311530347843
0.4393497290537724,0.9387158824476323
0.4397665694039183,0.9391209911952175
0.4401834097540642,0.9395269237041851
0.4406002501042101,0.9399337470881214
0.441017090454356,0.9403415284606128
0.4414339308045019,0.9407503349352457
0.44185077115464777,0.9411602336256066
0.44226761150479366,0.9415712916452817
0.44268445185493954,0.9419835761078575
0.4431012922050855,0.9423971541269205
0.44351813255523137,0.9428120928160568
0.44393497290537726,0.943228459288853
0.44435181325552314,0.9436463206588953
0.44476865360566903,0.9440657440397704
0.4451854939558149,0.9444867965450644
0.4456023343059608,0.9449095452883638
0.44601917465610674,0.9453340573832549
0.44643601500625263,0.9457603999433243
0.4468528553563985,0.9461886400821581
0.4472696957065444,0.9466188449133429
0.4476865360566903,0.947051081550465
0.4481033764068362,0.9474854171071109
0.44852021675698206,0.9479219186968668
0.448937057107128,0.9483606534333192
0.4493538974572739,0.9488016884300545
0.4497707378074198,0.9492450908006591
0.45018757815756566,0.9496909276587192
0.45060441850771155,0.9501392661178215
0.45102125885785743,0.9505901732915522
0.4514380992080033,0.9510437162934976
0.45185493955814926,0.9514999622372442
0.45227177990829515,0.9519589782363784
0.45268862025844103,0.9524208314044866
0.4531054606085869,0.9528855888551552
0.4535223009587328,0.9533533177019704
0.4539391413088787,0.9538240850585188
0.4543559816590246,0.9542979580383868
0.4547728220091705,0.9547750037551606
0.4551896623593164,0.9552552893224266
0.4556065027094623,0.9557388818537714
0.4560233430596082,0.9562258484627814
0.45644018340975406,0.9567162562630427
0.45685702375989995,0.9572101723681418
0.45727386411004584,0.9577076638916652
0.4576907044601918,0.9582087979471992
0.45810754481033766,0.9587136416483302


==> figs/data/burgers_triangle_p3_n24_discrete_solution_e11.csv <==
x,u
0.45852438516048355,0.9914655056901379
0.45894122551062944,0.9851728015057198
0.4593580658607753,0.9793771002711978
0.4597749062109212,0.9740646619435009
0.4601917465610671,0.9692217464795578
0.46060858691121304,0.9648346138362974
0.4610254272613589,0.9608895239706488
0.4614422676115048,0.9573727368395406
0.4618591079616507,0.954270512399902
0.4622759483117966,0.9515691106086617
0.46269278866194247,0.9492547914227486
0.46310962901208835,0.9473138147990916
0.4635264693622343,0.9457324406946197
0.4639433097123802,0.9444969290662617
0.46436015006252607,0.9435935398709465
0.46477699041267195,0.9430085330656031
0.46519383076281784,0.9427281686071601
0.4656106711129637,0.9427387064525468
0.4660275114631096,0.9430264065586917
0.46644435181325555,0.9435775288825241
0.46686119216340144,0.9443783333809725
0.4672780325135473,0.9454150800109662
0.4676948728636932,0.9466740287294336
0.4681117132138391,0.9481414394933041
0.468528553563985,0.9498035722595062
0.46894539391413087,0.9516466869849689
0.4693622342642768,0.9536570436266213
0.4697790746144227,0.9558209021413921
0.4701959149645686,0.9581245224862102
0.47061275531471447,0.9605541646180045
0.47102959566486036,0.963096088493704
0.47144643601500624,0.9657365540702375
0.4718632763651522,0.9684618213045338
0.47228011671529807,0.971258150153522
0.47269695706544396,0.9741118005741309
0.47311379741558984,0.9770090325232894
0.47353063776573573,0.9799361059579264
0.4739474781158816,0.9828792808349707
0.4743643184660275,0.9858248171113513
0.47478115881617344,0.9887589747439971
0.47519799916631933,0.9916680136898369
0.4756148395164652,0.9945381939057998
0.4760316798666111,0.9973557753488144
0.476448520216757,1.0001070179758098
0.4768653605669029,1.002778181743715
0.47728220091704876,1.0053555266094585
0.4776990412671947,1.0078253125299694
0.4781158816173406,1.0101737994621767
0.4785327219674865,1.0123872473630093
0.47894956231763236,1.014451916189396
0.47936640266777825,1.0163540658982655
0.47978324301792413,1.0180799564465473
0.48020008336807,1.0196158477911694
0.48061692371821596,1.0209479998890616
0.48103376406836185,1.0220626726971522
0.48145060441850773,1.0229461261723702
0.4818674447686536,1.0235846202716448
0.4822842851187995,1.0239644149519045
0.4827011254689454,1.0240717701700783
0.4831179658190913,1.0238929458830952
0.4835348061692372,1.023414202047884
0.4839516465193831,1.0226217986213737
0.484368486869529,1.0215019955604931
0.4847853272196749,1.0200410528221713
0.48520216756982076,1.0182252303633368
0.48561900791996665,1.0160407881409188
0.48603584827011254,1.0134739861118462
0.4864526886202585,1.0105110842330478
0.48686952897040436,1.0071383424614524
0.48728636932055025,1.003342020753989
0.48770320967069614,0.9991083790675864
0.488120050020842,0.9944236773591737
0.4885368903709879,0.9892741755856796
0.4889537307211338,0.9836461337040332
0.48937057107127974,0.9775258116711631
0.4897874114214256,0.9708994694439985
0.4902042517715715,0.9637533669794681
0.4906210921217174,0.956073764234501
0.4910379324718633,0.9478469211660256
0.49145477282200917,0.9390590977309714
0.49187161317215505,0.9296965538862669
0.492288453522301,0.9197455495888411
0.4927052938724469,0.909192344795623
0.49312213422259277,0.8980231994635415
0.49353897457273865,0.8862243735495253
0.49395581492288454,0.8737821270105033
0.4943726552730304,0.8606827198034047
0.4947894956231763,0.846912411885158
0.49520633597332225,0.8324574632126924
0.49562317632346814,0.8173041337429365
0.496040016673614,0.8014386834328197
0.4964568570237599,0.7848473722392704
0.4968736973739058,0.7675164601192175
0.4972905377240517,0.7494322070295902
0.49770737807419757,0.7305808729273171
0.4981242184243435,0.7109487177693274
0.4985410587744894,0.6905220015125499
0.4989578991246353,0.6692869841139131
0.49937473947478117,0.6472299255303466
0.49979157982492706,0.6243370857187789


==> figs/data/burgers_triangle_p3_n24_discrete_solution_e12.csv <==
x,u
0.5002084201750729,0.24318962975697894
0.5006252605252188,0.22816993974555874
0.5010421008753647,0.21375509416211352
0.5014589412255106,0.19993431614074852
0.5018757815756565,0.18669682881556868
0.5022926219258024,0.1740318553206795
0.5027094622759484,0.16192861879018602
0.5031263026260943,0.15037634235819347
0.5035431429762401,0.13936424915880713
0.503959983326386,0.12888156232613215
0.5043768236765319,0.11891750499427375
0.5047936640266778,0.10946130029733715
0.5052105043768237,0.10050217136942748
0.5056273447269696,0.09202934134464999
0.5060441850771155,0.08403203335710993
0.5064610254272613,0.07649947054091245
0.5068778657774072,0.06942087603016273
0.5072947061275531,0.06278547295896605
0.507711546477699,0.056582484461427565
0.5081283868278449,0.05080113367165248
0.5085452271779909,0.045430643723746014
0.5089620675281368,0.04046023775181337
0.5093789078782827,0.03587913888995977
0.5097957482284285,0.03167657027229036
0.5102125885785744,0.027841755032910417
0.5106294289287203,0.024363916305925097
0.5110462692788662,0.021232277225439612
0.5114631096290121,0.018436060925559175
0.511879949979158,0.015964490540388992
0.5122967903293039,0.013806789204034275
0.5127136306794498,0.011952180050600204
0.5131304710295956,0.010389886214191997
0.5135473113797415,0.009109130828914852
0.5139641517298875,0.008099137028873988
0.5143809920800334,0.007349127948174597
0.5147978324301793,0.006848326720921892
0.5152146727803252,0.00658595648122107
0.5156315131304711,0.006551240363177337
0.516048353480617,0.006733401500895901
0.5164651938307628,0.007121663028481962
0.5168820341809087,0.007705248080040727
0.5172988745310546,0.0084733797896774
0.5177157148812005,0.00941528129149718
0.5181325552313464,0.010520175719605281
0.5185493955814923,0.011777286208106905
0.5189662359316382,0.013175835891107254
0.519383076281784,0.014705047902711533
0.51979991663193,0.016354145377024946
0.5202167569820759,0.018112351448152687
0.5206335973322218,0.019968889250199982
0.5210504376823677,0.021912981917272027
0.5214672780325136,0.02393385258347403
0.5218841183826595,0.02602072438291117
0.5223009587328054,0.028162820449688673
0.5227177990829512,0.030349363917911765
0.5231346394330971,0.0325695779216856
0.523551479783243,0.03481268559511543
0.5239683201333889,0.03706791007230642
0.5243851604835348,0.03932447448736379
0.5248020008336807,0.041571601974392774
0.5252188411838266,0.043798515667498525
0.5256356815339726,0.045994438700786296
0.5260525218841184,0.04814859420836125
0.5264693622342643,0.050250205324328626
0.5268862025844102,0.052288495182793576
0.5273030429345561,0.054252686917861365
0.527719883284702,0.05613200366363717
0.5281367236348479,0.057915668554226196
0.5285535639849938,0.05959290472373366
0.5289704043351396,0.06115293530626474
0.5293872446852855,0.06258498343592467
0.5298040850354314,0.06387827224681863
0.5302209253855773,0.06502202487305184
0.5306377657357232,0.0660054644487295
0.5310546060858691,0.06681781410795681
0.5314714464360151,0.06744829698483898
0.531888286786161,0.06788613621348122
0.5323051271363068,0.06812055492798871
0.5327219674864527,0.06814077626246669
0.5331388078365986,0.06793602335102034
0.5335556481867445,0.06749551932775485
0.5339724885368904,0.06680848732677548
0.5343893288870363,0.06586415048218737
0.5348061692371822,0.06465173192809577
0.535223009587328,0.06316045479860587
0.5356398499374739,0.06137954222782287
0.5360566902876198,0.05929821734985198
0.5364735306377657,0.05690570329879836
0.5368903709879116,0.054191223208767306
0.5373072113380576,0.05114400021386395
0.5377240516882035,0.04775325744819354
0.5381408920383494,0.04400821804586126
0.5385577323884952,0.039898105140972265
0.5389745727386411,0.03541214186763188
0.539391413088787,0.030539551359945166
0.5398082534389329,0.025269556752017447
0.5402250937890788,0.019591381177953896
0.5406419341392247,0.013494247771859634
0.5410587744893706,0.006967379667840005
0.5414756148395165,1.2836953722228372e-16


==> figs/data/burgers_triangle_p3_n24_discrete_solution_e13.csv <==
x,u
0.5418924551896623,0.03684549067384378
0.5423092955398082,0.037616664509183925
0.5427261358899541,0.03837387714100962
0.5431429762401001,0.03911737623119693
0.543559816590246,0.039847409441621934
0.5439766569403919,0.04056422443416072
0.5443934972905378,0.04126806887068933
0.5448103376406837,0.04195919041308387
0.5452271779908295,0.042637836723220406
0.5456440183409754,0.043304255462975005
0.5460608586911213,0.04395869429422375
0.5464776990412672,0.04460140087884272
0.5468945393914131,0.04523262287870798
0.547311379741559,0.04585260795569561
0.5477282200917049,0.04646160377168169
0.5481450604418507,0.047059857988542286
0.5485619007919966,0.047647618268153474
0.5489787411421426,0.048225132272391336
0.5493955814922885,0.04879264766313194
0.5498124218424344,0.04935041210225137
0.5502292621925803,0.04989867325162569
0.5506461025427262,0.05043767877313098
0.551062942892872,0.05096767632864332
0.5514797832430179,0.05148891358003878
0.5518966235931638,0.05200163818919343
0.5523134639433097,0.052506097817983356
0.5527303042934556,0.05300254012828463
0.5531471446436015,0.053491212781973316
0.5535639849937474,0.05397236344092551
0.5539808253438933,0.05444623976701726
0.5543976656940391,0.05491308942212467
0.5548145060441851,0.055373160068123796
0.555231346394331,0.05582669936689071
0.5556481867444769,0.05627395498030151
0.5560650270946228,0.05671517457023225
0.5564818674447687,0.05715060579855901
0.5568987077949146,0.057580496327157865
0.5573155481450605,0.0580050938179049
0.5577323884952063,0.05842464593267618
0.5581492288453522,0.05883940033334777
0.5585660691954981,0.05924960468179577
0.558982909545644,0.05965550663989624
0.5593997498957899,0.06005735386952525
0.5598165902459358,0.06045539403255889
0.5602334305960817,0.060849874790873226
0.5606502709462277,0.061241043806344334
0.5610671112963735,0.06162914874084829
0.5614839516465194,0.062014437256261164
0.5619007919966653,0.06239715701445904
0.5623176323468112,0.06277755567731799
0.5627344726969571,0.06315588090671408
0.563151313047103,0.0635323803645234
0.5635681533972489,0.06390730171262202
0.5639849937473947,0.06428089261288601
0.5644018340975406,0.06465340072719145
0.5648186744476865,0.06502507371741441
0.5652355147978324,0.06539615924543096
0.5656523551479783,0.0657669049731172
0.5660691954981242,0.06613755856234918
0.5664860358482702,0.06650836767500298
0.5669028761984161,0.06687957997295468
0.567319716548562,0.06725144311808036
0.5677365568987078,0.06762420477225609
0.5681533972488537,0.06799811259735794
0.5685702375989996,0.06837341425526199
0.5689870779491455,0.06875035740784431
0.5694039182992914,0.06912918971698098
0.5698207586494373,0.06951015884454807
0.5702375989995832,0.06989351245242167
0.570654439349729,0.07027949820247784
0.5710712796998749,0.07066836375659266
0.5714881200500208,0.0710603567766422
0.5719049604001667,0.07145572492450254
0.5723218007503127,0.07185471586204976
0.5727386411004586,0.07225757725115993
0.5731554814506045,0.07266455675370913
0.5735723218007504,0.07307590203157342
0.5739891621508962,0.07349186074662889
0.5744060025010421,0.0739126805607516
0.574822842851188,0.07433860913581765
0.5752396832013339,0.0747698941337031
0.5756565235514798,0.075206783216284
0.5760733639016257,0.07564952404543648
0.5764902042517716,0.07609836428303657
0.5769070446019174,0.07655355159096036
0.5773238849520633,0.07701533363108394
0.5777407253022092,0.07748395806528335
0.5781575656523552,0.0779596725554347
0.5785744060025011,0.07844272476341406
0.578991246352647,0.07893336235109749
0.5794080867027929,0.07943183298036105
0.5798249270529388,0.07993838431308085
0.5802417674030846,0.08045326401113297
0.5806586077532305,0.08097671973639345
0.5810754481033764,0.08150899915073838
0.5814922884535223,0.08205034991604383
0.5819091288036682,0.08260101969418589
0.5823259691538141,0.08316125614704062
0.58274280950396,0.08373130693648412
0.5831596498541058,0.08431141972439242


==> figs/data/burgers_triangle_p3_n24_none_solution.csv <==
x,u
0.0,0.4999999740066835
0.01151638342708421,0.5115163568350984
0.030150283239582455,0.5301502556789142
0.041666666666666664,0.5416666385071166
0.041666666666666664,0.5416666385090169
0.05318305009375088,0.5531830213340999
0.07181694990624912,0.5718169201823501
0.08333333333333333,0.5833333030141299
0.08333333333333333,0.5833333029994417
0.09484971676041754,0.5948496858424522
0.11348361657291578,0.6134835846094833
0.125,0.6249999675037627
0.125,0.6249999673444904
0.13651638342708422,0.6365163506899567
0.15515028323958244,0.6551502495140364
0.16666666666666666,0.6666666304763852
0.16666666666666666,0.6666666338929347
0.17818305009375088,0.6781830089926472
0.19681694990624912,0.696816918574961
0.20833333333333334,0.7083333211695343
0.20833333333333334,0.7083332911902596
0.21984971676041756,0.7198497265073893
0.23848361657291578,0.7384834819594097
0.25,0.749999731482165
0.25,0.7499999141969815
0.2615163834270842,0.7615160821529828
0.28015028323958246,0.7801511559861328
0.2916666666666667,0.7916682615572729
0.2916666666666667,0.7916673334581136
0.3031830500937509,0.8031842731886658
0.3218169499062491,0.8218105866227166
0.3333333333333333,0.8333228543608134
0.3333333333333333,0.8333265501252791
0.34484971676041754,0.8448422728333758
0.3634836165729158,0.8635183172606052
0.375,0.8750653548361056
0.375,0.875063185475348
0.3865163834270842,0.8865817982645854
0.40515028323958246,0.9050877784981372
0.4166666666666667,0.9164501366104986
0.4166666666666667,0.9164001949548182
0.4281830500937509,0.927894829370737
0.4468169499062491,0.9460266800472036
0.4583333333333333,0.9588264856641847
0.4583333333333333,0.9957938377668617
0.46984971676041754,0.9546251650510315
0.4884836165729158,1.0308708253133614
0.5,0.5920097997474981
0.5,0.299798504487622
0.5115163834270842,-0.01753128479573138
0.5301502832395825,0.061110272714452185
0.5416666666666666,-0.025762614448373217
0.5416666666666666,0.03895830515653866
0.5531830500937509,0.05347418567965719
0.5718169499062491,0.07152105306990737
0.5833333333333334,0.0839589747062646
0.5833333333333334,0.08338222057600417
0.5948497167604175,0.09484453010486113
0.6134836165729158,0.11348890468357166
0.625,0.12498867404063282
0.625,0.1249992750626966
0.6365163834270842,0.13651645300199297
0.6551502832395825,0.15515019649974818
0.6666666666666666,0.16666683925732045
0.6666666666666666,0.1666666502037108
0.6781830500937509,0.17818304172549204
0.6968169499062491,0.19681693887679402
0.7083333333333334,0.20833332295947912
0.7083333333333334,0.20833332441057398
0.7198497167604175,0.2198497051163173
0.7384836165729158,0.23848360437976693
0.75,0.24999998666476614
0.75,0.24999998683386815
0.7615163834270842,0.2615163698504548
0.7801502832395825,0.28015026865755316
0.7916666666666666,0.29166665153443416
0.7916666666666666,0.2916666515173347
0.8031830500937509,0.3031830343308746
0.8218169499062491,0.32181693317746685
0.8333333333333334,0.3333333160021542
0.8333333333333334,0.3333333160034032
0.8448497167604175,0.3448496988329621
0.8634836165729158,0.36348359767653377
0.875,0.37499998050519806
0.875,0.3749999805051147
0.8865163834270842,0.3865163633334045
0.9051502832395825,0.40515026217720607
0.9166666666666666,0.4166666450055719
0.9166666666666666,0.416666645005577
0.9281830500937509,0.4281830278339719
0.9468169499062491,0.4468169266777565
0.9583333333333334,0.45833330950614487
0.9583333333333334,0.4583333095061446
0.9698497167604175,0.4698496923345308
0.9884836165729158,0.4884835911783151
1.0,0.4999999740067001


==> figs/data/burgers_triangle_p3_n24_none_solution_e10.csv <==
x,u
0.41684035014589416,0.9164001949548187
0.41725719049604004,0.9168422180655148
0.41767403084618593,0.9172820845219095
0.4180908711963318,0.9177198525196735
0.4185077115464777,0.9181555802544774
0.4189245518966236,0.9185893259219924
0.4193413922467695,0.9190211477178889
0.4197582325969154,0.9194511038378378
0.4201750729470613,0.91987925247751
0.4205919132972072,0.9203056518325762
0.4210087536473531,0.9207303600987071
0.42142559399749896,0.9211534354715737
0.42184243434764485,0.9215749361468466
0.42225927469779073,0.9219949203201967
0.4226761150479367,0.9224134461872947
0.42309295539808256,0.9228305719438114
0.42350979574822845,0.9232463557854176
0.42392663609837433,0.923660855907784
0.4243434764485202,0.9240741305065816
0.4247603167986661,0.924486237777481
0.425177157148812,0.924897235916153
0.42559399749895793,0.9253071831182685
0.4260108378491038,0.9257161375794982
0.4264276781992497,0.9261241574955129
0.4268445185493956,0.9265313010619833
0.4272613588995415,0.9269376264745804
0.42767819924968736,0.9273431919289747
0.42809503959983325,0.9277480556208373
0.4285118799499792,0.9281522757458388
0.4289287203001251,0.9285559104996499
0.42934556065027096,0.9289590180779416
0.42976240100041685,0.9293616566763845
0.43017924135056274,0.9297638844906495
0.4305960817007086,0.9301657597164072
0.4310129220508545,0.9305673405493288
0.43142976240100045,0.9309686851850847
0.43184660275114634,0.9313698518193457
0.4322634431012922,0.9317708986477828
0.4326802834514381,0.9321718838660668
0.433097123801584,0.9325728656698681
0.4335139641517299,0.9329739022548579
0.43393080450187577,0.9333750518167068
0.4343476448520217,0.9337763725510856
0.4347644852021676,0.9341779226536651
0.4351813255523135,0.9345797603201161
0.43559816590245937,0.9349819437461093
0.43601500625260525,0.9353845311273157
0.43643184660275114,0.9357875806594059
0.436848686952897,0.9361911505380507
0.43726552730304297,0.9365952989589209
0.43768236765318885,0.9370000841176873
0.43809920800333474,0.9374055642100206
0.4385160483534806,0.9378117974315918
0.4389328887036265,0.9382188419780715
0.4393497290537724,0.9386267560451306
0.4397665694039183,0.9390355978284397
0.4401834097540642,0.9394454255236698
0.4406002501042101,0.9398562973264916
0.441017090454356,0.9402682714325759
0.4414339308045019,0.9406814060375934
0.44185077115464777,0.9410957593372149
0.44226761150479366,0.9415113895271113
0.44268445185493954,0.9419283548029533
0.4431012922050855,0.9423467133604118
0.44351813255523137,0.9427665233951574
0.44393497290537726,0.943187843102861
0.44435181325552314,0.9436107306791933
0.44476865360566903,0.9440352443198252
0.4451854939558149,0.9444614422204275
0.4456023343059608,0.9448893825766709
0.44601917465610674,0.9453191235842261
0.44643601500625263,0.945750723438764
0.4468528553563985,0.9461842403359554
0.4472696957065444,0.9466197324714711
0.4476865360566903,0.9470572580409818
0.4481033764068362,0.9474968752401584
0.44852021675698206,0.9479386422646715
0.448937057107128,0.948382617310192
0.4493538974572739,0.9488288585723907
0.4497707378074198,0.9492774242469385
0.45018757815756566,0.9497283725295059
0.45060441850771155,0.950181761615764
0.45102125885785743,0.9506376497013832
0.4514380992080033,0.9510960949820346
0.45185493955814926,0.9515571556533889
0.45227177990829515,0.952020889911117
0.45268862025844103,0.9524873559508894
0.4531054606085869,0.9529566119683771
0.4535223009587328,0.953428716159251
0.4539391413088787,0.9539037267191814
0.4543559816590246,0.9543817018438396
0.4547728220091705,0.9548626997288963
0.4551896623593164,0.955346778570022
0.4556065027094623,0.9558339965628877
0.4560233430596082,0.9563244119031642
0.45644018340975406,0.9568180827865221
0.45685702375989995,0.9573150674086325
0.45727386411004584,0.9578154239651658
0.4576907044601918,0.9583192106517932
0.45810754481033766,0.9588264856641852


==> figs/data/burgers_triangle_p3_n24_none_solution_e11.csv <==
x,u
0.45852438516048355,0.995793837766862
0.45894122551062944,0.987591115468685
0.4593580658607753,0.9800466559411501
0.4597749062109212,0.9731427035898266
0.4601917465610671,0.9668615028202832
0.46060858691121304,0.9611852980380893
0.4610254272613589,0.956096333648814
0.4614422676115048,0.9515768540580265
0.4618591079616507,0.9476091036712959
0.4622759483117966,0.9441753268941914
0.46269278866194247,0.9412577681322821
0.46310962901208835,0.9388386717911372
0.4635264693622343,0.9369002822763259
0.4639433097123802,0.9354248439934172
0.46436015006252607,0.9343946013479802
0.46477699041267195,0.9337917987455844
0.46519383076281784,0.9335986805917986
0.4656106711129637,0.9337974912921921
0.4660275114631096,0.9343704752523341
0.46644435181325555,0.9352998768777937
0.46686119216340144,0.93656794057414
0.4672780325135473,0.9381569107469421
0.4676948728636932,0.9400490318017692
0.4681117132138391,0.9422265481441907
0.468528553563985,0.9446717041797753
0.46894539391413087,0.9473667443140925
0.4693622342642768,0.9502939129527114
0.4697790746144227,0.9534354545012009
0.4701959149645686,0.9567736133651306
0.47061275531471447,0.9602906339500692
0.47102959566486036,0.963968760661586
0.47144643601500624,0.9677902379052503
0.4718632763651522,0.9717373100866311
0.47228011671529807,0.9757922216112976
0.47269695706544396,0.9799372168848189
0.47311379741558984,0.9841545403127643
0.47353063776573573,0.9884264363007027
0.4739474781158816,0.9927351492542035
0.4743643184660275,0.9970629235788356
0.47478115881617344,1.0013920036801685
0.47519799916631933,1.005704633963771
0.4756148395164652,1.0099830588352126
0.4760316798666111,1.0142095227000618
0.476448520216757,1.0183662699638887
0.4768653605669029,1.0224355450322615
0.47728220091704876,1.02639959231075
0.4776990412671947,1.0302406562049233
0.4781158816173406,1.0339409811203504
0.4785327219674865,1.0374828114626002
0.47894956231763236,1.0408483916372422
0.47936640266777825,1.0440199660498455
0.47978324301792413,1.0469797791059792
0.48020008336807,1.0497100752112123
0.48061692371821596,1.0521930987711143
0.48103376406836185,1.0544110941912541
0.48145060441850773,1.056346305877201
0.4818674447686536,1.0579809782345238
0.4822842851187995,1.059297355668792
0.4827011254689454,1.0602776825855746
0.4831179658190913,1.060904203390441
0.4835348061692372,1.06115916248896
0.4839516465193831,1.061024804286701
0.484368486869529,1.060483373189233
0.4847853272196749,1.0595171136021253
0.48520216756982076,1.0581082699309468
0.48561900791996665,1.056239086581267
0.48603584827011254,1.0538918079586546
0.4864526886202585,1.0510486784686792
0.48686952897040436,1.0476919425169098
0.48728636932055025,1.0438038445089153
0.48770320967069614,1.0393666288502652
0.488120050020842,1.0343625399465286
0.4885368903709879,1.0287738222032745
0.4889537307211338,1.022582720026072
0.48937057107127974,1.0157714778204905
0.4897874114214256,1.0083223399920989
0.4902042517715715,1.0002175509464666
0.4906210921217174,0.9914393550891626
0.4910379324718633,0.9819699968257559
0.49145477282200917,0.9717917205618161
0.49187161317215505,0.9608867707029117
0.492288453522301,0.9492373916546125
0.4927052938724469,0.9368258278224872
0.49312213422259277,0.9236343236121053
0.49353897457273865,0.9096451234290357
0.49395581492288454,0.8948404716788476
0.4943726552730304,0.8792026127671102
0.4947894956231763,0.8627137910993925
0.49520633597332225,0.845356251081264
0.49562317632346814,0.8271122371182933
0.496040016673614,0.8079639936160502
0.4964568570237599,0.7878937649801036
0.4968736973739058,0.7668837956160222
0.4972905377240517,0.7449163299293758
0.49770737807419757,0.721973612325733
0.4981242184243435,0.6980378872106635
0.4985410587744894,0.6730913989897361
0.4989578991246353,0.6471163920685199
0.49937473947478117,0.6200951108525845
0.49979157982492706,0.5920097997474987


==> figs/data/burgers_triangle_p3_n24_none_solution_e12.csv <==
x,u
0.5002084201750729,0.2997985044876219
0.5006252605252188,0.27846843893789447
0.5010421008753647,0.2580078231590059
0.5014589412255106,0.23840115443517318
0.5018757815756565,0.21963293005061324
0.5022926219258024,0.20168764728954303
0.5027094622759484,0.18454980343617955
0.5031263026260943,0.1682038957747398
0.5035431429762401,0.1526344215894407
0.503959983326386,0.13782587816449923
0.5043768236765319,0.12376276278413251
0.5047936640266778,0.11042957273255727
0.5052105043768237,0.09781080529399057
0.5056273447269696,0.08589095775264949
0.5060441850771155,0.07465452739275086
0.5064610254272613,0.06408601149851176
0.5068778657774072,0.05416990735414902
0.5072947061275531,0.04489071224387978
0.507711546477699,0.03623292345192092
0.5081283868278449,0.028181038262489407
0.5085452271779909,0.02071955395980224
0.5089620675281368,0.01383296782807637
0.5093789078782827,0.007505777151528789
0.5097957482284285,0.0017224792143764331
0.5102125885785744,-0.003532428699163659
0.5106294289287203,-0.008274449304874566
0.5110462692788662,-0.01251908531853933
0.5114631096290121,-0.01628183945594095
0.511879949979158,-0.019578214432862465
0.5122967903293039,-0.022423712965086884
0.5127136306794498,-0.02483383776839726
0.5131304710295956,-0.026824091558576624
0.5135473113797415,-0.028409977051407985
0.5139641517298875,-0.029606996962674385
0.5143809920800334,-0.030430654008158847
0.5147978324301793,-0.030896450903644394
0.5152146727803252,-0.031019890364914066
0.5156315131304711,-0.030816475107750884
0.516048353480617,-0.030301707847937884
0.5164651938307628,-0.029491091301258085
0.5168820341809087,-0.02840012818349452
0.5172988745310546,-0.027044321210430215
0.5177157148812005,-0.02543917309784821
0.5181325552313464,-0.023600186561531518
0.5185493955814923,-0.021542864317263172
0.5189662359316382,-0.019282709080826205
0.519383076281784,-0.016835223568003637
0.51979991663193,-0.014215910494578505
0.5202167569820759,-0.01144027257633385
0.5206335973322218,-0.00852381252905267
0.5210504376823677,-0.005482033068518008
0.5214672780325136,-0.002330436910512875
0.5218841183826595,0.0009154732291796466
0.5223009587328054,0.004240194634776563
0.5227177990829512,0.007628224590494886
0.5231346394330971,0.011064060380551508
0.523551479783243,0.01453219928916348
0.5239683201333889,0.018017138600547697
0.5243851604835348,0.021503375598921164
0.5248020008336807,0.024975407568500894
0.5252188411838266,0.02841773179350379
0.5256356815339726,0.031814845558146884
0.5260525218841184,0.035151246146647074
0.5264693622342643,0.03841143084322142
0.5268862025844102,0.041579896932086816
0.5273030429345561,0.044641141697460265
0.527719883284702,0.04757966242355877
0.5281367236348479,0.05037995639459924
0.5285535639849938,0.05302652089479871
0.5289704043351396,0.055503853208374095
0.5293872446852855,0.05779645061954241
0.5298040850354314,0.059888810412520595
0.5302209253855773,0.06176542987152562
0.5306377657357232,0.06341080628077451
0.5310546060858691,0.06480943692448418
0.5314714464360151,0.06594581908687161
0.531888286786161,0.0668044500521538
0.5323051271363068,0.06736982710454767
0.5327219674864527,0.06762644752827025
0.5331388078365986,0.06755880860753849
0.5335556481867445,0.06715140762656933
0.5339724885368904,0.06638874186957978
0.5343893288870363,0.06525530862078681
0.5348061692371822,0.06373560516440738
0.535223009587328,0.061814128784658466
0.5356398499374739,0.05947537676575702
0.5360566902876198,0.05670384639192005
0.5364735306377657,0.05348403494736447
0.5368903709879116,0.049800439716307335
0.5373072113380576,0.04563755798296554
0.5377240516882035,0.04097988703155612
0.5381408920383494,0.035811924146296026
0.5385577323884952,0.030118166611402115
0.5389745727386411,0.023883111711091563
0.539391413088787,0.01709125672958118
0.5398082534389329,0.009727098951088066
0.5402250937890788,0.0017751356598291095
0.5406419341392247,-0.006780135859978819
0.5410587744893706,-0.015954218324118488
0.5414756148395165,-0.02576261444837308


==> figs/data/burgers_triangle_p3_n24_none_solution_e13.csv <==
x,u
0.5418924551896623,0.0389583051565387
0.5423092955398082,0.0395786088235159
0.5427261358899541,0.04019088459244575
0.5431429762401001,0.04079527612978416
0.543559816590246,0.04139192710198707
0.5439766569403919,0.04198098117551041
0.5443934972905378,0.04256258201681014
0.5448103376406837,0.04313687329234216
0.5452271779908295,0.043703998668562415
0.5456440183409754,0.044264101811926845
0.5460608586911213,0.044817326388891375
0.5464776990412672,0.045363816065911944
0.5468945393914131,0.04590371450944449
0.547311379741559,0.04643716538594494
0.5477282200917049,0.04696431236186923
0.5481450604418507,0.04748529910367329
0.5485619007919966,0.04800026927781306
0.5489787411421426,0.04850936655074447
0.5493955814922885,0.049012734588923454
0.5498124218424344,0.04951051705880594
0.5502292621925803,0.05000285762684788
0.5506461025427262,0.05048989995950519
0.551062942892872,0.05097178772323381
0.5514797832430179,0.05144866458448967
0.5518966235931638,0.05192067420972871
0.5523134639433097,0.05238796026540686
0.5527303042934556,0.05285066641798006
0.5531471446436015,0.053308936333904225
0.5535639849937474,0.053762913679635316
0.5539808253438933,0.05421274212162924
0.5543976656940391,0.05465856532634195
0.5548145060441851,0.05510052696022938
0.555231346394331,0.05553877068974745
0.5556481867444769,0.0559734401813521
0.5560650270946228,0.05640467910149926
0.5564818674447687,0.056832631116644876
0.5568987077949146,0.05725743989324487
0.5573155481450605,0.05767924909775518
0.5577323884952063,0.05809820239663174
0.5581492288453522,0.05851444345633049
0.5585660691954981,0.058928115943307345
0.558982909545644,0.05933936352401826
0.5593997498957899,0.05974832986491915
0.5598165902459358,0.06015515863246596
0.5602334305960817,0.06055999349311463
0.5606502709462277,0.06096297811332108
0.5610671112963735,0.061364256159541254
0.5614839516465194,0.06176397129823107
0.5619007919966653,0.062162267195846485
0.5623176323468112,0.06255928751884342
0.5627344726969571,0.0629551759336778
0.563151313047103,0.06335007610680558
0.5635681533972489,0.06374413170468267
0.5639849937473947,0.06413748639376503
0.5644018340975406,0.06453028384050856
0.5648186744476865,0.06492266771136923
0.5652355147978324,0.06531478167280295
0.5656523551479783,0.06570676939126566
0.5660691954981242,0.06609877453321329
0.5664860358482702,0.06649094076510179
0.5669028761984161,0.06688341175338708
0.567319716548562,0.06727633116452508
0.5677365568987078,0.06766984266497175
0.5681533972488537,0.06806408992118303
0.5685702375989996,0.0684592165996148
0.5689870779491455,0.06885536636672306
0.5694039182992914,0.0692526828889637
0.5698207586494373,0.06965130983279268
0.5702375989995832,0.07005139086466591
0.570654439349729,0.07045306965103934
0.5710712796998749,0.07085648985836891
0.5714881200500208,0.07126179515311053
0.5719049604001667,0.07166912920172015
0.5723218007503127,0.0720786356706537
0.5727386411004586,0.07249045822636711
0.5731554814506045,0.07290474053531633
0.5735723218007504,0.07332162626395727
0.5739891621508962,0.07374125907874589
0.5744060025010421,0.0741637826461381
0.574822842851188,0.07458934063258983
0.5752396832013339,0.07501807670455705
0.5756565235514798,0.07545013452849567
0.5760733639016257,0.0758856577708616
0.5764902042517716,0.07632479009811081
0.5769070446019174,0.07676767517669923
0.5773238849520633,0.07721445667308278
0.5777407253022092,0.0776652782537174
0.5781575656523552,0.07812028358505903
0.5785744060025011,0.07857961633356358
0.578991246352647,0.07904342016568702
0.5794080867027929,0.07951183874788526
0.5798249270529388,0.07998501574661422
0.5802417674030846,0.08046309482832986
0.5806586077532305,0.08094621965948812
0.5810754481033764,0.0814345339065449
0.5814922884535223,0.08192818123595616
0.5819091288036682,0.08242730531417783
0.5823259691538141,0.08293204980766584
0.58274280950396,0.08344255838287612
0.5831596498541058,0.08395897470626462


==> figs/data/burgers_triangle_p6_n24_continuous_solution.csv <==
x,u
0.0,0.49999999516946525
0.0035370021608631882,0.5035369972961524
0.011065650136026787,0.5110656451985787
0.020833333333333332,0.5208333283015196
0.030601016530639878,0.5306010114044607
0.038129664505803476,0.5381296593068892
0.041666666666666664,0.5416666614335812
0.041666666666666664,0.5416666614335875
0.04520366882752985,0.5452036635602748
0.052732316802693455,0.5527323114627005
0.0625,0.5624999945656408
0.07226768319730655,0.572267677668582
0.07979633117247015,0.5797963255710098
0.08333333333333333,0.5833333276977016
0.08333333333333333,0.5833333276977074
0.08687033549419652,0.586870329824396
0.09439898346936011,0.5943989777268213
0.10416666666666666,0.6041666608297652
0.11393434986397322,0.6139343439326992
0.1214629978391368,0.6214629918351241
0.125,0.6249999939618243
0.125,0.6249999939618575
0.1285370021608632,0.6285369960885215
0.13606565013602678,0.6360656439909903
0.14583333333333331,0.6458333270937915
0.15560101653063987,0.6556010101967688
0.16312966450580346,0.6631296580996792
0.16666666666666666,0.6666666602265281
0.16666666666666666,0.6666666602271678
0.17020366882752985,0.6702036623528153
0.17773231680269344,0.6777323102541576
0.1875,0.6874999933562661
0.19726768319730656,0.6972676764681813
0.20479633117247015,0.7047963243691835
0.20833333333333334,0.708333326486719
0.20833333333333334,0.7083333264815163
0.21187033549419654,0.7118703286020106
0.21939898346936013,0.7193989764832586
0.22916666666666669,0.7291666596829093
0.23893434986397322,0.7389343428383496
0.2464629978391368,0.746462990444211
0.25,0.7499999923689812
0.25,0.7499999921593551
0.25353700216086317,0.7535369944606127
0.2610656501360268,0.7610656426873894
0.27083333333333337,0.7708333277501929
0.2806010165306399,0.7806010086209095
0.2881296645058035,0.7881296510399068
0.2916666666666667,0.7916666517969717
0.2916666666666667,0.7916666491215777
0.29520366882752985,0.7952036563637344
0.30273231680269347,0.8027323168573731
0.3125,0.8125000187269673
0.32226768319730653,0.822267645197483
0.32979633117247015,0.8297962308550225
0.3333333333333333,0.8333332361765093
0.3333333333333333,0.8333332122036661
0.3368703354941965,0.8368702917426882
0.3443989834693601,0.8443991424046587
0.35416666666666663,0.8541669705732228
0.3639343498639732,0.8639338654362533
0.37146299783913683,0.871461814834427
0.375,0.874998888546712
0.375,0.8749987569581591
0.37853700216086317,0.8785364610478136
0.3860656501360268,0.886067531474447
0.39583333333333337,0.8958372927218731
0.4056010165306399,0.9055981168951119
0.4131296645058035,0.913118217985851
0.4166666666666667,0.9166535536274795
0.4166666666666667,0.9166853297195273
0.42020366882752985,0.9201788341667304
0.42773231680269347,0.9277517952350269
0.4375,0.9375236115518286
0.44726768319730653,0.9472823385002828
0.45479633117247015,0.9546298060419106
0.4583333333333333,0.9582003694632977
0.4583333333333333,0.9588980716184817
0.4618703354941965,0.9609946831706258
0.4693989834693601,0.9716898684992095
0.47916666666666663,0.9723501307220535
0.4889343498639732,0.9751654629965861
0.49646299783913683,0.9395174171702525
0.5,0.6456602790495474
0.5,0.3064360800952181
0.5035370021608632,0.025506715009180198
0.5110656501360268,0.044073869390924246
0.5208333333333333,0.024881694972997914
0.5306010165306398,0.04688720078988865
0.5381296645058035,0.022616686991670847
0.5416666666666666,0.06819347374337406
0.5416666666666666,0.04699438901908772
0.5452036688275298,0.04514864450934351
0.5527323168026934,0.05289694750183527
0.5625,0.06232583871282101
0.5722676831973066,0.07245637873428089
0.5797963311724702,0.07957407842564405
0.5833333333333334,0.08365712275773209
0.5833333333333334,0.08343640023526966
0.5868703354941965,0.08688343127549401
0.5943989834693602,0.09439804495498459
0.6041666666666667,0.10416635487997986
0.6139343498639732,0.11393488886991461
0.6214629978391368,0.12146301344158851
0.625,0.12499682222866694
0.625,0.12499753119324104
0.6285370021608632,0.12853781015903673
0.6360656501360268,0.136065389144631
0.6458333333333333,0.145833551611028
0.6556010165306398,0.15560078258117596
0.6631296645058035,0.16312996954576564
0.6666666666666666,0.16666625191943193
0.6666666666666666,0.16666625550762415
0.6702036688275298,0.17020368123240337
0.6777323168026934,0.1777323039803203
0.6875,0.18750001079032788
0.6972676831973066,0.19726766716905375
0.7047963311724702,0.2047963461751818
0.7083333333333334,0.20833332178194644
0.7083333333333334,0.2083333103409695
0.7118703354941965,0.21187033195343505
0.7193989834693602,0.21939898140788766
0.7291666666666667,0.2291666646381378
0.7389343498639732,0.23893434729817783
0.7464629978391368,0.24646299568954802
0.75,0.24999999829042688
0.75,0.24999999731253883
0.7535370021608632,0.25353699956034853
0.7610656501360268,0.26106564765243845
0.7708333333333333,0.27083333069165993
0.7806010165306398,0.2806010138442096
0.7881296645058035,0.28812966168700616
0.7916666666666666,0.2916666639322443
0.7916666666666666,0.2916666638917326
0.7952036688275298,0.2952036659689119
0.8027323168026934,0.3027323138806327
0.8125,0.3124999969785176
0.8222676831973066,0.32226768008641965
0.8297963311724702,0.32979632798299485
0.8333333333333334,0.3333333301170246
0.8333333333333334,0.3333333301170031
0.8368703354941965,0.3368703322396252
0.8443989834693602,0.34439898014217374
0.8541666666666667,0.3541666632449331
0.8639343498639732,0.363934346348092
0.8714629978391368,0.371462994250266
0.875,0.37499999637713377
0.875,0.3749999963772757
0.8785370021608632,0.3785369985038076
0.8860656501360268,0.38606564640621205
0.8958333333333333,0.3958333295091547
0.9056010165306398,0.4056010126120961
0.9131296645058035,0.4131296605145241
0.9166666666666666,0.416666662641204
0.9166666666666666,0.41666666264122093
0.9202036688275298,0.42020366476791077
0.9277323168026934,0.42773231267033546
0.9375,0.4374999957732772
0.9472676831973066,0.44726767887621716
0.9547963311724702,0.45479632677864684
0.9583333333333334,0.4583333289053373
0.9583333333333334,0.4583333289053431
0.9618703354941965,0.4618703310320322
0.9693989834693602,0.4693989789344584
0.9791666666666667,0.4791666620373984
0.9889343498639732,0.48893434514033896
0.9964629978391368,0.4964629930427674
1.0,0.49999999516945925


==> figs/data/burgers_triangle_p6_n24_continuous_solution_e10.csv <==
x,u
0.41684035014589416,0.9166853297195285
0.41725719049604004,0.9170924123415484
0.41767403084618593,0.9175025908534475
0.4180908711963318,0.917915461866132
0.4185077115464777,0.9183306556452038
0.4189245518966236,0.9187478344393103
0.4193413922467695,0.9191666908462811
0.4197582325969154,0.9195869462170476
0.4201750729470613,0.9200083490973501
0.4205919132972072,0.9204306737072289
0.4210087536473531,0.9208537184583012
0.42142559399749896,0.9212773045088242
0.42184243434764485,0.9217012743565415
0.42225927469779073,0.9221254904693172
0.4226761150479367,0.9225498339535537
0.42309295539808256,0.9229742032603957
0.42350979574822845,0.9233985129297188
0.42392663609837433,0.9238226923719046
0.4243434764485202,0.9242466846874002
0.4247603167986661,0.9246704455240631
0.425177157148812,0.9250939419722921
0.42559399749895793,0.9255171514979431
0.4260108378491038,0.9259400609130299
0.4264276781992497,0.9263626653842116
0.4268445185493956,0.9267849674790636
0.4272613588995415,0.9272069762501354
0.42767819924968736,0.9276287063567933
0.42809503959983325,0.9280501772248484
0.4285118799499792,0.9284714122439695
0.4289287203001251,0.9288924380028825
0.42934556065027096,0.9293132835623539
0.42976240100041685,0.9297339797659605
0.43017924135056274,0.9301545585886444
0.4305960817007086,0.9305750525230523
0.4310129220508545,0.9309954940036623
0.43142976240100045,0.9314159148686936
0.43184660275114634,0.9318363458598032
0.4322634431012922,0.9322568161595676
0.4326802834514381,0.9326773529667494
0.433097123801584,0.9330979811093497
0.4335139641517299,0.933518722695446
0.43393080450187577,0.9339395968018147
0.4343476448520217,0.9343606192003399
0.4347644852021676,0.9347818021222069
0.4351813255523135,0.935203154059881
0.43559816590245937,0.9356246796068726
0.43601500625260525,0.9360463793352866
0.43643184660275114,0.936468249711157
0.436848686952897,0.9368902830475687
0.43726552730304297,0.937312467495562
0.43768236765318885,0.9377347870728242
0.43809920800333474,0.9381572217301669
0.4385160483534806,0.9385797474557871
0.4389328887036265,0.9390023364173143
0.4393497290537724,0.9394249571416444
0.4397665694039183,0.939847574732556
0.4401834097540642,0.940270151126115
0.4406002501042101,0.9406926453838627
0.441017090454356,0.9411150140237902
0.4414339308045019,0.9415372113890974
0.44185077115464777,0.9419591900547382
0.44226761150479366,0.9423809012717502
0.44268445185493954,0.9428022954493709
0.4431012922050855,0.9432233226749374
0.44351813255523137,0.9436439332715736
0.44393497290537726,0.9440640783936615
0.44435181325552314,0.9444837106600976
0.44476865360566903,0.9449027848253361
0.4451854939558149,0.9453212584882155
0.4456023343059608,0.9457390928385722
0.44601917465610674,0.9461562534416389
0.44643601500625263,0.9465727110602279
0.4468528553563985,0.9469884425147004
0.4472696957065444,0.9474034315807206
0.4476865360566903,0.9478176699247962
0.4481033764068362,0.9482311580776025
0.44852021675698206,0.9486439064450937
0.448937057107128,0.9490559363573982
0.4493538974572739,0.9494672811555
0.4497707378074198,0.9498779873157057
0.45018757815756566,0.9502881156118953
0.45060441850771155,0.9506977423155605
0.45102125885785743,0.9511069604336266
0.4514380992080033,0.9515158809840613
0.45185493955814926,0.9519246343092668
0.45227177990829515,0.9523333714272596
0.45268862025844103,0.9527422654206342
0.4531054606085869,0.9531515128633121
0.4535223009587328,0.9535613352850771
0.4539391413088787,0.9539719806738951
0.4543559816590246,0.9543837250160196
0.4547728220091705,0.9547968738738826
0.4551896623593164,0.9552117640017705
0.4556065027094623,0.9556287649992865
0.4560233430596082,0.956048281002596
0.45644018340975406,0.9564707524134604
0.45685702375989995,0.9568966576660535
0.45727386411004584,0.9573265150315653
0.4576907044601918,0.9577608844605899
0.45810754481033766,0.9582003694632991


==> figs/data/burgers_triangle_p6_n24_continuous_solution_e11.csv <==
x,u
0.45852438516048355,0.9588980716184828
0.45894122551062944,0.9605328872690557
0.4593580658607753,0.9615661767315569
0.4597749062109212,0.9621223136921594
0.4601917465610671,0.962311688365898
0.46060858691121304,0.9622315640538033
0.4610254272613589,0.9619669107737421
0.4614422676115048,0.9615912159649602
0.4618591079616507,0.96116727226633
0.4622759483117966,0.960747942368301
0.46269278866194247,0.960376900938555
0.46310962901208835,0.9600893536213654
0.4635264693622343,0.9599127331106595
0.4639433097123802,0.9598673722967856
0.46436015006252607,0.9599671544869837
0.46477699041267195,0.9602201406995594
0.46519383076281784,0.9606291740317634
0.4656106711129637,0.9611924611013731
0.4660275114631096,0.9619041305619794
0.46644435181325555,0.9627547686919766
0.46686119216340144,0.9637319320572567
0.4672780325135473,0.9648206372476076
0.4676948728636932,0.9660038276868146
0.4681117132138391,0.9672628175164668
0.468528553563985,0.9685777125534669
0.46894539391413087,0.9699278083212443
0.4693622342642768,0.9712919651546733
0.4697790746144227,0.9726489603786946
0.4701959149645686,0.9739778175606405
0.47061275531471447,0.9752581128362646
0.47102959566486036,0.9764702583094746
0.47144643601500624,0.9775957625257702
0.4718632763651522,0.9786174680193832
0.47228011671529807,0.9795197659341239
0.47269695706544396,0.9802887877179287
0.47311379741558984,0.9809125738911137
0.47353063776573573,0.9813812198883316
0.4739474781158816,0.9816869989742316
0.4743643184660275,0.9818244622328249
0.47478115881617344,0.9817905156305525
0.47519799916631933,0.9815844741530583
0.4756148395164652,0.9812080930156646
0.4760316798666111,0.9806655759475533
0.476448520216757,0.9799635605496493
0.4768653605669029,0.9791110807262091
0.47728220091704876,0.9781195061901123
0.4776990412671947,0.9770024590418583
0.4781158816173406,0.975775707422265
0.4785327219674865,0.9744570362388737
0.47894956231763236,0.9730660949660558
0.47936640266777825,0.9716242225188252
0.47978324301792413,0.9701542492003531
0.48020008336807,0.9686802757231877
0.48061692371821596,0.9672274293041778
0.48103376406836185,0.9658215968330992
0.48145060441850773,0.9644891351149867
0.4818674447686536,0.9632565581861688
0.4822842851187995,0.9621502017040068
0.4827011254689454,0.9611958644103371
0.4831179658190913,0.9604184266686189
0.4835348061692372,0.9598414460747843
0.4839516465193831,0.9594867301417932
0.484368486869529,0.9593738860578916
0.4847853272196749,0.9595198475185744
0.48520216756982076,0.9599383786322515
0.48561900791996665,0.9606395548996179
0.48603584827011254,0.9616292212667286
0.4864526886202585,0.9629084272517758
0.48686952897040436,0.9644728391455718
0.48728636932055025,0.9663121292857343
0.48770320967069614,0.9684093424045763
0.488120050020842,0.9707402390507005
0.4885368903709879,0.9732726160842963
0.4889537307211338,0.9759656042461414
0.48937057107127974,0.978768942800308
0.4897874114214256,0.9816222312505715
0.4902042517715715,0.984454158130524
0.4906210921217174,0.9871817068673918
0.4910379324718633,0.9897093387195566
0.49145477282200917,0.99192815278778
0.49187161317215505,0.9937150231001334
0.492288453522301,0.9949317127706299
0.4927052938724469,0.9954239652315621
0.49312213422259277,0.995020572539542
0.49353897457273865,0.9935324207552464
0.49395581492288454,0.9907515123968648
0.4943726552730304,0.9864499659672522
0.4947894956231763,0.9803789925547858
0.49520633597332225,0.9722678495079247
0.49562317632346814,0.9618227711834743
0.496040016673614,0.9487258767685549
0.4964568570237599,0.9326340551762733
0.4968736973739058,0.9131778270150985
0.4972905377240517,0.8899601836319428
0.49770737807419757,0.8625554032289435
0.4981242184243435,0.8305078440539533
0.4985410587744894,0.7933307146647296
0.4989578991246353,0.7505048212668303
0.49937473947478117,0.7014772921252159
0.49979157982492706,0.6456602790495489


==> figs/data/burgers_triangle_p6_n24_continuous_solution_e12.csv <==
x,u
0.5002084201750729,0.30643608009521905
0.5006252605252188,0.2478014522426399
0.5010421008753647,0.19761142288950256
0.5014589412255106,0.15502625849326376
0.5018757815756565,0.11926264270158675
0.5022926219258024,0.08959133740990807
0.5027094622759484,0.06533488953507725
0.5031263026260943,0.04586538350507993
0.5035431429762401,0.030602239464839174
0.503959983326386,0.019010057198096293
0.5043768236765319,0.010596505765371883
0.5047936640266778,0.004910258858005029
0.5052105043768237,0.0015389758682741068
0.5056273447269696,0.0001073286755943724
0.5060441850771155,0.0002750741487980435
0.5064610254272613,0.0017351723644913122
0.5068778657774072,0.004211950541492732
0.5072947061275531,0.007459312691349831
0.507711546477699,0.011258994984936157
0.5081283868278449,0.015418866835127366
0.5085452271779909,0.01977127769555684
0.5089620675281368,0.0241714495754512
0.5093789078782827,0.028495915270544618
0.5097957482284285,0.03264100231007355
0.5102125885785744,0.03652136261985017
0.5106294289287203,0.04006854790141594
0.5110462692788662,0.04322963072727422
0.5114631096290121,0.045965871352202745
0.511879949979158,0.04825143024064545
0.5122967903293039,0.05007212631018382
0.5127136306794498,0.051424240891087825
0.5131304710295956,0.05231336740194632
0.5135473113797415,0.052753306741376946
0.5139641517298875,0.05276500839581563
0.5143809920800334,0.05237555726338551
0.5147978324301793,0.051617206193845466
0.5152146727803252,0.05052645424461808
0.5156315131304711,0.04914317065289715
0.516048353480617,0.047509764523834805
0.5164651938307628,0.04567040023480795
0.5168820341809087,0.04367025855576445
0.5172988745310546,0.04155484348564863
0.5177157148812005,0.039369334804906474
0.5181325552313464,0.03715798634407015
0.5185493955814923,0.03496356996842225
0.5189662359316382,0.032826865278739424
0.519383076281784,0.03078619502811553
0.51979991663193,0.028877006254864376
0.5202167569820759,0.027131497131501932
0.5206335973322218,0.025578289529808014
0.5210504376823677,0.024242147301967623
0.5214672780325136,0.02314374027779165
0.5218841183826595,0.022299453978017213
0.5223009587328054,0.021721245043687408
0.5227177990829512,0.021416542381610677
0.5231346394330971,0.021388194025899657
0.523551479783243,0.021634459715589506
0.5239683201333889,0.022149049188335806
0.5243851604835348,0.02292120619019196
0.5248020008336807,0.023935838201466105
0.5252188411838266,0.02517369187865752
0.5256356815339726,0.026611574212472636
0.5260525218841184,0.028222619401920418
0.5264693622342643,0.029976601444487463
0.5268862025844102,0.03184029244239236
0.5273030429345561,0.03377786662491986
0.527719883284702,0.03575135008683436
0.5281367236348479,0.037721116242872874
0.5285535639849938,0.03964642699831779
0.5289704043351396,0.04148601963564874
0.5293872446852855,0.04319873941727445
0.5298040850354314,0.04474421790434366
0.5302209253855773,0.04608359699163594
0.5306377657357232,0.047180298658531725
0.5310546060858691,0.048000840436062064
0.5314714464360151,0.048515696590037835
0.531888286786161,0.04870020502025839
0.5323051271363068,0.04853551987579989
0.5327219674864527,0.04800960988638299
0.5331388078365986,0.04711830240982015
0.5335556481867445,0.045866373195542376
0.5339724885368904,0.0442686818642056
0.5343893288870363,0.042351353103376385
0.5348061692371822,0.04015300357929753
0.535223009587328,0.037726014564732534
0.5356398499374739,0.035137850282890376
0.5360566902876198,0.03247242196742915
0.5364735306377657,0.029831497638539546
0.5368903709879116,0.02733615759510794
0.5373072113380576,0.025128295622958437
0.5377240516882035,0.023372165919175486
0.5381408920383494,0.022255975732504613
0.5385577323884952,0.02199352371983426
0.5389745727386411,0.02282588401875521
0.539391413088787,0.025023136036202074
0.5398082534389329,0.028886139953171297
0.5402250937890788,0.03474835794552146
0.5406419341392247,0.04297772112085146
0.5410587744893706,0.05397854217145812
0.5414756148395165,0.06819347374337448


==> figs/data/burgers_triangle_p6_n24_continuous_solution_e13.csv <==
x,u
0.5418924551896623,0.04699438901908771
0.5423092955398082,0.046305883232783965
0.5427261358899541,0.04577392044807847
0.5431429762401001,0.04538317727802193
0.543559816590246,0.045119345520353314
0.5439766569403919,0.044969090619662574
0.5443934972905378,0.0449200109312035
0.5448103376406837,0.04496059778635672
0.5452271779908295,0.04508019635974296
0.5456440183409754,0.045268967337986396
0.5460608586911213,0.045517849390128165
0.5464776990412672,0.045818522439690146
0.5468945393914131,0.0461633717383888
0.547311379741559,0.04654545274149924
0.5477282200917049,0.046958456784869436
0.5481450604418507,0.04739667756358462
0.5485619007919966,0.047854978412281875
0.5489787411421426,0.04832876038711482
0.5493955814922885,0.04881393114936855
0.5498124218424344,0.049306874650724704
0.5502292621925803,0.04980442162017669
0.5506461025427262,0.05030382085259509
0.551062942892872,0.0508027112989433
0.5514797832430179,0.05129909495814321
0.5518966235931638,0.05179131057059115
0.5523134639433097,0.05227800811332401
0.5527303042934556,0.052758124096835474
0.5531471446436015,0.05323085766354244
0.5535639849937474,0.053695647487901656
0.5539808253438933,0.05415214947817643
0.5543976656940391,0.05460021527985367
0.5548145060441851,0.055039871580710865
0.555231346394331,0.055471300217533485
0.5556481867444769,0.05589481908448234
0.5560650270946228,0.056310863843111264
0.5564818674447687,0.05671997043403485
0.5568987077949146,0.05712275839024645
0.5573155481450605,0.05751991495208628
0.5577323884952063,0.057912179983859724
0.5581492288453522,0.0583003316921058
0.5585660691954981,0.05868517314551581
0.558982909545644,0.059067519596502104
0.5593997498957899,0.05944818660441712
0.5598165902459358,0.059827978960422495
0.5602334305960817,0.06020768041400837
0.5606502709462277,0.060588044201162906
0.5610671112963735,0.060969784374191906
0.5614839516465194,0.06135356793318868
0.5619007919966653,0.061740007759153996
0.5623176323468112,0.0621296563487663
0.5627344726969571,0.06252300035080198
0.563151313047103,0.06292045590420593
0.5635681533972489,0.06332236477781221
0.5639849937473947,0.06372899131171486
0.5644018340975406,0.06414052016028897
0.5648186744476865,0.06455705483686179
0.5652355147978324,0.06497861706003415
0.5656523551479783,0.06540514690165193
0.5660691954981242,0.06583650373642783
0.5664860358482702,0.06627246799321311
0.5669028761984161,0.06671274370791974
0.567319716548562,0.06715696187809256
0.5677365568987078,0.06760468461913159
0.5681533972488537,0.0680554101221647
0.5685702375989996,0.06850857841357019
0.5689870779491455,0.06896357791614977
0.5694039182992914,0.06941975281195152
0.5698207586494373,0.06987641120674322
0.5702375989995832,0.07033283409613564
0.570654439349729,0.07078828513335612
0.5710712796998749,0.0712420211986724
0.5714881200500208,0.07169330377046633
0.5719049604001667,0.07214141109795813
0.5723218007503127,0.0725856511755805
0.5727386411004586,0.0730253755190031
0.5731554814506045,0.07345999374280708
0.5735723218007504,0.07388898893980987
0.5739891621508962,0.07431193386204005
0.5744060025010421,0.0747285079033625
0.574822842851188,0.07513851488375359
0.5752396832013339,0.07554190163522664
0.5756565235514798,0.07593877738940756
0.5760733639016257,0.07632943396676052
0.5764902042517716,0.07671436676746393
0.5769070446019174,0.07709429656393663
0.5773238849520633,0.07747019209501399
0.5777407253022092,0.07784329346177452
0.5781575656523552,0.0782151363250164
0.5785744060025011,0.07858757690438427
0.578991246352647,0.07896281777914624
0.5794080867027929,0.07934343449062091
0.5798249270529388,0.07973240294625479
0.5802417674030846,0.08013312762534966
0.5806586077532305,0.08054947058644024
0.5810754481033764,0.08098578127632206
0.5814922884535223,0.08144692714072926
0.5819091288036682,0.08193832503666294
0.5823259691538141,0.08246597344636933
0.58274280950396,0.08303648549296834
0.5831596498541058,0.08365712275773216


==> figs/data/burgers_triangle_p6_n24_discrete_solution.csv <==
x,u
0.0,0.49999999516946525
0.0035370021608631882,0.5035369972961529
0.011065650136026787,0.5110656451985786
0.020833333333333332,0.5208333283015194
0.030601016530639878,0.5306010114044608
0.038129664505803476,0.5381296593068892
0.041666666666666664,0.5416666614335812
0.041666666666666664,0.5416666614335877
0.04520366882752985,0.545203663560275
0.052732316802693455,0.5527323114627009
0.0625,0.5624999945656409
0.07226768319730655,0.572267677668582
0.07979633117247015,0.5797963255710099
0.08333333333333333,0.5833333276977017
0.08333333333333333,0.5833333276977074
0.08687033549419652,0.5868703298243954
0.09439898346936011,0.5943989777268206
0.10416666666666666,0.6041666608297653
0.11393434986397322,0.6139343439326999
0.1214629978391368,0.6214629918351244
0.125,0.6249999939618243
0.125,0.6249999939618575
0.1285370021608632,0.6285369960885214
0.13606565013602678,0.6360656439909903
0.14583333333333331,0.6458333270937923
0.15560101653063987,0.6556010101967684
0.16312966450580346,0.6631296580996778
0.16666666666666666,0.6666666602265272
0.16666666666666666,0.6666666602271673
0.17020366882752985,0.670203662352816
0.17773231680269344,0.6777323102541631
0.1875,0.6874999933562598
0.19726768319730656,0.697267676468162
0.20479633117247015,0.7047963243692152
0.20833333333333334,0.7083333264867888
0.20833333333333334,0.7083333264816519
0.21187033549419654,0.7118703286020758
0.21939898346936013,0.7193989764832704
0.22916666666666669,0.7291666596825223
0.23893434986397322,0.7389343428386245
0.2464629978391368,0.7464629904456047
0.25,0.7499999923704006
0.25,0.7499999921616197
0.25353700216086317,0.7535369944609367
0.2610656501360268,0.7610656426842821
0.27083333333333337,0.7708333277459212
0.2806010165306399,0.7806010086355356
0.2881296645058035,0.7881296510595569
0.2916666666666667,0.791666651804631
0.2916666666666667,0.7916666491343239
0.29520366882752985,0.7952036563462428
0.30273231680269347,0.8027323167851504
0.3125,0.8125000187260506
0.32226768319730653,0.8222676454636942
0.32979633117247015,0.8297962310239222
0.3333333333333333,0.8333332360958794
0.3333333333333333,0.8333332121491769
0.3368703354941965,0.8368702912984731
0.3443989834693601,0.8443991413841189
0.35416666666666663,0.8541669710006246
0.3639343498639732,0.8639338689303445
0.37146299783913683,0.8714618165016292
0.375,0.8749988870628146
0.375,0.8749987550570011
0.37853700216086317,0.8785364556296515
0.3860656501360268,0.8860675192838592
0.39583333333333337,0.89583729651792
0.4056010165306399,0.9055981508260478
0.4131296645058035,0.9131182343685258
0.4166666666666667,0.9166535469940826
0.4166666666666667,0.9167108686070459
0.42020366882752985,0.9201678862087618
0.42773231680269347,0.92776117939901
0.4375,0.93751354703888
0.44726768319730653,0.947292161885315
0.45479633117247015,0.9546181439209367
0.4583333333333333,0.9582682135219052
0.4583333333333333,0.9686010233998873
0.4618703354941965,0.9568284408036668
0.4693989834693601,0.9757769846605806
0.47916666666666663,0.96890598460588
0.4889343498639732,0.9763856363135444
0.49646299783913683,0.9396929539017788
0.5,0.6913390031574362
0.5,0.6352843918558412
0.5035370021608632,0.03571479096964627
0.5110656501360268,0.016277123234261136
0.5208333333333333,0.009786998910984172
0.5306010165306398,0.044626163570614316
0.5381296645058035,0.0192055314197682
0.5416666666666666,0.07415524124961041
0.5416666666666666,0.05435295483550388
0.5452036688275298,0.045061176643309345
0.5527323168026934,0.05312352299998467
0.5625,0.06208462949137696
0.5722676831973066,0.0727201854943296
0.5797963311724702,0.07925570184628394
0.5833333333333334,0.08403831725364398
0.5833333333333334,0.08372612156768541
0.5868703354941965,0.08689048512751658
0.5943989834693602,0.09440346952457149
0.6041666666666667,0.10415945542538327
0.6139343498639732,0.11394267671621686
0.6214629978391368,0.12145400787211148
0.625,0.12500250167064283
0.625,0.12500661259016138
0.6285370021608632,0.1285386463634851
0.6360656501360268,0.13606537083163583
0.6458333333333333,0.14583347382176476
0.6556010165306398,0.15560088797052218
0.6631296645058035,0.16312987632648981
0.6666666666666666,0.16666597742572747
0.6666666666666666,0.16666637564553743
0.6702036688275298,0.17020373557806728
0.6777323168026934,0.17773229134453106
0.6875,0.18750001889330634
0.6972676831973066,0.19726765933717053
0.7047963311724702,0.2047963576569123
0.7083333333333334,0.20833329000538664
0.7083333333333334,0.20833329863242417
0.7118703354941965,0.21187033449230236
0.7193989834693602,0.21939898044116327
0.7291666666666667,0.22916666547072606
0.7389343498639732,0.23893434641861555
0.7464629978391368,0.2464629968386629
0.75,0.24999999645862084
0.75,0.24999999602059253
0.7535370021608632,0.25353699962827514
0.7610656501360268,0.2610656476074119
0.7708333333333333,0.270833330738232
0.7806010165306398,0.28060101379287034
0.7881296645058035,0.2881296617507629
0.7916666666666666,0.29166666386916956
0.7916666666666666,0.2916666638165943
0.7952036688275298,0.29520366596716
0.8027323168026934,0.3027323138797321
0.8125,0.3124999969799735
0.8222676831973066,0.3222676800846934
0.8297963311724702,0.3297963279849683
0.8333333333333334,0.33333333011711286
0.8333333333333334,0.33333333011457517
0.8368703354941965,0.3368703322392646
0.8443989834693602,0.34439898014223663
0.8541666666666667,0.35416666324491447
0.8639343498639732,0.36393434634810345
0.8714629978391368,0.3714629942502381
0.875,0.37499999637732473
0.875,0.37499999637730314
0.8785370021608632,0.3785369985037825
0.8860656501360268,0.3860656464062194
0.8958333333333333,0.3958333295091492
0.9056010165306398,0.4056010126121017
0.9131296645058035,0.4131296605145156
0.9166666666666666,0.41666666264121865
0.9166666666666666,0.41666666264123
0.9202036688275298,0.42020366476791016
0.9277323168026934,0.4277323126703355
0.9375,0.4374999957732764
0.9472676831973066,0.4472676788762181
0.9547963311724702,0.4547963267786465
0.9583333333333334,0.4583333289053377
0.9583333333333334,0.45833332890534384
0.9618703354941965,0.46187033103203207
0.9693989834693602,0.4693989789344591
0.9791666666666667,0.47916666203739844
0.9889343498639732,0.4889343451403381
0.9964629978391368,0.4964629930427669
1.0,0.49999999516945925


==> figs/data/burgers_triangle_p6_n24_discrete_solution_e10.csv <==
x,u
0.41684035014589416,0.9167108686070469
0.41725719049604004,0.9171074639877941
0.41767403084618593,0.917509353510872
0.4180908711963318,0.917915852179277
0.4185077115464777,0.9183263314363225
0.4189245518966236,0.9187402164020161
0.4193413922467695,0.9191569831712408
0.4197582325969154,0.9195761561737414
0.4201750729470613,0.9199973055959155
0.4205919132972072,0.9204200448644092
0.4210087536473531,0.9208440281915182
0.42142559399749896,0.9212689481823925
0.42184243434764485,0.921694533504047
0.42225927469779073,0.9221205466161766
0.4226761150479367,0.9225467815637756
0.42309295539808256,0.9229730618315621
0.42350979574822845,0.923399238260208
0.42392663609837433,0.9238251870243721
0.4243434764485202,0.9242508076725398
0.4247603167986661,0.9246760212286659
0.425177157148812,0.925100768355624
0.42559399749895793,0.9255250075804589
0.4260108378491038,0.9259487135814446
0.4264276781992497,0.9263718755369476
0.4268445185493956,0.9267944955360937
0.4272613588995415,0.927216587051241
0.42767819924968736,0.9276381734722564
0.42809503959983325,0.928059286702598
0.4285118799499792,0.9284799658172008
0.4289287203001251,0.9289002557821694
0.42934556065027096,0.9293202062362733
0.42976240100041685,0.929739870334248
0.43017924135056274,0.9301593036519008
0.4305960817007086,0.9305785631530217
0.4310129220508545,0.930997706218098
0.43142976240100045,0.931416789734835
0.43184660275114634,0.9318358692504806
0.4322634431012922,0.9322549981859549
0.4326802834514381,0.9326742271117849
0.433097123801584,0.9330936030858432
0.4335139641517299,0.9335131690528925
0.43393080450187577,0.933932963305934
0.4343476448520217,0.9343530190093612
0.4347644852021676,0.9347733637839181
0.4351813255523135,0.9351940193534619
0.43559816590245937,0.9356150012535319
0.43601500625260525,0.9360363186017211
0.43643184660275114,0.936457973929854
0.436848686952897,0.936879963077969
0.43726552730304297,0.9373022751501051
0.43768236765318885,0.9377248925318942
0.43809920800333474,0.9381477909699566
0.4385160483534806,0.9385709397131036
0.4389328887036265,0.9389943017153425
0.4393497290537724,0.9394178339006883
0.4397665694039183,0.9398414874897788
0.4401834097540642,0.9402652083882953
0.4406002501042101,0.940688937637188
0.441017090454356,0.9411126119247054
0.4414339308045019,0.9415361641602297
0.44185077115464777,0.941959524109916
0.44226761150479366,0.942382619094137
0.44268445185493954,0.9428053747467313
0.4431012922050855,0.9432277158360586
0.44351813255523137,0.9436495671478569
0.44393497290537726,0.9440708544299069
0.44435181325552314,0.9444915053985004
0.44476865360566903,0.9449114508067122
0.4451854939558149,0.9453306255744791
0.4456023343059608,0.9457489699804817
0.44601917465610674,0.9461664309158321
0.44643601500625263,0.9465829631995659
0.4468528553563985,0.9469985309559389
0.4472696957065444,0.9474131090535294
0.4476865360566903,0.9478266846061437
0.4481033764068362,0.9482392585355285
0.44852021675698206,0.9486508471958857
0.448937057107128,0.9490614840601942
0.4493538974572739,0.949471221468335
0.4497707378074198,0.9498801324370213
0.45018757815756566,0.9502883125315345
0.45060441850771155,0.9506958817992629
0.45102125885785743,0.9511029867650476
0.4514380992080033,0.9515098024883311
0.45185493955814926,0.9519165346821119
0.45227177990829515,0.9523234218937036
0.45268862025844103,0.9527307377472983
0.4531054606085869,0.953138793248336
0.4535223009587328,0.9535479391496766
0.4539391413088787,0.9539585683795797
0.4543559816590246,0.9543711185314862
0.4547728220091705,0.9547860744156065
0.4551896623593164,0.955203970672313
0.4556065027094623,0.9556253944473374
0.4560233430596082,0.9560509881287726
0.45644018340975406,0.9564814521458795
0.45685702375989995,0.9569175478296986
0.45727386411004584,0.9573601003354666
0.4576907044601918,0.9578100016268369
0.45810754481033766,0.9582682135219066


==> figs/data/burgers_triangle_p6_n24_discrete_solution_e11.csv <==
x,u
0.45852438516048355,0.9686010233998885
0.45894122551062944,0.9662410643178503
0.4593580658607753,0.9641172260989739
0.4597749062109212,0.9622469545882822
0.4601917465610671,0.9606423642603895
0.46060858691121304,0.9593106776057272
0.4610254272613589,0.9582546508782024
0.4614422676115048,0.9574729862042901
0.4618591079616507,0.9569607300535581
0.4622759483117966,0.9567096580706252
0.46269278866194247,0.9567086462685526
0.46310962901208835,0.9569440285836674
0.4635264693622343,0.9573999407918219
0.4639433097123802,0.9580586507860823
0.46436015006252607,0.9589008752158535
0.46477699041267195,0.959906082487436
0.46519383076281784,0.9610527821260151
0.4656106711129637,0.9623188004990849
0.4660275114631096,0.9636815429013039
0.46644435181325555,0.9651182420007846
0.46686119216340144,0.9666061926468156
0.4672780325135473,0.9681229730390178
0.4676948728636932,0.9696466522579325
0.4681117132138391,0.9711559841570432
0.468528553563985,0.972630587616231
0.46894539391413087,0.974051113156662
0.4693622342642768,0.975399395917109
0.4697790746144227,0.9766585949917054
0.4701959149645686,0.9778133191291327
0.47061275531471447,0.9788497387932409
0.47102959566486036,0.9797556845851024
0.47144643601500624,0.9805207320264984
0.4718632763651522,0.9811362727048388
0.47228011671529807,0.9815955717795154
0.47269695706544396,0.9818938118496878
0.47311379741558984,0.9820281231835024
0.47353063776573573,0.9819976003087454
0.4739474781158816,0.9818033049649272
0.4743643184660275,0.981448255416802
0.47478115881617344,0.9809374021293187
0.47519799916631933,0.9802775898040061
0.4756148395164652,0.9794775057767907
0.4760316798666111,0.9785476147772476
0.476448520216757,0.9775000800492849
0.4768653605669029,0.9763486708332606
0.47728220091704876,0.9751086562095334
0.4776990412671947,0.9737966853034457
0.4781158816173406,0.9724306538517405
0.4785327219674865,0.9710295571304115
0.47894956231763236,0.9696133292439849
0.47936640266777825,0.9682026687762364
0.47978324301792413,0.9668188508023398
0.48020008336807,0.9654835252624491
0.48061692371821596,0.9642185016967141
0.48103376406836185,0.9630455203417289
0.48145060441850773,0.9619860095884127
0.4818674447686536,0.9610608298013257
0.4822842851187995,0.9602900034994155
0.4827011254689454,0.9596924318981992
0.4831179658190913,0.9592855978133765
0.4835348061692372,0.9590852549258777
0.4839516465193831,0.9591051034083431
0.484368486869529,0.9593564519130368
0.4847853272196749,0.9598478659211932
0.48520216756982076,0.9605848024537965
0.48561900791996665,0.9615692311437936
0.48603584827011254,0.9627992416697395
0.4864526886202585,0.9642686375508769
0.48686952897040436,0.9659665163036475
0.48728636932055025,0.9678768359596379
0.48770320967069614,0.9699779679449575
0.488120050020842,0.97224223632105
0.4885368903709879,0.974635443386938
0.4889537307211338,0.9771163816429007
0.48937057107127974,0.9796363321155844
0.4897874114214256,0.9821385490445469
0.4902042517715715,0.9845577309302337
0.4906210921217174,0.9868194779433892
0.4910379324718633,0.988839735695899
0.49145477282200917,0.9905242253730667
0.49187161317215505,0.9917678602273233
0.492288453522301,0.99245414843337
0.4927052938724469,0.9924545823047533
0.49312213422259277,0.9916280138718746
0.49353897457273865,0.9898200168214317
0.49395581492288454,0.9868622347972941
0.4943726552730304,0.9825717160628106
0.4947894956231763,0.9767502345245513
0.49520633597332225,0.9691835971174821
0.49562317632346814,0.9596409375515712
0.496040016673614,0.9478739964198312
0.4964568570237599,0.9336163876677915
0.4968736973739058,0.9165828514244059
0.4972905377240517,0.8964684931943928
0.49770737807419757,0.8729480094120076
0.4981242184243435,0.8456748993562498
0.4985410587744894,0.8142806634275018
0.4989578991246353,0.7783739877856011
0.49937473947478117,0.7375399153493467
0.49979157982492706,0.6913390031574376


==> figs/data/burgers_triangle_p6_n24_discrete_solution_e12.csv <==
x,u
0.5002084201750729,0.6352843918558417
0.5006252605252188,0.5159248427847232
0.5010421008753647,0.41245681095367437
0.5014589412255106,0.3233862579776446
0.5018757815756565,0.2473154474430767
0.5022926219258024,0.18293907926098688
0.5027094622759484,0.1290404976196682
0.5031263026260943,0.08448797253702077
0.5035431429762401,0.048231055012508274
0.503959983326386,0.019297005778737122
0.5043768236765319,-0.003212702347332492
0.5047936640266778,-0.020125808513557115
0.5052105043768237,-0.03220261428214851
0.5056273447269696,-0.04013926047959047
0.5060441850771155,-0.04457093044692748
0.5064610254272613,-0.046074979690429646
0.5068778657774072,-0.04517399193262944
0.5072947061275531,-0.042338761563734895
0.507711546477699,-0.03799120249341561
0.5081283868278449,-0.032507183402963664
0.5085452271779909,-0.026219289397828485
0.5089620675281368,-0.01941951006052614
0.5093789078782827,-0.012361853903922507
0.5097957482284285,-0.00526488922489105
0.5102125885785744,0.0016857886416551584
0.5106294289287203,0.00833516366835779
0.5110462692788662,0.014556479080632501
0.5114631096290121,0.020248990901514625
0.511879949979158,0.02533579509613037
0.5122967903293039,0.029761728315793747
0.5127136306794498,0.03349134224172948
0.5131304710295956,0.0365069515284214
0.5135473113797415,0.03880675534658682
0.5139641517298875,0.040403032525776664
0.5143809920800334,0.04132041029660126
0.5147978324301793,0.04159420663258201
0.5152146727803252,0.04126884619162877
0.5156315131304711,0.04039634985714304
0.516048353480617,0.039034897878746866
0.5164651938307628,0.03724746661263763
0.5168820341809087,0.03510053886156846
0.5172988745310546,0.03266288781445457
0.5177157148812005,0.030004434585605193
0.5181325552313464,0.02719517935358145
0.5185493955814923,0.024304206099679922
0.5189662359316382,0.021398760946041966
0.519383076281784,0.018543404093388855
0.51979991663193,0.01579923535838265
0.5202167569820759,0.013223193310612884
0.5206335973322218,0.01086742800920893
0.5210504376823677,0.008778747339078295
0.5214672780325136,0.006998136946770519
0.5218841183826595,0.00556035377596699
0.5223009587328054,0.004493593202596369
0.5227177990829512,0.0038192297695759476
0.5231346394330971,0.0035516315211787117
0.523551479783243,0.003698047937026129
0.5239683201333889,0.004258571465706782
0.5243851604835348,0.005226172658020737
0.5248020008336807,0.006586808899849708
0.5252188411838266,0.008319606744652906
0.5256356815339726,0.010397117845588852
0.5260525218841184,0.012785648487262678
0.5264693622342643,0.015445662717099547
0.5268862025844102,0.018332259076343435
0.5273030429345561,0.021395720930682136
0.527719883284702,0.024582140400497686
0.5281367236348479,0.02783411589074259
0.5285535639849938,0.031091523220442188
0.5289704043351396,0.03429236035182217
0.5293872446852855,0.037373665719062546
0.5298040850354314,0.040272510156676745
0.5302209253855773,0.042927062427517045
0.5306377657357232,0.045277728350405395
0.5310546060858691,0.047268363527390125
0.5314714464360151,0.04884755967062845
0.531888286786161,0.04997000452889478
0.5323051271363068,0.05059791541371472
0.5327219674864527,0.05070254632512484
0.5331388078365986,0.05026576867705835
0.5335556481867445,0.0492817256223563
0.5339724885368904,0.047758559977404844
0.5343893288870363,0.04572021574639806
0.5348061692371822,0.04320831324522668
0.535223009587328,0.04028409782499235
0.5356398499374739,0.03703046219514809
0.5360566902876198,0.033554042346264114
0.5364735306377657,0.02998738707241934
0.5368903709879116,0.02649120109321961
0.5373072113380576,0.02325666177544025
0.5377240516882035,0.02050780945429563
0.5381408920383494,0.018504011354333667
0.5385577323884952,0.01754249910995643
0.5389745727386411,0.017960979885566823
0.539391413088787,0.020140321095340898
0.5398082534389329,0.024507308722624514
0.5402250937890788,0.03153747923895899
0.5406419341392247,0.041758025122729074
0.5410587744893706,0.05575077397743848
0.5414756148395165,0.07415524124961118


==> figs/data/burgers_triangle_p6_n24_discrete_solution_e13.csv <==
x,u
0.5418924551896623,0.05435295483550398
0.5423092955398082,0.05212942407293727
0.5427261358899541,0.050279110403651274
0.5431429762401001,0.048765485367357086
0.543559816590246,0.04755443986349296
0.5439766569403919,0.0466141851992148
0.5443934972905378,0.0459151560461008
0.5448103376406837,0.04542991530557081
0.5452271779908295,0.04513306088302006
0.5456440183409754,0.045001134370667356
0.5460608586911213,0.045012531639117725
0.5464776990412672,0.04514741533763962
0.5468945393914131,0.04538762930315643
0.547311379741559,0.0457166148779526
0.5477282200917049,0.04611932913609415
0.5481450604418507,0.04658216501856367
0.5485619007919966,0.047092873377109774
0.5489787411421426,0.04764048692681101
0.5493955814922885,0.048215246107354295
0.5498124218424344,0.04880852685302772
0.5502292621925803,0.04941277027142791
0.5506461025427262,0.05002141423088177
0.551062942892872,0.05062882685658278
0.5514797832430179,0.051230241935441685
0.5518966235931638,0.051821696229651666
0.5523134639433097,0.05239996869896803
0.5527303042934556,0.052962521631702245
0.5531471446436015,0.053507443684430625
0.5535639849937474,0.05403339483041726
0.5539808253438933,0.05453955321675159
0.5543976656940391,0.05502556393020039
0.5548145060441851,0.05549148967177413
0.555231346394331,0.05593776334000797
0.5556481867444769,0.056365142522957046
0.5560650270946228,0.05677466589890638
0.5564818674447687,0.057167611545795124
0.5568987077949146,0.05754545715935532
0.5573155481450605,0.057909842179965185
0.5577323884952063,0.05826253182821674
0.5581492288453522,0.05860538304919801
0.5585660691954981,0.058940312365489626
0.558982909545644,0.059269265638875926
0.5593997498957899,0.05959418974077053
0.5598165902459358,0.05991700613135629
0.5602334305960817,0.060239586347439866
0.5606502709462277,0.060563729399020605
0.5610671112963735,0.060891141074574
0.5614839516465194,0.06122341515504954
0.5619007919966653,0.06156201653658308
0.5623176323468112,0.06190826626192363
0.5627344726969571,0.062263328460574655
0.563151313047103,0.0626281991976498
0.5635681533972489,0.06300369723144308
0.5639849937473947,0.0633904566797136
0.5644018340975406,0.06378892159468466
0.5648186744476865,0.06419934244675733
0.5652355147978324,0.0646217745169386
0.5656523551479783,0.06505607819798379
0.5660691954981242,0.06550192120425367
0.5664860358482702,0.06595878269028588
0.5669028761984161,0.06642595927808079
0.567319716548562,0.06690257299310201
0.5677365568987078,0.06738758110899112
0.5681533972488537,0.06787978790099716
0.5685702375989996,0.06837785830812024
0.5689870779491455,0.0688803335039699
0.5694039182992914,0.0693856483763378
0.5698207586494373,0.06989215091548494
0.5702375989995832,0.07039812351114322
0.570654439349729,0.07090180615823166
0.5710712796998749,0.07140142157128693
0.5714881200500208,0.07189520220760835
0.5719049604001667,0.0723814191991175
0.5723218007503127,0.07285841319293211
0.5727386411004586,0.07332462710065456
0.5731554814506045,0.07377864075637473
0.5735723218007504,0.07421920748338742
0.5739891621508962,0.07464529256962416
0.5744060025010421,0.0750561136517995
0.574822842851188,0.0754511830082718
0.5752396832013339,0.0758303517606185
0.5756565235514798,0.07619385598392571
0.5760733639016257,0.07654236472579244
0.5764902042517716,0.07687702993404927
0.5769070446019174,0.07719953829319133
0.5773238849520633,0.07751216496952597
0.5777407253022092,0.0778178292650347
0.5781575656523552,0.07812015217994973
0.5785744060025011,0.07842351588404492
0.578991246352647,0.07873312509664113
0.5794080867027929,0.07905507037532619
0.5798249270529388,0.07939639331338921
0.5802417674030846,0.07976515364596944
0.5806586077532305,0.08017049826491943
0.5810754481033764,0.08062273214238289
0.5814922884535223,0.08113339116308685
0.5819091288036682,0.08171531686534839
0.5823259691538141,0.08238273309079568
0.58274280950396,0.08315132454280366
0.5831596498541058,0.08403831725364411


==> figs/data/burgers_triangle_p6_n24_none_solution.csv <==
x,u
0.0,0.4999999951694642
0.0035370021608631882,0.5035369972961523
0.011065650136026787,0.511065645198579
0.020833333333333332,0.5208333283015196
0.030601016530639878,0.5306010114044605
0.038129664505803476,0.5381296593068886
0.041666666666666664,0.5416666614335812
0.041666666666666664,0.5416666614335875
0.04520366882752985,0.5452036635602752
0.052732316802693455,0.5527323114627012
0.0625,0.5624999945656403
0.07226768319730655,0.5722676776685811
0.07979633117247015,0.5797963255710095
0.08333333333333333,0.5833333276977014
0.08333333333333333,0.5833333276977071
0.08687033549419652,0.5868703298243954
0.09439898346936011,0.5943989777268204
0.10416666666666666,0.6041666608297643
0.11393434986397322,0.6139343439326987
0.1214629978391368,0.6214629918351235
0.125,0.6249999939618234
0.125,0.6249999939618532
0.1285370021608632,0.6285369960885214
0.13606565013602678,0.6360656439909893
0.14583333333333331,0.6458333270938006
0.15560101653063987,0.6556010101967561
0.16312966450580346,0.6631296580996421
0.16666666666666666,0.6666666602265028
0.16666666666666666,0.6666666602271282
0.17020366882752985,0.6702036623528348
0.17773231680269344,0.6777323102542887
0.1875,0.6874999933561973
0.19726768319730656,0.697267676467565
0.20479633117247015,0.7047963243694719
0.20833333333333334,0.7083333264879764
0.20833333333333334,0.7083333264839173
0.21187033549419654,0.7118703286036837
0.21939898346936013,0.7193989764848557
0.22916666666666669,0.729166659674509
0.23893434986397322,0.7389343428374875
0.2464629978391368,0.746462990472637
0.25,0.7499999924067411
0.25,0.7499999922182383
0.25353700216086317,0.7535369944844272
0.2610656501360268,0.7610656426475642
0.27083333333333337,0.7708333276039444
0.2806010165306399,0.7806010088396138
0.2881296645058035,0.7881296515861779
0.2916666666666667,0.7916666522452898
0.2916666666666667,0.791666649766797
0.29520366882752985,0.7952036563549881
0.30273231680269347,0.802732315508712
0.3125,0.8125000174343938
0.32226768319730653,0.8222676502071883
0.32979633117247015,0.8297962375673626
0.3333333333333333,0.8333332394011056
0.3333333333333333,0.8333332170933808
0.3368703354941965,0.8368702874545181
0.3443989834693601,0.8443991207686806
0.35416666666666663,0.854166961395326
0.3639343498639732,0.8639339355254761
0.37146299783913683,0.8714618922989341
0.375,0.8749989180446496
0.375,0.8749987914967355
0.37853700216086317,0.878536405582504
0.3860656501360268,0.8860672726534047
0.39583333333333337,0.8958371852410438
0.4056010165306399,0.9055987755110836
0.4131296645058035,0.9131188594227305
0.4166666666666667,0.9166538602048527
0.4166666666666667,0.9168766920656418
0.42020366882752985,0.9200969418703427
0.42773231680269347,0.9278217252108477
0.4375,0.9374442406720324
0.44726768319730653,0.9473834302188304
0.45479633117247015,0.9545060191730621
0.4583333333333333,0.958192192674573
0.4583333333333333,0.9696613430248796
0.4618703354941965,0.9559162596534184
0.4693989834693601,0.9763901876492492
0.47916666666666663,0.970138111896288
0.4889343498639732,1.0007299008784534
0.49646299783913683,1.0198731250340332
0.5,0.5681090395219235
0.5,0.268138248203022
0.5035370021608632,-0.009238453073009743
0.5110656501360268,0.02268871067594435
0.5208333333333333,0.00960918610771605
0.5306010165306398,0.04264005927047731
0.5381296645058035,0.023017511922104425
0.5416666666666666,0.07590083209438199
0.5416666666666666,0.04432586738245349
0.5452036688275298,0.04506608321461769
0.5527323168026934,0.05285145381973976
0.5625,0.06238629965136893
0.5722676831973066,0.07238894546884223
0.5797963311724702,0.07964544727450261
0.5833333333333334,0.08366961362556304
0.5833333333333334,0.0833576681630778
0.5868703354941965,0.08687000090621497
0.5943989834693602,0.09439977635161388
0.6041666666666667,0.10416584268580799
0.6139343498639732,0.11393524082681415
0.6214629978391368,0.12146191733968137
0.625,0.12500207600378757
0.625,0.1250002053767626
0.6285370021608632,0.1285370430640307
0.6360656501360268,0.13606564199356275
0.6458333333333333,0.14583333494965334
0.6556010165306398,0.15560101256655726
0.6631296645058035,0.1631296675990181
0.6666666666666666,0.16666664193345543
0.6666666666666666,0.1666666607658205
0.6702036688275298,0.17020366982815852
0.6777323168026934,0.17773231416609886
0.6875,0.18749999890850358
0.6972676831973066,0.19726768055522131
0.7047963311724702,0.20479633019801674
0.7083333333333334,0.20833332882505862
0.7083333333333334,0.20833333049774458
0.7118703354941965,0.21187033361335825
0.7193989834693602,0.21939898127719576
0.7291666666666667,0.22916666451400514
0.7389343498639732,0.23893434749130146
0.7464629978391368,0.24646299554359846
0.75,0.24999999741727938
0.75,0.249999997496271
0.7535370021608632,0.2535369997209772
0.7610656501360268,0.2610656476089873
0.7708333333333333,0.27083333072124105
0.7806010165306398,0.2806010138149501
0.7881296645058035,0.2881296617283347
0.7916666666666666,0.2916666638404869
0.7916666666666666,0.2916666638413288
0.7952036688275298,0.29520366597576997
0.8027323168026934,0.3027323138777682
0.8125,0.3124999969811406
0.8222676831973066,0.32226768008359774
0.8297963311724702,0.32979632798659214
0.8333333333333334,0.33333333011280214
0.8333333333333334,0.3333333301125895
0.8368703354941965,0.3368703322396373
0.8443989834693602,0.34439898014209697
0.8541666666666667,0.3541666632450371
0.8639343498639732,0.3639343463479725
0.8714629978391368,0.3714629942504068
0.875,0.3749999963771135
0.875,0.3749999963770998
0.8785370021608632,0.37853699850378497
0.8860656501360268,0.38606564640621577
0.8958333333333333,0.39583332950915406
0.9056010165306398,0.40560101261209647
0.9131296645058035,0.41312966051452243
0.9166666666666666,0.41666666264121727
0.9166666666666666,0.4166666626412222
0.9202036688275298,0.4202036647679088
0.9277323168026934,0.42773231267033596
0.9375,0.43749999577327614
0.9472676831973066,0.44726767887621804
0.9547963311724702,0.4547963267786466
0.9583333333333334,0.4583333289053386
0.9583333333333334,0.4583333289053442
0.9618703354941965,0.46187033103203184
0.9693989834693602,0.46939897893445814
0.9791666666666667,0.4791666620373984
0.9889343498639732,0.4889343451403383
0.9964629978391368,0.49646299304276614
1.0,0.49999999516945837


==> figs/data/burgers_triangle_p6_n24_none_solution_e10.csv <==
x,u
0.41684035014589416,0.9168766920656424
0.41725719049604004,0.9172075731466467
0.41767403084618593,0.9175570379627317
0.4180908711963318,0.9179227611031033
0.4185077115464777,0.91830260104633
0.4189245518966236,0.9186945915587039
0.4193413922467695,0.9190969332765636
0.4197582325969154,0.9195079854725785
0.4201750729470613,0.9199262580059953
0.4205919132972072,0.9203504034568458
0.4210087536473531,0.9207792094441167
0.42142559399749896,0.921211591127881
0.42184243434764485,0.9216465838953907
0.42225927469779073,0.9220833362311324
0.4226761150479367,0.922521102770843
0.42309295539808256,0.9229592375394888
0.42350979574822845,0.9233971873732051
0.42392663609837433,0.9238344855251975
0.4243434764485202,0.9242707454556062
0.4247603167986661,0.9247056548053305
0.425177157148812,0.9251389695538158
0.42559399749895793,0.9255705083608026
0.4260108378491038,0.9260001470920359
0.4264276781992497,0.9264278135289383
0.4268445185493956,0.9268534822622431
0.4272613588995415,0.9272771697695897
0.42767819924968736,0.9276989296770813
0.42809503959983325,0.9281188482048033
0.4285118799499792,0.9285370397963041
0.4289287203001251,0.9289536429320375
0.42934556065027096,0.9293688161267668
0.42976240100041685,0.9297827341109305
0.43017924135056274,0.9301955841959696
0.4305960817007086,0.930607562823617
0.4310129220508545,0.9310188722991488
0.43142976240100045,0.9314297177085964
0.43184660275114634,0.9318403040199208
0.4322634431012922,0.9322508333681494
0.4326802834514381,0.9326615025244731
0.433097123801584,0.9330725005493062
0.4335139641517299,0.9334840066293077
0.43393080450187577,0.933896188098364
0.4343476448520217,0.9343091986425337
0.4347644852021676,0.934723176688954
0.4351813255523135,0.9351382439787089
0.43559816590245937,0.9355545043236592
0.43601500625260525,0.9359720425472335
0.43643184660275114,0.9363909236091821
0.436848686952897,0.9368111919142916
0.43726552730304297,0.937232870805062
0.43768236765318885,0.9376559622383447
0.43809920800333474,0.9380804466459429
0.4385160483534806,0.9385062829791736
0.4389328887036265,0.938933408937391
0.4393497290537724,0.9393617413804716
0.4397665694039183,0.9397911769252619
0.4401834097540642,0.9402215927259866
0.4406002501042101,0.9406528474386191
0.441017090454356,0.941084782369214
0.4414339308045019,0.9415172228062008
0.44185077115464777,0.9419499795366395
0.44226761150479366,0.9423828505464381
0.44268445185493954,0.9428156229045316
0.4431012922050855,0.9432480748310227
0.44351813255523137,0.9436799779492844
0.44393497290537726,0.9441110997220242
0.44435181325552314,0.9445412060713101
0.44476865360566903,0.9449700641825582
0.4451854939558149,0.9453974454924823
0.4456023343059608,0.9458231288610043
0.44601917465610674,0.946246903927128
0.44643601500625263,0.946668574648773
0.4468528553563985,0.9470879630265711
0.4472696957065444,0.9475049130116242
0.4476865360566903,0.9479192945972245
0.4481033764068362,0.9483310080945351
0.44852021675698206,0.9487399885922337
0.448937057107128,0.9491462106001174
0.4493538974572739,0.949549692876669
0.4497707378074198,0.9499505034405856
0.45018757815756566,0.9503487647662685
0.45060441850771155,0.9507446591632749
0.45102125885785743,0.9511384343397312
0.4514380992080033,0.9515304091497087
0.45185493955814926,0.9519209795245597
0.45227177990829515,0.9523106245882168
0.45268862025844103,0.952699912956453
0.4531054606085869,0.9530895092201034
0.4535223009587328,0.9534801806122496
0.4539391413088787,0.9538728038593646
0.4543559816590246,0.9542683722164205
0.4547728220091705,0.9546680026859569
0.4551896623593164,0.955072943421112
0.4556065027094623,0.9554845813126147
0.4560233430596082,0.9559044497597387
0.45644018340975406,0.9563342366252184
0.45685702375989995,0.9567757923741265
0.45727386411004584,0.9572311383967128
0.4576907044601918,0.9577024755152056
0.45810754481033766,0.9581921926745744


==> figs/data/burgers_triangle_p6_n24_none_solution_e11.csv <==
x,u
0.45852438516048355,0.9696613430248808
0.45894122551062944,0.9687781348246897
0.4593580658607753,0.9674027566879756
0.4597749062109212,0.9656973757190712
0.4601917465610671,0.9638031207196138
0.46060858691121304,0.9618414593586132
0.4610254272613589,0.9599155372660509
0.4614422676115048,0.958111479050011
0.4618591079616507,0.95649965123734
0.4622759483117966,0.9551358871378381
0.46269278866194247,0.9540626736319815
0.46310962901208835,0.9533102998821751
0.4635264693622343,0.9528979679675352
0.4639433097123802,0.9528348654422041
0.46436015006252607,0.953121199817194
0.46477699041267195,0.9537491949657629
0.46519383076281784,0.9547040494523203
0.4656106711129637,0.9559648567848634
0.4660275114631096,0.9575054875909448
0.46644435181325555,0.9592954337171704
0.46686119216340144,0.9613006142522273
0.4672780325135473,0.9634841434734441
0.4676948728636932,0.9658070607168797
0.4681117132138391,0.9682290221709445
0.468528553563985,0.9707089545935513
0.46894539391413087,0.9732056709527975
0.4693622342642768,0.975678447991177
0.4697790746144227,0.978087565713324
0.4701959149645686,0.9803948087972866
0.47061275531471447,0.982563929929331
0.47102959566486036,0.9845610750622771
0.47144643601500624,0.9863551705973644
0.4718632763651522,0.9879182724896478
0.47228011671529807,0.9892258772769255
0.47269695706544396,0.9902571950321961
0.47311379741558984,0.990995384239648
0.47353063776573573,0.9914277485941773
0.4739474781158816,0.9915458957244385
0.4743643184660275,0.9913458578394249
0.47478115881617344,0.9908281742985792
0.47519799916631933,0.9899979361054354
0.4756148395164652,0.9888647923247916
0.4760316798666111,0.9874429184234129
0.476448520216757,0.9857509465342648
0.4768653605669029,0.9838118576442779
0.47728220091704876,0.9816528357056431
0.4776990412671947,0.9793050836706372
0.4781158816173406,0.976803601449979
0.4785327219674865,0.9741869257947168
0.47894956231763236,0.9714968321016457
0.47936640266777825,0.9687779981422564
0.47978324301792413,0.9660776297152138
0.48020008336807,0.963445048222367
0.48061692371821596,0.9609312401682893
0.48103376406836185,0.9585883685833496
0.48145060441850773,0.9564692463703139
0.4818674447686536,0.9546267715744776
0.4822842851187995,0.9531133245773284
0.4827011254689454,0.9519801272137403
0.4831179658190913,0.9512765638126972
0.4835348061692372,0.9510494641615488
0.4839516465193831,0.9513423483937955
0.484368486869529,0.952194633800405
0.4847853272196749,0.9536408035646594
0.48520216756982076,0.9557095374205323
0.48561900791996665,0.9584228042345976
0.48603584827011254,0.961794916511468
0.4864526886202585,0.965831546822765
0.48686952897040436,0.970528706159619
0.48728636932055025,0.9758716842086999
0.48770320967069614,0.9818339515517791
0.488120050020842,0.9883760237888217
0.4885368903709879,0.9954442875846092
0.4889537307211338,1.002969788638893
0.48937057107127974,1.0108669815800788
0.4897874114214256,1.0190324417824415
0.4902042517715715,1.0273435391068702
0.4906210921217174,1.0356570735651458
0.4910379324718633,1.043807872907746
0.49145477282200917,1.051607352135184
0.49187161317215505,1.0588420349328769
0.492288453522301,1.065272037029543
0.4927052938724469,1.070629511479133
0.49312213422259277,1.0746170558662897
0.49353897457273865,1.0769060814353382
0.49395581492288454,1.0771351441428074
0.4943726552730304,1.0749082376334838
0.4947894956231763,1.0697930481399915
0.49520633597332225,1.0613191713059087
0.49562317632346814,1.0489762909324087
0.496040016673614,1.0322123196484378
0.4964568570237599,1.0104315015044183
0.4968736973739058,0.9829924764894853
0.4972905377240517,0.9492063069722552
0.49770737807419757,0.9083344660651194
0.4981242184243435,0.8595867879120768
0.4985410587744894,0.8021193799000891
0.4989578991246353,0.7350324967939706
0.49937473947478117,0.657368376794812
0.49979157982492706,0.5681090395219256


==> figs/data/burgers_triangle_p6_n24_none_solution_e12.csv <==
x,u
0.5002084201750729,0.2681382482030226
0.5006252605252188,0.2093470902205195
0.5010421008753647,0.15921438786915915
0.5014589412255106,0.11687037570833517
0.5018757815756565,0.0815041367837929
0.5022926219258024,0.052361150126630784
0.5027094622759484,0.028740886381800876
0.5031263026260943,0.009994451566107414
0.5035431429762401,-0.004477721044296607
0.503959983326386,-0.015228130896913973
0.5043768236765319,-0.022764422016409384
0.5047936640266778,-0.027551546728618512
0.5052105043768237,-0.03001388125505688
0.5056273447269696,-0.030537293177932027
0.5060441850771155,-0.02947116077565635
0.5064610254272613,-0.02713034422886228
0.5068778657774072,-0.023797108696918815
0.5072947061275531,-0.01972299926494966
0.507711546477699,-0.01513066776135338
0.5081283868278449,-0.010215651445824866
0.5085452271779909,-0.005148103567878785
0.5089620675281368,-7.447579587463449e-05
0.5093789078782827,0.00488084748345668
0.5097957482284285,0.00961396299498435
0.5102125885785744,0.014039910534647568
0.5106294289287203,0.01809118305842386
0.5110462692788662,0.021716284900795493
0.5114631096290121,0.024878338122714498
0.511879949979158,0.0275537369890657
0.5122967903293039,0.029730850575628257
0.5127136306794498,0.03140877350553552
0.5131304710295956,0.032596124815233024
0.5135473113797415,0.03330989494993503
0.5139641517298875,0.03357434088857923
0.5143809920800334,0.03341992939827977
0.5147978324301793,0.03288232841827865
0.5152146727803252,0.03200144657339542
0.5156315131304711,0.030820520816975148
0.516048353480617,0.029385252203334752
0.5164651938307628,0.027742989789707614
0.5168820341809087,0.025941962667686516
0.5172988745310546,0.024030560124164914
0.5177157148812005,0.02205665993177648
0.5181325552313464,0.020067004768832976
0.5185493955814923,0.01810662676876048
0.5189662359316382,0.016218320199033867
0.519383076281784,0.014442162269609652
0.51979991663193,0.012815082070857093
0.5202167569820759,0.011370477640987678
0.5206335973322218,0.010137881162982839
0.5210504376823677,0.009142672291020082
0.5214672780325136,0.008405839606397344
0.5218841183826595,0.007943790202955709
0.5223009587328054,0.007768207402000411
0.5227177990829512,0.007885956596720181
0.5231346394330971,0.008299039226104888
0.523551479783243,0.009004594878361498
0.5239683201333889,0.00999495152382833
0.5243851604835348,0.011257723877387672
0.5248020008336807,0.012775959890376684
0.5252188411838266,0.014528335371996532
0.5256356815339726,0.01648939674022007
0.5260525218841184,0.018629851902197476
0.5264693622342643,0.02091690926416064
0.5268862025844102,0.0233146648708254
0.5273030429345561,0.025784537674292514
0.527719883284702,0.02828575293244669
0.5281367236348479,0.03077587373685389
0.5285535639849938,0.03321138067015728
0.5289704043351396,0.035548299592971004
0.5293872446852855,0.03774287756027279
0.5298040850354314,0.03975230686729438
0.5302209253855773,0.04153549722491075
0.5306377657357232,0.04305389606452717
0.5310546060858691,0.044272356972464955
0.5314714464360151,0.04516005625384538
0.531888286786161,0.04569145762597179
0.5323051271363068,0.045847325041210335
0.5327219674864527,0.045615783639368704
0.5331388078365986,0.04499342882957329
0.5335556481867445,0.04398648350164476
0.5339724885368904,0.04261200336697185
0.5343893288870363,0.040899130428883365
0.5348061692371822,0.03889039458251875
0.535223009587328,0.0366430633441968
0.5356398499374739,0.03423053971028257
0.5360566902876198,0.03174380814555315
0.5364735306377657,0.029292928701060664
0.5368903709879116,0.027008579261495035
0.5373072113380576,0.025043645922043736
0.5377240516882035,0.02357486149475076
0.5381408920383494,0.022804492144373356
0.5385577323884952,0.02296207215373732
0.5389745727386411,0.024306186818590585
0.539391413088787,0.02712630347195527
0.5398082534389329,0.03174465063797739
0.5402250937890788,0.03851814531527605
0.5406419341392247,0.04784036838978975
0.5410587744893706,0.06014358817712148
0.5414756148395165,0.07590083209438267


==> figs/data/burgers_triangle_p6_n24_none_solution_e13.csv <==
x,u
0.5418924551896623,0.044325867382453546
0.5423092955398082,0.044156124325777646
0.5427261358899541,0.04407298207056494
0.5431429762401001,0.04406772963300783
0.543559816590246,0.04413224577971184
0.5439766569403919,0.04425897444506383
0.5443934972905378,0.04444090063099862
0.5448103376406837,0.04467152678916432
0.5452271779908295,0.04494484968548619
0.5456440183409754,0.04525533774712914
0.5460608586911213,0.04559790889185885
0.5464776990412672,0.045967908839801376
0.5468945393914131,0.04636108990760146
0.547311379741559,0.046773590284979426
0.5477282200917049,0.047201913793686594
0.5481450604418507,0.047642910128859385
0.5485619007919966,0.04809375558277196
0.5489787411421426,0.04855193425098746
0.5493955814922885,0.04901521972090791
0.5498124218424344,0.049481657242722604
0.5502292621925803,0.049949546382755186
0.5506461025427262,0.050417424159209266
0.551062942892872,0.05088404866031268
0.5514797832430179,0.051348383144860316
0.5518966235931638,0.0518095806251555
0.5523134639433097,0.05226696893235009
0.5527303042934556,0.052720036264183055
0.5531471446436015,0.05316841721511767
0.5535639849937474,0.05361187928887739
0.5539808253438933,0.05405030989338019
0.5543976656940391,0.054483703818071626
0.5548145060441851,0.054912151193656396
0.555231346394331,0.05533582593422856
0.5556481867444769,0.05575497466180032
0.5560650270946228,0.05616990611322942
0.5564818674447687,0.056580981029545105
0.5568987077949146,0.05698860252767275
0.5573155481450605,0.057393206954557
0.5577323884952063,0.05779525522368353
0.5581492288453522,0.05819522463399946
0.5585660691954981,0.0585936011712323
0.558982909545644,0.058990872291607495
0.5593997498957899,0.0593875201879646
0.5598165902459358,0.05978401553827204
0.5602334305960817,0.06018081173654044
0.5606502709462277,0.06057833960613459
0.5610671112963735,0.06097700259548398
0.5614839516465194,0.06137717245619193
0.5619007919966653,0.06177918540354335
0.5623176323468112,0.06218333875941104
0.5627344726969571,0.06258988807756062
0.563151313047103,0.06299904475135412
0.5635681533972489,0.06341097410385195
0.5639849937473947,0.0638257939603138
0.5644018340975406,0.06424357370309781
0.5648186744476865,0.06466433380895854
0.5652355147978324,0.06508804586874346
0.5656523551479783,0.06551463308948806
0.5660691954981242,0.06594397127890951
0.5664860358482702,0.06637589031229903
0.5669028761984161,0.06681017608181267
0.567319716548562,0.06724657292816087
0.5677365568987078,0.06768478655469658
0.5681533972488537,0.06812448742390179
0.5685702375989996,0.06856531463627293
0.5689870779491455,0.06900688029160472
0.5694039182992914,0.0694487743326726
0.5698207586494373,0.0698905698713138
0.5702375989995832,0.07033182899690701
0.570654439349729,0.07077210906725064
0.5710712796998749,0.07121096948183962
0.5714881200500208,0.07164797893754093
0.5719049604001667,0.07208272316666757
0.5723218007503127,0.07251481315745122
0.5727386411004586,0.07294389385691348
0.5731554814506045,0.07336965335613571
0.5735723218007504,0.07379183255792741
0.5739891621508962,0.07421023532689332
0.5744060025010421,0.07462473912189897
0.574822842851188,0.0750353061109349
0.5752396832013339,0.07544199476837954
0.5756565235514798,0.0758449719546605
0.5760733639016257,0.0762445254783147
0.5764902042517716,0.07664107714044688
0.5769070446019174,0.07703519626158682
0.5773238849520633,0.07742761369094517
0.5777407253022092,0.07781923629806775
0.5781575656523552,0.07821116194688862
0.5785744060025011,0.07860469495218163
0.578991246352647,0.07900136201841058
0.5794080867027929,0.07940292866097802
0.5798249270529388,0.07981141610987257
0.5802417674030846,0.08022911869571496
0.5806586077532305,0.08065862171820251
0.5810754481033764,0.08110281979695236
0.5814922884535223,0.08156493570474316
0.5819091288036682,0.08204853968315547
0.5823259691538141,0.08255756924061064
0.58274280950396,0.08309634943280844
0.5831596498541058,0.08366961362556313


==> figs/data/euler_leblanc_p3_n1200_continuous_solution.csv <==
x,r,u,p
0.0,1.0,0.0,0.06666666666666668
0.002072949016875158,0.9999999999999412,5.037427412007726e-14,0.0666666666666499
0.005427050983124842,0.9999999999999988,2.938500707010065e-14,0.06666666666665681
0.0075,0.9999999999998841,5.1748361621664265e-14,0.06666666666664929
0.0075,0.9999999999999268,3.777677024809116e-14,0.06666666666665398
0.009572949016875158,0.999999999999986,3.7590152519367837e-14,0.06666666666665398
0.012927050983124841,0.9999999999999841,3.7740443885661454e-14,0.06666666666665395
0.015,0.9999999999999275,3.773473303371405e-14,0.06666666666665397
0.015,0.9999999999999282,3.7785030836095007e-14,0.06666666666665401
0.017072949016875158,0.999999999999986,3.750048054489423e-14,0.06666666666665398
0.02042705098312484,0.9999999999999871,3.725857495619959e-14,0.06666666666665401
0.0225,0.9999999999999232,3.7393295397173554e-14,0.06666666666665402
0.0225,0.999999999999924,3.7347403241738656e-14,0.06666666666665406
0.024572949016875158,0.9999999999999825,3.7162841389959854e-14,0.06666666666665409
0.02792705098312484,0.9999999999999851,3.73489471775678e-14,0.06666666666665409
0.03,0.9999999999999194,3.744175751332856e-14,0.06666666666665409
0.03,0.9999999999999201,3.747718625733802e-14,0.06666666666665415
0.03207294901687516,0.9999999999999771,3.7464208095313436e-14,0.06666666666665412
0.03542705098312484,0.999999999999986,3.779920219412398e-14,0.06666666666665409
0.0375,0.999999999999929,3.78511155399435e-14,0.06666666666665406
0.0375,0.9999999999999296,3.7807242639274024e-14,0.0666666666666541
0.03957294901687516,0.999999999999978,3.7736223899899487e-14,0.06666666666665408
0.04292705098312484,0.9999999999999868,3.767550983595487e-14,0.06666666666665404
0.045,0.9999999999999302,3.730004253728222e-14,0.06666666666665406
0.045,0.9999999999999305,3.73433647320192e-14,0.06666666666665409
0.04707294901687516,0.9999999999999871,3.736572292892666e-14,0.06666666666665404
0.05042705098312484,0.999999999999986,3.714110928575941e-14,0.06666666666665398
0.0525,0.9999999999999275,3.6869757687828256e-14,0.06666666666665398
0.0525,0.9999999999999282,3.682551764998898e-14,0.06666666666665404
0.05457294901687516,0.9999999999999774,3.6941303654473645e-14,0.06666666666665402
0.05792705098312484,0.9999999999999735,3.717416025855731e-14,0.06666666666665397
0.06,0.9999999999999194,3.708490011258138e-14,0.06666666666665398
0.06,0.9999999999999202,3.7118309601759026e-14,0.06666666666665404
0.062072949016875156,0.9999999999999855,3.7114697275083843e-14,0.06666666666665402
0.06542705098312485,0.9999999999999868,3.72506035322119e-14,0.06666666666665398
0.0675,0.9999999999999285,3.745093594442212e-14,0.06666666666665397
0.0675,0.9999999999999294,3.7401372416556596e-14,0.06666666666665402
0.06957294901687516,0.9999999999999833,3.739680748101143e-14,0.06666666666665402
0.07292705098312484,0.9999999999999898,3.7344166510818116e-14,0.06666666666665401
0.075,0.9999999999999218,3.7427439160838375e-14,0.06666666666665401
0.075,0.9999999999999227,3.737824277023356e-14,0.06666666666665406
0.07707294901687516,0.9999999999999845,3.7380699963412885e-14,0.06666666666665409
0.08042705098312485,0.999999999999978,3.7574223257135575e-14,0.06666666666665409
0.0825,0.9999999999999214,3.752142629520453e-14,0.06666666666665409
0.0825,0.9999999999999222,3.7564197784104467e-14,0.06666666666665418
0.08457294901687516,0.9999999999999815,3.7480664656558647e-14,0.06666666666665415
0.08792705098312484,0.9999999999999825,3.742790748695039e-14,0.06666666666665412
0.09,0.9999999999999161,3.757025554855105e-14,0.06666666666665409
0.09,0.9999999999999168,3.75179384913813e-14,0.06666666666665415
0.09207294901687516,0.9999999999999754,3.7540424426050304e-14,0.06666666666665412
0.09542705098312484,1.0000000000000013,3.7615690003959446e-14,0.06666666666665409
0.0975,0.9999999999999215,3.763303601727644e-14,0.06666666666665412
0.0975,0.9999999999999221,3.750765864856466e-14,0.06666666666665413
0.09957294901687516,0.9999999999999851,3.784205138528056e-14,0.06666666666665419
0.10292705098312484,0.9999999999999775,3.781263542152606e-14,0.06666666666665415
0.105,0.9999999999999228,3.7669382604301655e-14,0.06666666666665412
0.105,0.9999999999999232,3.7651943585250263e-14,0.06666666666665413
0.10707294901687515,0.9999999999999845,3.7747840254430595e-14,0.06666666666665412
0.11042705098312484,0.9999999999999788,3.7735393459657323e-14,0.06666666666665415
0.1125,0.9999999999999295,3.766314127116143e-14,0.06666666666665415
0.1125,0.9999999999999302,3.762036978231028e-14,0.06666666666665419
0.11457294901687516,0.9999999999999782,3.73863095587454e-14,0.06666666666665415
0.11792705098312484,0.999999999999984,3.6946958524051086e-14,0.06666666666665412
0.12,0.9999999999999215,3.701734685974698e-14,0.06666666666665409
0.12,0.9999999999999222,3.6896008000747555e-14,0.06666666666665415
0.12207294901687515,0.9999999999999791,3.699633501327852e-14,0.06666666666665415
0.12542705098312484,0.9999999999999782,3.657962072030854e-14,0.0666666666666541
0.1275,0.9999999999999232,3.6279401000108e-14,0.06666666666665413
0.1275,0.9999999999999235,3.631482974411367e-14,0.06666666666665418
0.12957294901687516,0.9999999999999788,3.633504477129938e-14,0.06666666666665413
0.13292705098312485,0.9999999999999761,3.622054477801776e-14,0.06666666666665409
0.135,0.9999999999999285,3.618137535607182e-14,0.06666666666665409
0.135,0.9999999999999292,3.6206157120011646e-14,0.06666666666665415
0.13707294901687517,0.9999999999999775,3.5981512394850437e-14,0.06666666666665412
0.14042705098312483,0.9999999999999807,3.600051699569051e-14,0.06666666666665412
0.1425,0.9999999999999202,3.606022006568586e-14,0.06666666666665412
0.1425,0.999999999999921,3.601928426305387e-14,0.06666666666665418
0.14457294901687515,0.999999999999986,3.572970029922817e-14,0.06666666666665419
0.14792705098312484,0.9999999999999801,3.576394477303426e-14,0.0666666666666542
0.15,0.9999999999999178,3.6025709164752687e-14,0.06666666666665418
0.15,0.9999999999999187,3.59978067343012e-14,0.06666666666665425
0.15207294901687515,0.9999999999999828,3.6092721207215423e-14,0.06666666666665419
0.15542705098312484,0.9999999999999828,3.645965589120906e-14,0.06666666666665412
0.1575,0.9999999999999226,3.643139581902073e-14,0.06666666666665415
0.1575,0.9999999999999234,3.640643048637804e-14,0.0666666666666542
0.15957294901687516,0.9999999999999835,3.6522764389363876e-14,0.06666666666665415
0.16292705098312485,0.9999999999999818,3.629688862236026e-14,0.06666666666665404
0.165,0.9999999999999188,3.599229967561699e-14,0.06666666666665404
0.165,0.9999999999999194,3.603966038002097e-14,0.06666666666665408
0.16707294901687517,0.999999999999979,3.576696519890205e-14,0.06666666666665404
0.17042705098312483,0.9999999999999738,3.528372878895291e-14,0.06666666666665404
0.1725,0.9999999999999223,3.5124020094541744e-14,0.06666666666665404
0.1725,0.999999999999923,3.506509456695518e-14,0.0666666666666541
0.17457294901687515,0.9999999999999805,3.4993645700349794e-14,0.06666666666665408
0.17792705098312483,1.0000000000000009,3.538674746502254e-14,0.06666666666665408
0.18,0.9999999999999186,3.535972220487845e-14,0.06666666666665409
0.18,0.9999999999999195,3.5387073929579016e-14,0.06666666666665415
0.18207294901687515,0.9999999999999698,3.535109178585516e-14,0.06666666666665412
0.18542705098312484,0.9999999999999771,3.573787625963303e-14,0.06666666666665409
0.1875,0.999999999999925,3.571731388015771e-14,0.0666666666666541
0.1875,0.9999999999999256,3.5675093097201483e-14,0.06666666666665415
0.18957294901687516,1.0000000000000013,3.577667482149743e-14,0.06666666666665412
0.19292705098312485,0.9999999999999833,3.6019124202160823e-14,0.06666666666665401
0.195,0.999999999999921,3.5700058429698156e-14,0.06666666666665401
0.195,0.9999999999999213,3.562920094173481e-14,0.06666666666665402
0.19707294901687517,0.9999999999999787,3.573792256855806e-14,0.06666666666665404
0.20042705098312485,0.9999999999999695,3.570166154458897e-14,0.06666666666665404
0.2025,0.9999999999999155,3.547610471107966e-14,0.06666666666665406
0.2025,0.9999999999999158,3.5512084160959724e-14,0.06666666666665409
0.20457294901687517,0.9999999999999815,3.561694808144967e-14,0.06666666666665401
0.20792705098312483,1.0000000000000013,3.56604531543376e-14,0.06666666666665402
0.21,0.9999999999999258,3.572796086025056e-14,0.06666666666665409
0.21,0.9999999999999267,3.576724454531041e-14,0.06666666666665413
0.21207294901687515,0.9999999999999808,3.5513330667909216e-14,0.06666666666665415
0.21542705098312484,0.9999999999999801,3.53669198546526e-14,0.0666666666666542
0.2175,0.9999999999999294,3.556348337512859e-14,0.0666666666666542
0.2175,0.9999999999999301,3.546876196624527e-14,0.06666666666665426
0.21957294901687516,0.9999999999999901,3.565230925286545e-14,0.06666666666665426
0.22292705098312485,0.9999999999999881,3.577001940990173e-14,0.06666666666665437
0.225,0.9999999999999238,3.545224079028436e-14,0.06666666666665443
0.225,0.9999999999999243,3.5517040513805636e-14,0.06666666666665448
0.22707294901687516,0.9999999999999895,3.540087337370087e-14,0.06666666666665443
0.23042705098312485,1.0000000000000013,3.5800805805605226e-14,0.06666666666665445
0.2325,0.9999999999999275,3.5884361325899895e-14,0.06666666666665448
0.2325,0.9999999999999282,3.590987736434374e-14,0.06666666666665451
0.23457294901687517,0.9999999999999787,3.599151337417448e-14,0.06666666666665434
0.23792705098312483,0.9999999999999815,3.622172069542633e-14,0.06666666666665425
0.24,0.9999999999999223,3.594053332421892e-14,0.06666666666665426
0.24,0.9999999999999228,3.600294665561094e-14,0.06666666666665429
0.24207294901687515,0.9999999999999851,3.611963289741206e-14,0.0666666666666542
0.24542705098312484,0.9999999999999765,3.662861192049759e-14,0.06666666666665419
0.2475,0.9999999999999175,3.6687657614977394e-14,0.0666666666666542
0.2475,0.9999999999999182,3.663644196951325e-14,0.06666666666665426
0.24957294901687516,0.9999999999999691,3.6828679872602634e-14,0.06666666666665419
0.25292705098312485,0.9999999999999675,3.7065767419766114e-14,0.06666666666665409
0.255,0.9999999999999232,3.711684105284181e-14,0.06666666666665419
0.255,0.9999999999999238,3.7129507287714166e-14,0.06666666666665423
0.25707294901687516,0.9999999999999708,3.742045779769215e-14,0.06666666666665422
0.26042705098312485,0.9999999999999754,3.782780808038648e-14,0.06666666666665409
0.2625,0.9999999999999223,3.777511813057605e-14,0.06666666666665406
0.2625,0.999999999999923,3.776061620946527e-14,0.06666666666665415
0.26457294901687517,1.0000000000000013,3.7611591889314264e-14,0.06666666666665419
0.26792705098312486,0.9999999999999738,3.7802436454444205e-14,0.06666666666665431
0.27,0.9999999999999182,3.8074334984086376e-14,0.0666666666666544
0.27,0.9999999999999188,3.803321561276465e-14,0.06666666666665443
0.2720729490168752,0.99999999999998,3.8049476599720244e-14,0.06666666666665441
0.27542705098312487,0.9999999999999801,3.8395564908210306e-14,0.06666666666665431
0.2775,0.9999999999999258,3.8463867599578684e-14,0.0666666666666544
0.2775,0.9999999999999263,3.8545372067573305e-14,0.06666666666665443
0.2795729490168752,0.9999999999999788,3.874162733769122e-14,0.06666666666665443
0.2829270509831248,0.9999999999999781,3.8962052425581694e-14,0.06666666666665436
0.285,0.9999999999999274,3.9113700520635575e-14,0.06666666666665431
0.285,0.999999999999928,3.9071112600400697e-14,0.06666666666665437
0.28707294901687513,0.999999999999979,3.885135157549448e-14,0.06666666666665433
0.2904270509831248,0.9999999999999764,3.811392340660219e-14,0.06666666666665426
0.2925,0.9999999999999215,3.7760432640768116e-14,0.06666666666665426
0.2925,0.9999999999999222,3.781476895278999e-14,0.06666666666665431
0.29457294901687514,0.9999999999999764,3.742380182459275e-14,0.06666666666665426
0.29792705098312483,0.9999999999999771,3.6697077362807796e-14,0.06666666666665426
0.3,0.9999999999999205,3.664286687129983e-14,0.06666666666665426
0.3,0.999999999999921,3.659679114720224e-14,0.06666666666665431
0.30207294901687515,0.9999999999999761,3.665426102246433e-14,0.06666666666665431
0.30542705098312484,0.9999999999999771,3.696960612142857e-14,0.0666666666666543
0.3075,0.9999999999999212,3.6979898860883896e-14,0.06666666666665431
0.3075,0.9999999999999216,3.70206510949359e-14,0.06666666666665437
0.30957294901687515,0.9999999999999815,3.679476414267483e-14,0.06666666666665434
0.31292705098312484,0.9999999999999845,3.6821576687763737e-14,0.0666666666666544
0.315,0.9999999999999301,3.694795792072395e-14,0.06666666666665443
0.315,0.9999999999999308,3.691601698050748e-14,0.06666666666665448
0.31707294901687516,0.9999999999999895,3.682431130410635e-14,0.06666666666665447
0.32042705098312485,0.9999999999999868,3.6946961443064075e-14,0.06666666666665443
0.3225,0.9999999999999308,3.711794246446729e-14,0.06666666666665443
0.3225,0.9999999999999312,3.698228525299735e-14,0.06666666666665445
0.32457294901687517,0.999999999999976,3.7204793960998316e-14,0.06666666666665447
0.32792705098312486,0.9999999999999815,3.698097673419926e-14,0.06666666666665443
0.33,0.9999999999999232,3.683671533586161e-14,0.06666666666665445
0.33,0.9999999999999238,3.677962549454245e-14,0.06666666666665448
0.3320729490168752,0.9999999999999813,3.6928865144154747e-14,0.06666666666665447
0.33542705098312486,0.9999999999999734,3.6897202836622544e-14,0.06666666666665443
0.3375,0.9999999999999205,3.678568325899769e-14,0.06666666666665443
0.3375,0.9999999999999212,3.681248427779675e-14,0.06666666666665447
0.3395729490168752,0.9999999999999754,3.6856876189843537e-14,0.06666666666665443
0.3429270509831248,1.0000000000000004,3.698185802583563e-14,0.0666666666666544
0.345,0.9999999999999202,3.7240933441040984e-14,0.06666666666665437
0.345,0.9999999999999208,3.71792543841599e-14,0.06666666666665443
0.34707294901687513,0.9999999999999748,3.7421889205587824e-14,0.06666666666665443
0.3504270509831248,1.0000000000000013,3.744317717462201e-14,0.06666666666665448
0.3525,0.9999999999999228,3.7262961675624826e-14,0.06666666666665447
0.3525,0.9999999999999233,3.720862536359874e-14,0.06666666666665448
0.35457294901687514,0.999999999999978,3.73486266802626e-14,0.06666666666665447
0.35792705098312483,0.9999999999999742,3.7338194568085577e-14,0.06666666666665437
0.36,0.9999999999999268,3.6897292981045087e-14,0.06666666666665437
0.36,0.9999999999999274,3.6980449566693824e-14,0.0666666666666544
0.36207294901687515,0.9999999999999818,3.7037037019684606e-14,0.06666666666665434
0.36542705098312483,0.9999999999999907,3.714634728342724e-14,0.06666666666665434
0.3675,0.9999999999999326,3.7400271004760636e-14,0.0666666666666543
0.3675,0.9999999999999332,3.728609132202931e-14,0.06666666666665434
0.36957294901687515,0.9999999999999841,3.750871209605871e-14,0.06666666666665431
0.37292705098312484,0.9999999999999862,3.6978661844739696e-14,0.06666666666665426
0.375,0.9999999999999302,3.6538967031337535e-14,0.06666666666665431
0.375,0.9999999999999308,3.656429950113495e-14,0.06666666666665434
0.37707294901687516,0.999999999999984,3.650160270604681e-14,0.06666666666665434
0.38042705098312485,0.9999999999999887,3.676384670377867e-14,0.06666666666665433
0.3825,0.9999999999999258,3.695199643035245e-14,0.06666666666665429
0.3825,0.9999999999999265,3.6903167176958474e-14,0.06666666666665434
0.38457294901687517,0.9999999999999855,3.685877207190609e-14,0.06666666666665434
0.38792705098312485,0.9999999999999807,3.703145314227035e-14,0.06666666666665443
0.39,0.9999999999999243,3.682349839509428e-14,0.06666666666665444
0.39,0.999999999999925,3.68488308649171e-14,0.06666666666665448
0.39207294901687517,0.9999999999999828,3.666766525478255e-14,0.06666666666665447
0.39542705098312486,0.9999999999999841,3.694114926209948e-14,0.06666666666665443
0.3975,0.9999999999999213,3.663699267538317e-14,0.06666666666665443
0.3975,0.9999999999999221,3.665020961615024e-14,0.06666666666665447
0.3995729490168752,0.9999999999999841,3.659218419087275e-14,0.06666666666665447
0.40292705098312487,0.9999999999999833,3.626987317257406e-14,0.06666666666665447
0.405,0.9999999999999232,3.61560428862761e-14,0.06666666666665451
0.405,0.9999999999999238,3.6107030064280875e-14,0.06666666666665454
0.4070729490168752,0.9999999999999791,3.6098850523835256e-14,0.06666666666665456
0.4104270509831248,0.9999999999999855,3.6373123518289484e-14,0.06666666666665456
0.4125,0.9999999999999268,3.647545228819968e-14,0.06666666666665456
0.4125,0.9999999999999275,3.6458931112292715e-14,0.06666666666665465
0.41457294901687514,0.9999999999999855,3.627158037809867e-14,0.06666666666665459
0.4179270509831248,0.9999999999999815,3.609291423594663e-14,0.06666666666665456
0.42,0.9999999999999274,3.6338877233662556e-14,0.06666666666665462
0.42,0.9999999999999282,3.627389394150014e-14,0.06666666666665468
0.42207294901687514,0.9999999999999818,3.653468110327528e-14,0.06666666666665469
0.42542705098312483,0.9999999999999771,3.665128309330033e-14,0.06666666666665465
0.4275,0.9999999999999238,3.6459665386695647e-14,0.06666666666665465
0.4275,0.9999999999999245,3.650060118935528e-14,0.06666666666665469
0.42957294901687515,0.9999999999999855,3.6548496946156077e-14,0.06666666666665463
0.43292705098312484,0.999999999999978,3.632806233835359e-14,0.06666666666665456
0.435,0.9999999999999274,3.61299761419867e-14,0.06666666666665456
0.435,0.9999999999999282,3.616356919975166e-14,0.06666666666665462
0.43707294901687516,0.9999999999999845,3.607254883602262e-14,0.06666666666665459
0.44042705098312485,0.999999999999976,3.615665570374828e-14,0.06666666666665456
0.4425,0.9999999999999222,3.6178805395372906e-14,0.06666666666665454
0.4425,0.9999999999999231,3.6134198220270786e-14,0.06666666666665459
0.44457294901687516,0.9999999999999801,3.585007466653576e-14,0.06666666666665459
0.44792705098312485,0.999999999999978,3.598675194414632e-14,0.06666666666665456
0.45,0.9999999999999261,3.622396327628382e-14,0.06666666666665452
0.45,0.9999999999999268,3.62338759818024e-14,0.06666666666665458
0.45207294901687517,0.9999999999999807,3.6420241636500725e-14,0.06666666666665441
0.45542705098312486,0.9999999999999807,3.674057365881205e-14,0.06666666666665431
0.4575,0.9999999999999322,3.6808812905331847e-14,0.0666666666666543
0.4575,0.9999999999999327,3.682588478715822e-14,0.06666666666665434
0.4595729490168752,0.9999999999999711,3.666702599292891e-14,0.0666666666666543
0.46292705098312487,0.9999999999999818,3.670975778602377e-14,0.06666666666665431
0.465,0.9999999999999294,3.695126215584008e-14,0.06666666666665429
0.465,0.9999999999999302,3.6928683215449346e-14,0.06666666666665437
0.4670729490168752,0.999999999999978,3.685154974622415e-14,0.06666666666665431
0.4704270509831248,0.999999999999978,3.6936060608315466e-14,0.06666666666665434
0.4725,0.9999999999999247,3.718769854066647e-14,0.0666666666666543
0.4725,0.9999999999999255,3.7207156814616407e-14,0.06666666666665437
0.47457294901687513,0.9999999999999827,3.707926778629459e-14,0.06666666666665426
0.4779270509831248,0.999999999999986,3.712348300639704e-14,0.06666666666665423
0.48,0.9999999999999268,3.7304815321455114e-14,0.06666666666665423
0.48,0.9999999999999276,3.731307590947696e-14,0.06666666666665429
0.48207294901687514,0.9999999999999836,3.68776028465336e-14,0.06666666666665426
0.48542705098312483,0.9999999999999777,3.6840618568924295e-14,0.0666666666666542
0.4875,0.9999999999999187,3.7289028419961484e-14,0.06666666666665419
0.4875,0.99999999999992,3.734923892789298e-14,0.06666666666665426
0.48957294901687515,0.9999999999999778,3.7569232734127537e-14,0.06666666666665412
0.49292705098312484,0.9999999999999825,3.787159662824396e-14,0.06666666666665408
0.495,0.9999999999999167,3.798512063376444e-14,0.06666666666665404
0.495,0.9999999999999175,3.799227981003906e-14,0.06666666666665409
0.49707294901687515,0.9999999999999787,3.78376492823917e-14,0.06666666666665402
0.5004270509831248,0.9999999999999708,3.7936724265823214e-14,0.06666666666665401
0.5025,0.9999999999999212,3.8094160395198425e-14,0.06666666666665398
0.5025,0.9999999999999216,3.805193961215429e-14,0.06666666666665404
0.5045729490168751,0.9999999999999808,3.803525925186205e-14,0.06666666666665398
0.5079270509831249,0.9999999999999827,3.787761682146974e-14,0.0666666666666539
0.51,0.9999999999999246,3.757943397969879e-14,0.06666666666665393
0.51,0.9999999999999254,3.7615229860954173e-14,0.06666666666665395
0.5120729490168752,0.999999999999988,3.7628579104255217e-14,0.06666666666665398
0.5154270509831248,0.9999999999999871,3.797893056677063e-14,0.06666666666665397
0.5175,0.9999999999999181,3.810297168902474e-14,0.06666666666665397
0.5175,0.9999999999999188,3.806093447466038e-14,0.06666666666665401
0.5195729490168751,0.999999999999986,3.820819099675878e-14,0.06666666666665398
0.5229270509831249,0.9999999999999798,3.8085039260932596e-14,0.0666666666666539
0.525,0.9999999999999242,3.787791655872299e-14,0.06666666666665387
0.525,0.9999999999999247,3.784395636365625e-14,0.06666666666665391
0.5270729490168752,0.9999999999999825,3.787861177926415e-14,0.0666666666666539
0.5304270509831248,1.0000000000000013,3.769704873588633e-14,0.06666666666665388
0.5325,0.9999999999999125,3.7396966769617395e-14,0.06666666666665395
0.5325,0.9999999999999128,3.7362823005984275e-14,0.06666666666665397
0.5345729490168751,0.9999999999999855,3.758094511390208e-14,0.06666666666665402
0.5379270509831249,0.9999999999999741,3.767227711706883e-14,0.06666666666665404
0.54,0.9999999999999147,3.7686638054750526e-14,0.06666666666665398
0.54,0.9999999999999154,3.765432997733042e-14,0.06666666666665402
0.5420729490168752,0.9999999999999775,3.7509925077900775e-14,0.06666666666665398
0.5454270509831248,0.9999999999999798,3.7559544962633274e-14,0.06666666666665398
0.5475,0.9999999999999238,3.772555460262523e-14,0.06666666666665398
0.5475,0.9999999999999247,3.767801032961593e-14,0.06666666666665404
0.5495729490168751,0.999999999999978,3.785207587530353e-14,0.06666666666665402
0.5529270509831249,0.9999999999999825,3.811063907886109e-14,0.06666666666665397
0.555,0.9999999999999282,3.828580603631463e-14,0.06666666666665395
0.555,0.999999999999929,3.824890874335058e-14,0.06666666666665398
0.5570729490168752,0.9999999999999807,3.817265436789679e-14,0.06666666666665395
0.5604270509831248,0.9999999999999775,3.815765675143353e-14,0.06666666666665393
0.5625,0.9999999999999216,3.7793107855419244e-14,0.06666666666665393
0.5625,0.9999999999999223,3.7832207971882676e-14,0.06666666666665398
0.5645729490168752,0.999999999999978,3.7620883320090435e-14,0.06666666666665393
0.5679270509831248,0.999999999999978,3.772274645707087e-14,0.0666666666666539
0.57,0.9999999999999255,3.7801919149290944e-14,0.06666666666665387
0.57,0.9999999999999263,3.775290632728455e-14,0.06666666666665393
0.5720729490168751,0.9999999999999858,3.76733264503592e-14,0.06666666666665391
0.5754270509831249,0.9999999999999755,3.782284885152158e-14,0.06666666666665387
0.5775,0.9999999999999182,3.791389600853635e-14,0.06666666666665387
0.5775,0.9999999999999185,3.785386906926213e-14,0.0666666666666539
0.5795729490168752,0.9999999999999788,3.774749477385345e-14,0.06666666666665387
0.5829270509831248,0.9999999999999776,3.7299579894793076e-14,0.06666666666665381
0.585,0.9999999999999215,3.7023955330105937e-14,0.06666666666665381
0.585,0.9999999999999223,3.706287187793283e-14,0.06666666666665388
0.5870729490168751,0.9999999999999702,3.651482979821568e-14,0.06666666666665381
0.5904270509831249,0.999999999999972,3.62414920390364e-14,0.0666666666666538
0.5925,0.9999999999999238,3.644240993625848e-14,0.06666666666665375
0.5925,0.9999999999999247,3.6388991467301714e-14,0.06666666666665381
0.5945729490168752,0.9999999999999735,3.647221903481429e-14,0.06666666666665379
0.5979270509831248,0.9999999999999711,3.65316450889253e-14,0.06666666666665373
0.6,0.999999999999919,3.613695174960899e-14,0.06666666666665373
0.6,0.9999999999999194,3.6174399748427955e-14,0.06666666666665376
0.6020729490168751,0.9999999999999775,3.630820166817494e-14,0.06666666666665375
0.6054270509831249,0.9999999999999798,3.644031850264989e-14,0.0666666666666537
0.6075,0.999999999999917,3.607747551613034e-14,0.0666666666666537
0.6075,0.9999999999999175,3.6152371513814483e-14,0.06666666666665373
0.6095729490168752,0.9999999999999716,3.5871300092682733e-14,0.0666666666666537
0.6129270509831248,0.9999999999999802,3.5164524836794654e-14,0.06666666666665366
0.615,0.999999999999916,3.475798426268591e-14,0.0666666666666537
0.615,0.9999999999999168,3.4870878965096786e-14,0.06666666666665376
0.6170729490168751,0.9999999999999696,3.4392431678887274e-14,0.0666666666666537
0.6204270509831249,0.9999999999999754,3.4373200104802135e-14,0.06666666666665365
0.6225,0.9999999999999196,3.4374692980364385e-14,0.06666666666665362
0.6225,0.9999999999999202,3.4309893256818926e-14,0.06666666666665368
0.6245729490168752,0.9999999999999801,3.44145334337849e-14,0.06666666666665363
0.6279270509831248,0.9999999999999787,3.460001740105721e-14,0.06666666666665357
0.63,0.9999999999999168,3.464050034462246e-14,0.06666666666665354
0.63,0.9999999999999174,3.4675745520007686e-14,0.06666666666665357
0.6320729490168752,0.9999999999999765,3.478300050608871e-14,0.06666666666665343
0.6354270509831248,0.9999999999999724,3.538674766555135e-14,0.06666666666665316
0.6375,0.9999999999999131,3.5978348460247115e-14,0.06666666666665297
0.6375,0.9999999999999136,3.589867967837781e-14,0.06666666666665302
0.6395729490168751,0.9999999999999706,3.652949707417308e-14,0.06666666666665284
0.6429270509831249,0.9999999999999706,3.748215878298016e-14,0.06666666666665252
0.645,0.9999999999999041,3.806662510170132e-14,0.06666666666665226
0.645,0.9999999999999046,3.805928235688416e-14,0.06666666666665232
0.6470729490168752,0.9999999999999615,3.860135660731866e-14,0.06666666666665207
0.6504270509831248,0.9999999999999597,3.956289682777068e-14,0.06666666666665169
0.6525,0.9999999999998989,4.0248521740414344e-14,0.06666666666665148
0.6525,0.9999999999998994,4.026467577919743e-14,0.06666666666665153
0.6545729490168751,0.9999999999999853,4.0996594984251745e-14,0.06666666666665129
0.6579270509831249,0.9999999999999526,4.207261202527103e-14,0.06666666666665094
0.66,0.9999999999998934,4.2688515861420055e-14,0.0666666666666508
0.66,0.9999999999998938,4.269512433180479e-14,0.06666666666665085
0.6620729490168752,0.9999999999999555,4.344978501099507e-14,0.06666666666665068
0.6654270509831248,0.9999999999999454,4.4581190061347735e-14,0.0666666666666503
0.6675,0.9999999999998866,4.5124104335387326e-14,0.06666666666665007
0.6675,0.9999999999998873,4.5100240414516586e-14,0.06666666666665011
0.6695729490168751,0.9999999999999464,4.5673214971915187e-14,0.06666666666664989
0.6729270509831249,0.9999999999999413,4.65876400681762e-14,0.06666666666664951
0.675,0.9999999999998815,4.7271857210388084e-14,0.0666666666666493
0.675,0.9999999999998821,4.725717172070917e-14,0.06666666666664936
0.6770729490168752,0.9999999999999387,4.796694652115048e-14,0.0666666666666492
0.6804270509831248,0.9999999999999437,4.900180117789766e-14,0.06666666666664889
0.6825,0.9999999999998802,4.963879101981443e-14,0.06666666666664868
0.6825,0.9999999999998809,4.9625206941820136e-14,0.06666666666664874
0.6845729490168752,0.9999999999999334,5.01658499782069e-14,0.06666666666664849
0.6879270509831248,0.9999999999999344,5.112098241128408e-14,0.0666666666666481
0.69,0.9999999999998695,5.1739550327671415e-14,0.06666666666664788
0.69,0.9999999999998702,5.1738632484533996e-14,0.06666666666664793
0.6920729490168751,0.9999999999999251,5.2440339524424415e-14,0.06666666666664768
0.6954270509831249,0.9999999999999266,5.3562646112011115e-14,0.06666666666664736
0.6975,0.9999999999998589,5.4240489230957525e-14,0.06666666666664715
0.6975,0.9999999999998596,5.4220663819850185e-14,0.06666666666664721
0.6995729490168752,0.999999999999918,5.476532173862937e-14,0.06666666666664697
0.7029270509831248,0.9999999999999128,5.557474794072844e-14,0.06666666666664671
0.705,0.9999999999998558,5.6151438583942994e-14,0.06666666666664656
0.705,0.9999999999998562,5.618925372005032e-14,0.0666666666666466
0.7070729490168751,0.9999999999999168,5.682923036637903e-14,0.06666666666664646
0.7104270509831249,0.9999999999999011,5.771015510520616e-14,0.0666666666666462
0.7125,0.9999999999998493,5.826504769529554e-14,0.06666666666664602
0.7125,0.9999999999998498,5.822227620647506e-14,0.06666666666664604
0.7145729490168752,0.9999999999998953,5.888992787780926e-14,0.06666666666664595
0.7179270509831248,0.9999999999998935,5.938930112572655e-14,0.06666666666664581
0.72,0.9999999999998482,5.95911474191494e-14,0.06666666666664568
0.72,0.9999999999998489,5.964493302537586e-14,0.06666666666664571
0.7220729490168751,0.9999999999998893,6.072324461328556e-14,0.06666666666664532
0.7254270509831249,0.9999999999998863,6.493847186764472e-14,0.06666666666664385
0.7275,0.9999999999998289,6.833782511007912e-14,0.06666666666664268
0.7275,0.9999999999998302,6.807605625532236e-14,0.06666666666664281
0.7295729490168752,0.9999999999998822,6.8151125129921e-14,0.06666666666664268
0.7329270509831248,0.9999999999998893,6.562533406340575e-14,0.06666666666664349
0.735,0.9999999999998276,6.804117821631688e-14,0.06666666666664267
0.735,0.9999999999998275,6.82227275835704e-14,0.06666666666664263
0.7370729490168751,0.9999999999998623,7.345240111934054e-14,0.06666666666664091
0.7404270509831249,0.9999999999998704,7.005952814723491e-14,0.06666666666664202
0.7425,0.999999999999843,5.967779181008321e-14,0.06666666666664546
0.7425,0.9999999999998371,6.16579465330643e-14,0.0666666666666448
0.7445729490168752,0.9999999999998855,6.738832767841548e-14,0.06666666666664302
0.7479270509831248,0.999999999999823,8.756543377959839e-14,0.06666666666663632
0.75,0.999999999999785,7.958397316287846e-14,0.06666666666663891
0.75,0.9999999999997893,7.83329530040367e-14,0.06666666666663937
0.7520729490168752,0.9999999999999042,5.621893422989284e-14,0.06666666666664668
0.7554270509831248,0.9999999999998409,7.795843882700789e-14,0.06666666666663949
0.7575,0.9999999999996194,1.3233131521077879e-13,0.0666666666666215
0.7575,0.9999999999996507,1.2225027720909055e-13,0.06666666666662491
0.7595729490168751,0.9999999999997767,1.0049787122165516e-13,0.06666666666663222
0.7629270509831249,1.000000000000042,1.004651035231452e-14,0.0666666666666624
0.765,0.9999999999998622,5.391704128592602e-14,0.06666666666664782
0.765,0.9999999999998429,6.053285442168079e-14,0.06666666666664564
0.7670729490168752,0.9999999999995213,1.8346297970239981e-13,0.06666666666660469
0.7704270509831248,0.9999999999997572,1.040051149175084e-13,0.06666666666663112
0.7725,1.0000000000005318,-1.7151403749727923e-13,0.06666666666672284
0.7725,1.0000000000003884,-1.236628377250255e-13,0.06666666666670693
0.7745729490168751,1.000000000000219,-4.778404086884537e-14,0.06666666666668158
0.7779270509831249,0.9999999999987707,4.3480323465032086e-13,0.0666666666665207
0.78,0.9999999999990454,3.2272061287228854e-13,0.06666666666655803
0.78,0.9999999999991879,2.7546380826173576e-13,0.06666666666657384
0.7820729490168752,1.0000000000011218,-3.522787407471142e-13,0.06666666666678299
0.7854270509831248,1.0000000000005875,-1.7367932096671218e-13,0.06666666666672337
0.7875,0.9999999999963755,1.215190866529213e-12,0.06666666666626042
0.7875,0.9999999999969947,1.009002184931168e-12,0.06666666666632921
0.7895729490168751,0.9999999999971342,9.762600717962967e-13,0.0666666666663401
0.7929270509831249,1.0000000000044869,-1.4729203972824308e-12,0.06666666666715636
0.795,1.0000000000053129,-1.7663828224170288e-12,0.06666666666725406
0.795,1.0000000000043008,-1.4288652937018715e-12,0.06666666666714159
0.7970729490168752,0.9999999999952518,1.6066968479139765e-12,0.06666666666612969
0.8004270509831248,0.9999999999926519,2.4726518018095862e-12,0.06666666666584105
0.8025,1.0000000000117246,-3.903966360666911e-12,0.06666666666796665
0.8025,1.000000000009556,-3.1807773993008137e-12,0.06666666666772568
0.8045729490168751,1.0000000000163218,-5.416504433651e-12,0.06666666666847088
0.8079270509831249,0.9999999999834898,5.525318311436397e-12,0.06666666666482372
0.81,0.9999999999629922,1.2344485003509314e-11,0.06666666666255075
0.81,0.9999999999693907,1.0211939136357589e-11,0.06666666666326167
0.8120729490168752,1.0000000000060363,-1.993358660778202e-12,0.06666666666733
0.8154270509831248,1.0000000000497797,-1.6572401302738227e-11,0.06666666667218969
0.8175,0.9999999999810139,6.330666435099347e-12,0.0666666666645555
0.8175,0.9999999999848183,5.062703262380369e-12,0.06666666666497821
0.8195729490168752,0.9999999999153908,2.822667786814277e-11,0.06666666665725689
0.8229270509831248,1.0000000000204805,-6.808426535054885e-12,0.06666666666893513
0.825,1.0000000001908,-6.359599243153314e-11,0.06666666668786425
0.825,1.0000000001581872,-5.2724880775329913e-11,0.06666666668424058
0.8270729490168751,1.000000000072192,-2.4038679918469866e-11,0.06666666667467845
0.8304270509831249,0.9999999997423118,8.591828712208918e-11,0.06666666663802602
0.8325,0.9999999998413115,5.290278470677378e-11,0.06666666664903119
0.8325,0.9999999998635369,4.549441918469355e-11,0.06666666665150066
0.8345729490168752,1.000000000291332,-9.708938376664262e-11,0.06666666669902863
0.8379270509831248,1.0000000002616665,-8.720150130458672e-11,0.06666666669573283
0.84,0.9999999993632062,2.122691705602384e-10,0.06666666659590924
0.84,0.999999999475324,1.7489678855279288e-10,0.06666666660836673
0.8420729490168751,0.9999999992417208,2.5278053998461166e-10,0.06666666658240541
0.8454270509831249,1.0000000007653407,-2.5509316937519626e-10,0.06666666675169662
0.8475,1.0000000016880357,-5.626746069018732e-10,0.0666666668542238
0.8475,1.0000000014299002,-4.766291960290956e-10,0.06666666682554206
0.8495729490168752,0.9999999999125955,2.915499415818304e-11,0.06666666665694726
0.8529270509831248,0.9999999975618252,8.127472086394481e-10,0.06666666639574968
0.855,0.9999999999461646,1.7947886332575204e-11,0.06666666666068272
0.855,0.9999999998837921,3.873888655660549e-11,0.06666666665375241
0.8570729490168751,1.000000003504486,-1.168143896092145e-09,0.0666666670560466
0.8604270509831249,1.0000000010143975,-3.3811825120945286e-10,0.06666666677937125
0.8625,0.9999999928107455,2.3964207942290253e-09,0.06666666586785819
0.8625,0.999999993985365,2.004881153679855e-09,0.06666666599837143
0.8645729490168752,0.9999999937711223,2.0763117255278636e-09,0.06666666597456121
0.8679270509831248,1.0000000085965461,-2.865497502639134e-09,0.06666666762183086
0.87,1.000000014305132,-4.768375398240409e-09,0.06666666825612348
0.87,1.0000000123888693,-4.129620857041003e-09,0.06666666804320534
0.8720729490168752,0.9999999975727056,8.091182260170672e-10,0.06666666639695897
0.8754270509831248,0.9999999778416937,7.3861187838503455e-09,0.06666666420462551
0.8775,1.0000000000476752,-1.5891463095988647e-11,0.06666666667196224
0.8775,0.9999999991593023,2.802330545086475e-10,0.0666666665732541
0.8795729490168751,1.0000000315259023,-1.0508616492432449e-08,0.06666667016953733
0.8829270509831249,1.000000013013356,-4.3377678773881e-09,0.06666666811258758
0.885,0.9999999412251479,1.9591615206765147e-08,0.06666666013612678
0.885,0.9999999505621154,1.6479292001404763e-08,0.0666666611735678
0.8870729490168752,0.9999999375419768,2.0819359448528008e-08,0.06666665972687875
0.8904270509831248,1.0000000605167312,-2.0172230764190244e-08,0.06666667339074207
0.8925,1.000000138949205,-4.6316400907304825e-08,0.06666668210546653
0.8925,1.0000001215030154,-4.0501003409922386e-08,0.06666668016700039
0.8945729490168751,1.000000024095416,-8.03178912108353e-09,0.06666666934392779
0.8979270509831249,0.9999997972506012,6.758314560232759e-08,0.06666664413895236
0.9,0.9999998838143563,3.8728552004773333e-08,0.06666665375714813
0.9,0.9999998902327547,3.658909109824406e-08,0.06666665447030172
0.9020729490168752,1.0000001862781267,-6.209268881903472e-08,0.06666668736422995
0.9054270509831248,1.0000002921947921,-9.739825546310679e-08,0.06666669913275595
0.9075,0.9999997721163144,7.596126322609361e-08,0.0666666413462473
0.9075,0.9999998191244595,6.029183437047141e-08,0.06666664656938882
0.9095729490168751,0.999999404265821,1.9857816247598016e-07,0.06666660047397009
0.9129270509831249,0.9999999764062617,7.864491103594113e-09,0.06666666404516748
0.915,1.000001060641033,-3.5354686481988786e-07,0.06666678451570258
0.915,1.000000916963739,-3.056546170147457e-07,0.06666676855159896
0.9170729490168752,1.000000977085739,-3.256948870169195e-07,0.06666677523169746
0.9204270509831248,0.9999989802584888,3.3991367257593694e-07,0.06666655336218409
0.9225,0.9999977861947206,7.379353264810072e-07,0.06666642068858543
0.9225,0.9999980135224665,6.621595264476904e-07,0.06666644594711478
0.9245729490168751,0.9999993104711195,2.2984346882199574e-07,0.06666659005221003
0.9279270509831249,1.0000031121691173,-1.0373890389731416e-06,0.06666701246372793
0.93,1.000002876673421,-9.588906201730807e-07,0.06666698629748379
0.93,1.0000027089301444,-9.029746732953419e-07,0.06666696765876547
0.9320729490168752,0.9999986659162435,4.446949514620006e-07,0.0666665184351454
0.9354270509831248,0.9999939989507232,2.0003524558635547e-06,0.06666599988517978
0.9375,0.9999985867706933,4.7108144615310805e-07,0.06666650963966335
0.9375,0.9999983711408348,5.429581495032831e-07,0.06666648568081089
0.9395729490168752,1.0000064509278752,-2.1503033254380084e-06,0.06666738343752167
0.9429270509831248,1.0000086342814138,-2.8780957741793945e-06,0.06666762603744418
0.945,0.9999954652198708,1.5116235699821496e-06,0.06666616279366379
0.945,0.9999965598470021,1.1467254476420155e-06,0.06666628442572452
0.9470729490168751,0.9999839412782592,5.352954258988313e-06,0.06666488236768019
0.9504270509831249,0.9999910143730091,2.9951647057385042e-06,0.06666566828440897
0.9525,1.0000181881833632,-6.062602095584142e-06,0.06666868755853306
0.9525,1.000015608697308,-5.2028762125222546e-06,0.0666684009767828
0.9545729490168752,1.0000322127981054,-1.073739078288929e-05,0.0666702458737869
0.9579270509831248,1.0000053187465356,-1.7731044398660886e-06,0.06666725770357464
0.96,0.9999572452992016,1.4251949339131357e-05,0.06666191615229336
0.96,0.9999619592180975,1.2680328999248491e-05,0.06666243999751863
0.9620729490168751,0.9999423799786643,1.9207403533896488e-05,0.06666026444476189
0.9654270509831249,1.0000046091734058,-1.5369970790044484e-06,0.06666717900058937
0.9675,1.0000857399759921,-2.8578635237840374e-05,0.0666761934229173
0.9675,1.000078158357405,-2.6052182047995708e-05,0.06667535117985292
0.9695729490168752,1.000105452630018,-3.5148722876194724e-05,0.06667838373128653
0.9729270509831248,0.9999961465788766,1.2829270879349778e-06,0.06666623902543542
0.975,0.9998640805050617,4.530930305869986e-05,0.06665156493422648
0.975,0.9998753893474243,4.153760735289339e-05,0.06665282194768858
0.9770729490168751,0.9998259392395474,5.8026663189747825e-05,0.06664732669014725
0.9804270509831249,0.9999955652019807,1.4733730028714007e-06,0.06666617554353992
0.9825,1.0002267778970775,-7.557617239731948e-05,0.06669186253247104
0.9825,1.000211059597604,-7.034166218787431e-05,0.06669011718675265
0.9845729490168752,1.00036263780965,-0.00012086406161096382,0.06670696442742936
0.9879270509831248,1.000249313949185,-8.310381550667981e-05,0.06669437254281003
0.99,0.999884585451335,3.847529419395543e-05,0.06665384255558814
0.99,0.9998971132201395,3.429663165984161e-05,0.06665523523715215
0.9920729490168751,0.9993816773779329,0.00020615943285243546,0.06659797518467495
0.9954270509831249,0.9983362303854911,0.000554887544758233,0.06648190930293743
0.9975,0.9976369532023998,0.0007883199318256957,0.06640430733221064
0.9975,0.9976340905618324,0.0007892815280881158,0.0664039878102459
0.9995729490168752,0.9969159725161006,0.0010290620094340402,0.0663243512520216
1.0029270509831247,0.9957422112905535,0.0014212853405631437,0.06619424967525057
1.005,0.9950138071272951,0.001664838565714355,0.06611356519383195
1.005,0.9950129690538314,0.0016651186019515168,0.06611347246872487
1.007072949016875,0.9942801940818433,0.0019102444383397588,0.06603234656456371
1.0104270509831248,0.9930884182507084,0.0023091904291669225,0.06590048323116003
1.0125,0.9923486366829,0.0025569936846046746,0.06581868312076632
1.0125,0.9923486733887875,0.002556981505987904,0.06581868713875774
1.0145729490168751,0.9916070266343927,0.0028055167418299574,0.06573672700459325
1.0179270509831249,0.9904039883671236,0.0032089587695398572,0.0656038566937602
1.02,0.9896589832681797,0.0034589626684263363,0.06552162784798016
1.02,0.9896589672779524,0.0034589681208633625,0.06552162605555044
1.0220729490168752,0.9889129581949511,0.003709418848019565,0.06543933294265397
1.025427050983125,0.9877043430667273,0.004115467686864013,0.06530608911379619
1.0275,0.9869565753244065,0.004366856798579828,0.06522370530019918
1.0275,0.9869565715571239,0.004366858137824932,0.06522370486128003
1.0295729490168752,0.9862082460860313,0.0046185450847325005,0.06514130675354325
1.0329270509831248,0.9849966439014436,0.005026341631945405,0.06500797775171041
1.035,0.9842474247211276,0.005278681162316555,0.06492558479339927
1.035,0.9842474228958951,0.0052786818589517295,0.06492558456602167
1.037072949016875,0.9834978996563281,0.005531234188565408,0.06484320579674162
1.0404270509831248,0.9822848168901158,0.0059402787122310435,0.06470995904243478
1.0425,0.9815349285759527,0.006193309435729442,0.06462764369624563
1.0425,0.9815349277299423,0.0061933098128104875,0.06462764357335611
1.0445729490168751,0.9807848940716932,0.006446499726477889,0.06454536030859238
1.0479270509831249,0.9795712788209832,0.006856477570629219,0.06441230084816137
1.05,0.978821225973142,0.007110032191046856,0.06433011886963631
1.05,0.9788212256261458,0.007110032414141853,0.06433011879736936
1.0520729490168752,0.9780711332409672,0.007363710271592212,0.06424798084348148
1.055427050983125,0.976857620852621,0.00777441047098075,0.0641151787671948
1.0575,0.9761077478052435,0.008028374767822312,0.06403316801816356
1.0575,0.976107747741039,0.008028374908287375,0.06403316797261409
1.0595729490168753,0.9753579094261445,0.008282437168659205,0.06395120957960997
1.0629270509831248,0.9741449456503499,0.008693711477528948,0.06381871377160707
1.065,0.9733954971206162,0.00894800406746762,0.06373690100130819
1.065,0.9733954972332132,0.008948004161185498,0.06373690097131528
1.067072949016875,0.9726461382362132,0.009202376319388625,0.0636551465686908
1.0704270509831249,0.9714340471447959,0.009614116856242017,0.06352299228981191
1.0725,0.970685202634142,0.00986867788650484,0.06344139698543964
1.0725,0.9706852028547933,0.009868677951143304,0.0634413969646738
1.0745729490168752,0.9699364904617912,0.010123304776012261,0.06335986447118079
1.077927050983125,0.9687255140753283,0.010535430792024162,0.0632280777812376
1.08,0.9679774082105552,0.010790215077716221,0.06314671444838073
1.08,0.9679774084926235,0.01079021512466737,0.06314671443374943
1.0820729490168752,0.9672294698811372,0.011045054679196621,0.06306541726079194
1.0854270509831248,0.9660197931058324,0.011457504468650874,0.06293401779656589
1.0875,0.9652725287434111,0.011712477262016678,0.06285289742767507
1.0875,0.9652725290394326,0.01171247729648873,0.06285289741685389
1.089572949016875,0.9645254627448654,0.011967497166549433,0.06277184576264616
1.0929270509831248,0.963317229271088,0.012380222719993485,0.06264084850540688
1.095,0.9625708858636525,0.012635356835237043,0.06255997951520856
1.095,0.9625708861318653,0.012635356862073035,0.06255997950728269
1.0970729490168751,0.9618247694428728,0.01289053160369382,0.062479181201857525
1.1004270509831249,0.9606180927906737,0.01330349511678551,0.06234859770123277
1.1025,0.9598727324374675,0.013558769070731294,0.06226798659561868
1.1025,0.9598727326287195,0.013558769091256985,0.06226798658944403
1.1045729490168752,0.9591276267326503,0.013814078529564395,0.062187447692719174
1.107927050983125,0.9579225976416388,0.014227249874696325,0.06205728688530586
1.11,0.9571782691401736,0.014482646480349606,0.061976938699676465
1.11,0.9571782692127915,0.014482646497247342,0.061976938695080266
1.1120729490168753,0.9564342225792107,0.014738074464381653,0.06189666390246849
1.1154270509831248,0.9552309145611743,0.015151429482101316,0.06176693272926155
1.1175,0.9544876567546534,0.01540693493601342,0.06168685137770028
1.1175,0.9544876566659701,0.015406934949088284,0.06168685137394282
1.119572949016875,0.9537447076154133,0.015662468429119423,0.0616068443312026
1.1229270509831248,0.9525431806768833,0.016075987579023798,0.061477548160569814
1.125,0.951801024759878,0.016331590681037456,0.06139773666131463
1.125,0.9518010244870753,0.016331590692170436,0.06139773665853047
1.1270729490168752,0.9510592028744219,0.016587219116151474,0.061318000174994905
1.130427050983125,0.9498595064520731,0.017000886554523382,0.06118914314891401
1.1325,0.9491184781486631,0.0172565782237491,0.06110960382841305
1.1325,0.9491184776823501,0.01725657823204556,0.06110960382601222
1.1345729490168752,0.948377806424753,0.017512293014629827,0.06103014005979488
1.1379270509831247,0.9471799812158896,0.017926095801491782,0.060901725332387475
1.14,0.9464401022280889,0.018181868594157814,0.0608224599489513
1.14,0.9464401015951028,0.018181868601235638,0.06082245994722277
1.142072949016875,0.9457005977475583,0.018437662701656216,0.06074327052420547
1.1454270509831248,0.9445046771733432,0.018851590259902212,0.06061530047262505
1.1475,0.9437659666385446,0.019107438099362887,0.060536310347572134
1.1475,0.9437659658912694,0.01910743810401117,0.06053631034598356
1.1495729490168751,0.9430276419533558,0.019363305763849672,0.060457396479979976
1.1529270509831249,0.9418336529267198,0.0197773493771129,0.06032987284919274
1.155,0.9410961281534108,0.0200332672276487,0.0602511589372087
1.155,0.9410961273858669,0.020033267231505544,0.060251158936141885
1.1570729490168752,0.9403589923765093,0.02028920367338464,0.06017252149698815
1.160427050983125,0.9391669559844847,0.020703356144818642,0.06004544553596544
1.1625,0.9384306331296439,0.02095933985781816,0.059967008516051204
1.1625,0.9384306324527825,0.020959339859590694,0.059967008514995764
1.1645729490168752,0.9376946933848235,0.021215341138615684,0.059888648113397336
1.1679270509831248,0.9365046252848045,0.02162959645707805,0.05976202066871481
1.17,0.9357695192348442,0.02188564253443378,0.0596838609843668
1.17,0.9357695187769337,0.021885642535931272,0.05968386098376467
1.172072949016875,0.935034781857533,0.022141705315326016,0.0596057780092827
1.1754270509831248,0.9338466929039515,0.022556058425498293,0.05947959961572745
1.1775,0.9331128170705022,0.022812163933754764,0.0594017175414958
1.1775,0.9331128169339908,0.02281216393371414,0.059401717540840546
1.1795729490168751,0.932379289017988,0.023068285406794824,0.059323912226028376
1.182927050983125,0.9311931860417139,0.023482731983777528,0.05919818317051631
1.185,0.9304605514853103,0.02373889437457442,0.05912057883386497
1.185,0.9304605517349681,0.023738894374967977,0.0591205788336299
1.1870729490168752,0.929728241130251,0.023995072087381098,0.05904305127263962
1.1904270509831247,0.9285441281761005,0.024409608372323467,0.05891777165408338
1.1925,0.9278127429358941,0.024665825438929458,0.05884044508557047
1.1925,0.9278127435525271,0.02466582543847133,0.05884044508523984
1.194572949016875,0.9270816606526597,0.024922057257816235,0.058763195284783104
1.1979270509831248,0.9258995405674882,0.02533667991009871,0.05863836505999701
1.2,0.9251694088468684,0.025592949648362697,0.05856131620341723
1.2,0.9251694097301332,0.02559294964899514,0.0585613162034658
1.2020729490168751,0.9244395665197591,0.02584923361794514,0.05848434408802153
1.2054270509831249,0.923259442769134,0.026263939590911122,0.05835996310894423
1.2075,0.9225305649600859,0.026520260183311824,0.05828319185939119
1.2075,0.9225305659153445,0.02652026018354461,0.05828319185928866
1.2095729490168752,0.9218019750459175,0.02677659452371177,0.058206497312892444
1.212927050983125,0.9206238534769632,0.027191380977545403,0.058082565361317263
1.215,0.9198962267140235,0.027447750685982767,0.058006071567721036
1.215,0.9198962275050019,0.027447750687468738,0.05800607156792355
1.2170729490168752,0.9191689003039561,0.02770413367502157,0.05792965442967814
1.2204270509831248,0.917992790265304,0.028118997877310956,0.057806171236636894
1.2225,0.917266410199003,0.028375415044915,0.057729954730148
1.2225,0.9172664105896423,0.0283754150458528,0.05772995473012725
1.224572949016875,0.9165403552390401,0.02863184504062124,0.05765381482900259
1.2279270509831248,0.9153662698133446,0.029046784329689806,0.05753078010260379
1.23,0.9146411328725828,0.02930324730072879,0.057454840694456895
1.23,0.9146411327208347,0.029303247302418237,0.05745484069465182
1.2320729490168751,0.9139163524515994,0.029559722641495607,0.057378977837965625
1.2354270509831249,0.9127443072062592,0.029974734341830435,0.05725639126808242
1.2375,0.9120204132976197,0.030231241474034467,0.05718072876983292
1.2375,0.9120204126042739,0.030231241474581682,0.057180728769759756
1.2395729490168752,0.9112969054651059,0.03048776051962883,0.057105142772271744
1.242927050983125,0.9101269162042873,0.03090284194831739,0.05698300405427481
1.245,0.9094042705607446,0.031159391557206328,0.056907618273272044
1.245,0.9094042695165954,0.03115939155783665,0.05690761827336613
1.2470729490168753,0.9086820294289473,0.03141595260444258,0.05683230894104339
1.2504270509831248,0.907514109042058,0.03183110099455323,0.05671061776812264
1.2525,0.9067927227400366,0.032087691370385266,0.05663550852055616
1.2525,0.9067927216771167,0.032087691369604966,0.05663550852041927
1.254572949016875,0.9060717416169267,0.032344292706597465,0.0565604756746831
1.2579270509831249,0.9049058976299418,0.032759505250399196,0.05643923175936394
1.26,0.9041857858696952,0.03301613462529486,0.05636439886509279
1.26,0.9041857851772247,0.03301613462458168,0.05636439886514342
1.2620729490168752,0.9034660609827739,0.03327277445838726,0.05628964232413706
1.265427050983125,0.9023022943469275,0.03368804823383287,0.056168845380388605
1.2675,0.9015834729189319,0.03394471479835348,0.056094288669294126
1.2675,0.9015834728831424,0.03394471479687217,0.05609428866921726
1.2695729490168752,0.9008650070890892,0.034201391316968435,0.056019808267692525
1.2729270509831248,0.8997033138238962,0.03461672336151101,0.05589945803167532
1.275,0.8989857945864499,0.03487342525341802,0.05582517733912571
1.275,0.8989857952654067,0.03487342525270822,0.05582517733925855
1.277072949016875,0.8982685985515343,0.03513013657111871,0.05575097290928885
1.2804270509831248,0.8971089734257429,0.035545523808269475,0.05563106911364957
1.2825,0.896392760710252,0.03580225912441223,0.05555706428048158
1.2825,0.896392761857124,0.03580225912391278,0.055557064280552994
1.2845729490168751,0.8956768515906866,0.036059003340926335,0.055483135666975165
1.2879270509831249,0.8945192935577084,0.036474442678216375,0.05536367806195939
1.29,0.8938043833048371,0.03673120948371306,0.05528994893171994
1.29,0.8938043844401091,0.036731209484316525,0.05528994893192108
1.2920729490168752,0.8930897796300554,0.03698798464368278,0.05521629597394734
1.295427050983125,0.8919342958817378,0.037403472898101336,0.05509728429640473
1.2975,0.8912206785473055,0.0376602692298244,0.05502383070961582
1.2975,0.8912206791420025,0.03766026923072702,0.05502383070972344
1.2995729490168753,0.8905073940310736,0.03791707337972569,0.05495045325140375
1.3029270509831248,0.8893540013200859,0.038332607392835165,0.05483188724661393
1.305,0.888641668010822,0.03858943128741515,0.054758709041077255
1.305,0.8886416677486485,0.038589431288577024,0.054758709041157316
1.307072949016875,0.8879297064424477,0.038846262449731016,0.05468560691520619
1.3104270509831248,0.8867784273110112,0.0392618390124678,0.05456748630268844
1.3125,0.8860673764894245,0.03951868849854095,0.05449458330311431
1.3125,0.8860673754586337,0.03951868849925986,0.05449458330308159
1.3145729490168752,0.8853567310896556,0.03977554471928496,0.05442175633615083
1.317927050983125,0.884207586933934,0.040191160696350224,0.05430408083139255
1.32,0.8834978284063865,0.04044803383934169,0.05423145285374504
1.32,0.8834978271134892,0.04044803383935169,0.05423145285361733
1.3220729490168752,0.8827884865629252,0.04070491317849842,0.05415890085416776
1.3254270509831247,0.881641489615935,0.041120565434276425,0.054041670133037
1.3275,0.8809330426815482,0.041377460315898305,0.05396931697032749
1.3275,0.8809330418259578,0.04137746031550559,0.05396931697021749
1.329572949016875,0.8802249947165539,0.041634360880914566,0.05389703972914093
1.3329270509831248,0.8790801443730626,0.042050046404209146,0.0537802534484159
1.335,0.8783730304060279,0.04230696118144364,0.053708174878910664
1.335,0.8783730304963928,0.042306961180672,0.05370817487876604
1.3370729490168751,0.8776662777891308,0.04256388113433175,0.05363617216316561
1.3404270509831249,0.8765235632712869,0.042979596968223586,0.05351982992629535
1.3425,0.8758177956692773,0.04323652983994012,0.05344802569570885
1.3425,0.875817796694184,0.043236529839951424,0.053448025695747706
1.3445729490168752,0.8751123536205201,0.0434934674128255,0.053376297245151506
1.347927050983125,0.8739717635227998,0.04390921077023507,0.05326039862140686
1.35,0.8732673412877567,0.04416616004669215,0.05318886845413054
1.35,0.8732673426497036,0.04416616004696019,0.053188868454109875
1.3520729490168752,0.8725632330452,0.04442311356526347,0.05311741398053527
1.3554270509831248,0.8714247659561947,0.044838881766673354,0.053001958475888525
1.3575,0.8707216751449915,0.045095845824090715,0.05293070205465914
1.3575,0.8707216759844776,0.04509584582550308,0.052930702054806086
1.359572949016875,0.8700189200378952,0.04535281370252318,0.052859521233784595
1.3629270509831248,0.8688825902013261,0.04576860427298081,0.052744508308309825
1.365,0.8681808142340076,0.04602558162830106,0.052673525288537276
1.365,0.8681808139676859,0.04602558162914923,0.05267352528844583
1.3670729490168751,0.8674794167190801,0.04628256240779164,0.05260261776469903
1.370427050983125,0.8663452491416583,0.046698373027046935,0.05248804681092326
1.3725,0.8656447817023686,0.04695536228236372,0.05241733680053141
1.3725,0.8656447804744023,0.04695536228344348,0.05241733680053915
1.3745729490168752,0.8649447289349532,0.04721235460432454,0.05234670217410636
1.3779270509831247,0.863812746215715,0.047628183176220744,0.05223257253019368
1.38,0.8631135985675041,0.04788518309261557,0.052162135107206534
1.38,0.863113597215735,0.047885183092224136,0.05216213510693283
1.382072949016875,0.8624148700197746,0.04814218574968729,0.052091772945146615
1.3854270509831248,0.8612850785899915,0.04855803036864037,0.05197808388120035
1.3875,0.8605872743281807,0.04881503980419012,0.0519079185756116
1.3875,0.8605872738497923,0.04881503980419441,0.05190791857557172
1.3895729490168751,0.8598898577654084,0.04907205169239406,0.051837828396972006
1.3929270509831249,0.8587622442795063,0.04948791067698609,0.0517245791219766
1.395,0.8580658041802262,0.04974492865344305,0.05165468543424182
1.395,0.8580658049655501,0.04974492865278314,0.05165468543406535
1.3970729490168752,0.8573697071383913,0.05000194883152582,0.051584866727330904
1.400427050983125,0.8562442491827268,0.0504178207102116,0.0514720563857202
1.4025,0.8555491759383987,0.05067484634988704,0.05140243377064669
1.4025,0.8555491774119461,0.050674846350662654,0.0514024337708078
1.4045729490168752,0.8548544223164527,0.05093187397329726,0.051332885977848144
1.4079270509831248,0.8537311071846514,0.05134775747682617,0.05122051365165554
1.41,0.8530373829921007,0.05160479005559164,0.051151161535075686
1.41,0.8530373839712,0.051604790056062735,0.05115116153506683
1.412072949016875,0.8523439959407918,0.051861824438865715,0.05108188407375434
1.4154270509831248,0.8512228331263835,0.05227771850753881,0.05096994879238056
1.4175,0.8505304334907552,0.052534757396105206,0.05090086655919993
1.4175,0.8505304331407294,0.05253475739731532,0.0509008665593592
1.4195729490168751,0.8498384164782017,0.05279179793404143,0.05083185880510863
1.4229270509831249,0.8487194321204061,0.053207701668017485,0.05072035954271324
1.425,0.8480283467663308,0.05346474636472829,0.05065154655218641
1.425,0.8480283453471829,0.05346474636462641,0.05065154655206338
1.4270729490168752,0.8473376797266023,0.053721792591700374,0.05058280786120635
1.430427050983125,0.8462208956314643,0.0541377052803993,0.050471743556957785
1.4325,0.8455311385816499,0.05439475536268606,0.05040319913840345
1.4325,0.8455311373305835,0.05439475536253836,0.050403199138398476
1.4345729490168753,0.8448417940662892,0.0546518068685316,0.050334728831491496
1.4379270509831248,0.8437272077556086,0.05506772790187786,0.050224098379028574
1.44,0.843038806275447,0.05532478303450667,0.05015582184438379
1.44,0.8430388063422246,0.05532478303364224,0.05015582184428989
1.442072949016875,0.84235077405462,0.05558183951428624,0.05008761923071913
1.4454270509831249,0.8412383592179216,0.055997768431653154,0.0499774215054156
1.4475,0.8405513290527867,0.05625482833478177,0.04990941215114929
1.4475,0.8405513304104384,0.0562548283347275,0.049909412151285935
1.4495729490168752,0.8398646263977732,0.05651188950861026,0.04984147651834175
1.452927050983125,0.8387543554525012,0.05692782587887092,0.04973171036165701
1.455,0.8380686846544998,0.057184890310433195,0.04966396747401732
1.455,0.8380686860160226,0.057184890310653755,0.04966396747418309
1.4570729490168752,0.8373833410430488,0.05744195595782151,0.04959629810915382
1.4604270509831248,0.8362752113385931,0.05785789944340562,0.04948696236418461
1.4625,0.8355908697953993,0.058114968188678486,0.049419485226044856
1.4625,0.8355908698033189,0.05811496818908485,0.04941948522623559
1.464572949016875,0.8349068977429058,0.05837203808235141,0.04935208140893705
1.4679270509831248,0.8338009346409194,0.058787988302222254,0.049243174904080526
1.47,0.8331179027051017,0.05904506113123392,0.04917596279417375
1.47,0.8331179013194167,0.059045061131143335,0.04917596279428311
1.4720729490168751,0.8324352834402343,0.059302135051418375,0.04910882381061908
1.4754270509831249,0.8313315151560458,0.059718091654226806,0.04900034539736815
1.4775,0.8306498040020822,0.05997516833483106,0.048933397605178494
1.4775,0.8306498026483403,0.05997516833392323,0.048933397605165144
1.4795729490168752,0.8299685045936699,0.0602322460261962,0.04886652274475832
1.482927050983125,0.828866931331038,0.06064820855371364,0.04875847127729011
1.485,0.8281865720897146,0.06090528878855875,0.04869178709794419
1.485,0.8281865722306796,0.06090528878790621,0.048691787098056424
1.4870729490168753,0.827506579401629,0.06116236995196468,0.048625175661717056
1.4904270509831248,0.8264071707339203,0.06157833791199648,0.048517550028130095
1.4925,0.8257281812269593,0.06183542137510252,0.04845112878094766
1.4925,0.8257281827368405,0.06183542137446223,0.04845112878105064
1.494572949016875,0.8250495169574894,0.06209250565507255,0.048384780087887616
1.4979270509831248,0.8239522429119543,0.06250847840396875,0.048277579190389205
1.5,0.8232746065356578,0.06276556466619139,0.048211420205131326
1.5,0.8232746077324916,0.06276556466664077,0.04821142020547157
1.5020729490168752,0.8225973042225154,0.06302265162125884,0.04814533359198329
1.505427050983125,0.8215021691135699,0.06343862842706482,0.04803855637349024
1.5075,0.8208258520000921,0.06369571701288602,0.047972659007924585
1.5075,0.8208258514855313,0.06369571701250108,0.04797265900803614
1.5095729490168752,0.8201499187969504,0.06395280613747321,0.04790683383814095
1.5129270509831247,0.8190569578406216,0.06436878610122071,0.04780047926990929
1.515,0.8183819475660888,0.06462587641362692,0.04773484289253065
1.515,0.8183819459238667,0.06462587641346318,0.047734842892726045
1.517072949016875,0.817707354444635,0.06488296709083996,0.047669278543859786
1.5204270509831248,0.816616593759502,0.06529894919213013,0.04756334563957359
1.5225,0.8159429156688359,0.0655560405820792,0.047497969649006086
1.5225,0.8159429148759759,0.0655560405807837,0.04749796964892864
1.5245729490168751,0.8152696312140356,0.06581313213820454,0.04743266552563759
1.5279270509831249,0.8141810560697292,0.06622911521044648,0.04732715333005339
1.53,0.8135087443192918,0.06648620691341471,0.047262037137938966
1.53,0.8135087453817179,0.06648620691335141,0.0472620371381399
1.5320729490168752,0.8128367739905306,0.06674329856074493,0.04719699265392109
1.535427050983125,0.8117503462260922,0.06715928131208572,0.04709190023807446
1.5375,0.8110794021829767,0.06741637252095527,0.047027043281811516
1.5375,0.8110794037753963,0.06741637252069262,0.0470270432819007
1.5395729490168752,0.8104087840698386,0.06767346343947228,0.04696225787769485
1.5429270509831248,0.8093244911695703,0.06808944448971771,0.04685758433619037
1.545,0.8086548810957351,0.06834653431600643,0.0467929860583967
1.545,0.8086548811560225,0.06834653431660162,0.04679298605866614
1.547072949016875,0.8079856389907433,0.06860362359793355,0.04672845917812922
1.5504270509831248,0.8069035134019367,0.06901960147349837,0.046624203614462414
1.5525,0.8062352124483075,0.06927668901381871,0.04655986346706527
1.5525,0.8062352108705877,0.06927668901329943,0.04655986346704439
1.5545729490168751,0.8055673250871277,0.06953377576140474,0.04649559456825018
1.557927050983125,0.8044874052008891,0.06994974899445078,0.04639175610117839
1.56,0.803820432296763,0.07020683332628537,0.04632767353179638
1.56,0.8038204312032141,0.07020683332601439,0.046327673531801956
1.5620729490168752,0.8031538613374387,0.07046391660882853,0.046263662058487
1.5654270509831247,0.802076141452662,0.07087988371050645,0.04616023978889045
1.5675,0.8014105365095557,0.07113696394195464,0.0460964142397409
1.5675,0.8014105374222799,0.07113696394174773,0.04609641423968443
1.569572949016875,0.8007452801202737,0.07139404289433904,0.046032659631701826
1.5729270509831248,0.7996697185804195,0.07181000250416128,0.04592965264782629
1.575,0.7990054887720094,0.07206707780856271,0.045866083546530476
1.575,0.7990054904251582,0.07206707780918203,0.04586608354660917
1.5770729490168751,0.7983415867418335,0.07232415161313632,0.04580258521906951
1.5804270509831249,0.7972681650261174,0.07274010245859547,0.04569999255482181
1.5825,0.796605274254716,0.07299717210084167,0.04563667929880278
1.5825,0.7966052742675569,0.07299717210152099,0.04563667929887883
1.5845729490168752,0.7959427534209496,0.07325424007315612,0.04557343664453072
1.587927050983125,0.7948715053187723,0.07367018114788461,0.04547125729433769
1.59,0.7942099257058511,0.07392724455699083,0.04540819924614405
1.59,0.7942099240374606,0.07392724455698287,0.045408199246041996
1.5920729490168752,0.7935487605291209,0.07418430616055607,0.0453452116148021
1.5954270509831248,0.7924797246345084,0.07460023668437842,0.04524344449296409
1.5975,0.791819478081208,0.07485729345441837,0.045180640961172226
1.5975,0.7918194772174986,0.07485729345466939,0.045180640961069905
1.599572949016875,0.7911596266981207,0.07511434835708547,0.04511790765052691
1.6029270509831248,0.7900927879930896,0.07553026795402855,0.04501655159923636
1.605,0.7894339141918856,0.07578731794387693,0.04495400184543223
1.605,0.7894339154602307,0.07578731794413074,0.044954001845240156
1.6070729490168751,0.7887753805932896,0.07604436606514191,0.04489152209471091
1.6104270509831249,0.7877106890953706,0.07646027473668907,0.044790575841090294
1.6125,0.7870531832535057,0.07671731804597377,0.0447282790548083
1.6125,0.7870531846967319,0.07671731804739725,0.04472827905488096
1.6145729490168752,0.7863960107029695,0.07697435957575988,0.044666052034134714
1.617927050983125,0.7853334545011177,0.07739025784440876,0.04456551419643812
1.62,0.7846772707089882,0.07764729492237289,0.04450346950140741
1.62,0.784677270030176,0.07764729492269358,0.04450346950126573
1.6220729490168753,0.7840214716485102,0.07790433039749389,0.04444149431343557
1.6254270509831248,0.7829610913284009,0.07832021930344364,0.044341363380449826
1.6275,0.7823062103445898,0.07857725090822545,0.04427956980918046
1.6275,0.7823062086208866,0.07857725090885746,0.04427956980912814
1.629572949016875,0.7816517407790788,0.07883428118976078,0.04421784546657269
1.6329270509831249,0.7805935575110725,0.07925016237049125,0.044118119800074414
1.635,0.7799400134126542,0.07950718966590686,0.04405657630972997
1.635,0.779940013467004,0.07950718966584738,0.04405657630944416
1.6370729490168752,0.7792868372214052,0.07976421602578004,0.043995101745879235
1.640427050983125,0.7782308065064817,0.08018009173964548,0.043895779569814684
1.6425,0.7775786246479398,0.08043711624587378,0.043834485027328264
1.6425,0.7775786264031656,0.08043711624718011,0.0438344850273451
1.6445729490168752,0.7769267662541004,0.08069414030535826,0.043773259081201686
1.6479270509831248,0.7758728369012053,0.08111001342557042,0.043674338472299144
1.65,0.7752219821938153,0.0813670370775805,0.04361329166598734
1.65,0.7752219826659638,0.081367037078095,0.04361329166592518
1.652072949016875,0.7745714777422816,0.0816240608870791,0.043552313104704136
1.6554270509831248,0.7735196628355485,0.08203993494526822,0.04345379201088977
1.6575,0.7728700874113353,0.08229696004544418,0.04339299164060385
1.6575,0.7728700857707432,0.0822969600457648,0.043392991640619084
1.6595729490168751,0.7722209115491141,0.08255398599981417,0.04333225914246649
1.6629270509831249,0.7711712486435597,0.08296986509021005,0.043234135379588055
1.665,0.7705229624491072,0.08322689431383844,0.043173580069644814
1.665,0.7705229615678552,0.08322689431356116,0.04317358006951461
1.6670729490168752,0.7698750581810203,0.08348392519962296,0.04311309224393436
1.670427050983125,0.7688275220603775,0.08389981402849502,0.04301536352884295
1.6725,0.7681805626488274,0.08415685038839875,0.04295505183997469
1.6725,0.7681805641086504,0.0841568503887553,0.04295505183996449
1.6745729490168753,0.7675339272707671,0.08441388928784276,0.04289480722477388
1.6779270509831248,0.7664884484491564,0.08482979300321876,0.04279747116096087
1.68,0.7658427983996162,0.08508683979122722,0.04273740159845561
1.68,0.7658427995560615,0.08508683979171121,0.04273740159860739
1.682072949016875,0.7651974737086209,0.08534389008090545,0.04267739868812887
1.6854270509831248,0.7641540367169092,0.08575981430661406,0.042580452814224366
1.6875,0.7635096369386831,0.08601687507193212,0.042520623845044916
1.6875,0.7635096356501828,0.08601687507128797,0.04252062384513696
1.6895729490168752,0.7628656159032301,0.08627394034196335,0.0424608610968915
1.692927050983125,0.7618242600812929,0.08668989096635346,0.04236430289072942
1.695,0.7611810999393505,0.0869469694040194,0.04230471294653103
1.695,0.7611810986129605,0.08694696940342543,0.042304712946677404
1.6970729490168752,0.7605383198343085,0.08720405340028807,0.042245188792913606
1.7004270509831247,0.7594990361701258,0.08762003657455956,0.04214901572350764
1.7025,0.7588571553207425,0.08787713652128554,0.042089663236436085
1.7025,0.758857156483811,0.08787713652048128,0.042089663236474825
1.704572949016875,0.7582155956423525,0.08813424308754055,0.04203037610556586
1.7079270509831248,0.7571783103125523,0.08855026501941371,0.04193458563243331
1.71,0.7565377038380358,0.08880739030781522,0.04187546903700335
1.71,0.7565377052543414,0.08880739030796568,0.0418754690373722
1.7120729490168751,0.7558974064902515,0.08906452327629916,0.0418164173676933
1.7154270509831249,0.754862089184651,0.08948059017782842,0.04172100698238846
1.7175,0.754222695906071,0.08973774463668326,0.04166212474545474
1.7175,0.7542226947955206,0.0897377446351471,0.04166212474566009
1.7195729490168752,0.7535836644235229,0.08999490781009296,0.04160330701599959
1.722927050983125,0.7525503558670337,0.09041102574052566,0.04150827426727139
1.725,0.7519121572287238,0.09066821304889136,0.041449624885110524
1.725,0.7519121557996253,0.09066821304775234,0.04144962488543318
1.7270729490168752,0.7512743285414337,0.09092541006293398,0.0413910396075764
1.7304270509831248,0.7502430285069098,0.09134158482260121,0.041296382129979506
1.7325,0.7496060666473551,0.0915988085108798,0.0412379641629185
1.7325,0.7496060677883447,0.09159880850959007,0.04123796416307975
1.734572949016875,0.7489694167015503,0.09185604284219678,0.041179609914775116
1.7379270509831248,0.7479400518985189,0.092272279896354,0.04108532544868952
1.74,0.7473043262033464,0.09252954323170538,0.041027137523835085
1.74,0.747304327589737,0.09252954323126572,0.041027137524257934
1.7420729490168751,0.74666890073413,0.09278681805788375,0.0409690129483438
1.745427050983125,0.745641443138744,0.09320312238931674,0.04087509934278728
1.7475,0.745006892649903,0.09346042835675118,0.040817140167801254
1.7475,0.7450068914054921,0.09346042835505197,0.04081714016814137
1.7495729490168752,0.7443726963701798,0.09371774658686641,0.040759244001242846
1.7529270509831247,0.7433471945482292,0.09413412270693072,0.04066569925588282
1.755,0.7427138070628118,0.09439147395281075,0.040607967621431755
1.755,0.7427138058084101,0.09439147395108338,0.040607967621714584
1.757072949016875,0.742080776570448,0.09464883812258504,0.040550298678321696
1.7604270509831248,0.7410572294527573,0.09506528990801233,0.04045712093193326
1.7625,0.7404250529664039,0.09532268870424865,0.04039961572063448
1.7625,0.7404250543842924,0.09532268870345689,0.0403996157209252
1.7645729490168751,0.7397931754281948,0.09558010099616904,0.04034217291064144
1.7679270509831249,0.7387715109669107,0.09599663176798442,0.040249360464483575
1.77,0.7381405387377676,0.09625408002084843,0.040192080661918574
1.77,0.7381405397710259,0.0962540800198489,0.04019208066222869
1.7720729490168752,0.7375098675255339,0.0965115422138344,0.04013486299185052
1.775427050983125,0.7364900771989185,0.09692815459655582,0.04004241428352381
1.7775,0.7358602500642814,0.097185653784217,0.0399853589618127
1.7775,0.7358602484557248,0.09718565378290743,0.03998535896222099
1.7795729490168752,0.7352307787968492,0.09744316725945386,0.03992836553560918
1.7829270509831248,0.7342129212814714,0.09785986328649304,0.039836279171625306
1.785,0.7335842474064825,0.09811741452575647,0.03977944750119385
1.785,0.7335842467261208,0.09811741452393724,0.03977944750132492
1.787072949016875,0.7329559142718284,0.09837498028621058,0.039722677513710176
1.7904270509831248,0.7319399735369464,0.09879176131658862,0.03963095224358386
1.7925,0.7313125038913605,0.09904936529965994,0.039574343478722566
1.7925,0.7313125056742361,0.09904936529969491,0.03957434347904218
1.7945729490168751,0.730685322095139,0.0993069839370294,0.03951779620604787
1.7979270509831249,0.7296712324305947,0.09972385074215713,0.039426430918798196
1.8,0.7290449416116754,0.09998150782948097,0.03937004440939675
1.8,0.7290449418070377,0.09998150782832874,0.03937004440959448
1.8020729490168752,0.7284189660650455,0.10023917960102746,0.039313719223115794
1.805427050983125,0.7274067541147903,0.10065613236721498,0.03922271293344045
1.8075,0.7267815939197956,0.10091384253100177,0.03916654809596395
1.8075,0.72678159208441,0.10091384252992476,0.03916654809627699
1.8095729490168753,0.72615679342998,0.10117156731400839,0.03911044443523991
1.8129270509831248,0.7251465153148074,0.10158860567401326,0.03901979628061405
1.815,0.7245225243104925,0.10184636859037813,0.03896385260685901
1.815,0.724522524722054,0.10184636858943061,0.03896385260691818
1.817072949016875,0.7238988519469257,0.10210414598920058,0.03890796998311024
1.8204270509831249,0.7228904630332874,0.10252126911129349,0.038817679215743785
1.8225,0.7222676781497223,0.10277908414641118,0.03876195626102803
1.8225,0.7222676798407982,0.10277908414666909,0.03876195626123227
1.8245729490168752,0.7216451819394956,0.10303691343457029,0.03870629423966335
1.827927050983125,0.720638642850588,0.1034541199929984,0.038616360188446254
1.83,0.7200170144945851,0.1037119862516543,0.03856085756490261
1.83,0.720017013435327,0.10371198625078124,0.038560857565101705
1.8320729490168752,0.7193957274925149,0.10396986647825035,0.038505415777127065
1.8354270509831248,0.7183911032092325,0.10438715480722842,0.03841583786659363
1.8375,0.7177706163764666,0.10464507116332526,0.03836055523144872
1.8375,0.7177706151269853,0.10464507116223534,0.03836055523153507
1.839572949016875,0.7171504813040839,0.10490300113099918,0.03830533334546871
1.8429270509831248,0.7161477935683063,0.10532036915116143,0.038216111063481
1.845,0.7155285094331075,0.10557833425506177,0.03816104811165834
1.845,0.7155285110413998,0.10557833425554612,0.038161048111764566
1.8470729490168751,0.7149095219735699,0.10583631257882672,0.038106045832720335
1.8504270509831249,0.7139087053874802,0.10625375796765638,0.03801717873422635
1.8525,0.7132906191544486,0.10651177032508612,0.03796233520456597
1.8525,0.7132906196517708,0.1065117703247603,0.0379623352046247
1.8545729490168752,0.7126728457133867,0.1067697954479113,0.03790755227570255
1.857927050983125,0.7116739187619323,0.10718731557101141,0.03781903994670626
1.86,0.7110569782060969,0.10744537349480095,0.03776441559409871
1.86,0.7110569763588703,0.10744537349423951,0.03776441559431031
1.8620729490168753,0.7104403997362168,0.10770344370198094,0.03770985178216959
1.8654270509831248,0.7094434328217457,0.10812103574446062,0.03762169386215173
1.8675,0.7088276763567115,0.10837913746021903,0.03756728846952704
1.8675,0.708827676820909,0.10837913745970253,0.037567288469448644
1.869572949016875,0.708212243750792,0.10863725094770296,0.037512943561109686
1.8729270509831248,0.7072171969780278,0.10905491189012365,0.03742513971701399
1.875,0.7066026665650397,0.10931305548266859,0.037370953079842166
1.875,0.7066026681544921,0.10931305548371105,0.037370953079976434
1.8770729490168752,0.7059884337998414,0.10957121030401809,0.03731682687058668
1.880427050983125,0.7049952723921028,0.10998893697579933,0.03722937678299306
1.8825,0.7043819165515239,0.1102471204764127,0.03717540871602654
1.8825,0.7043819151767782,0.11024712047545057,0.03717540871606975
1.8845729490168752,0.7037689135209451,0.11050531464521098,0.03712150102722321
1.8879270509831247,0.7027777133900998,0.11092310377766584,0.03703440439929732
1.89,0.7021655290629142,0.11118132511966532,0.03698065471610611
1.89,0.7021655283046346,0.11118132511939131,0.03698065471618601
1.892072949016875,0.7015536944820212,0.11143955654743708,0.03692696536251098
1.8954270509831248,0.7005644635598633,0.11185740473159311,0.036840221905978764
1.8975,0.6999535149830742,0.11211566180784625,0.03678669043021069
1.8975,0.6999535168256741,0.11211566180857101,0.0367866904301817
1.8995729490168751,0.6993428663341038,0.11237392838956936,0.03673321923586352
1.9029270509831249,0.6983555408358357,0.11279183219490069,0.03664682867296198
1.905,0.6977458024902463,0.11305012286049357,0.03659351523433199
1.905,0.6977458020445151,0.11305012286030748,0.036593515234398806
1.9070729490168752,0.6971364015658128,0.11330842241738437,0.03654026202632197
1.910427050983125,0.6961510319256927,0.11372637829065464,0.036454224064708864
1.9125,0.6955424668937934,0.1139847003432067,0.036401128485379
1.9125,0.6955424653614832,0.1139847003426287,0.03640112848549425
1.9145729490168752,0.6949342671692548,0.11424303068473993,0.036348093092404006
1.9179270509831248,0.6939509030089829,0.1146610350882369,0.03626240746105122
1.92,0.6933435730520007,0.11491938632831597,0.036209529568379716
1.92,0.6933435745712917,0.11491938632862446,0.03620952956827828
1.922072949016875,0.6927365554304846,0.115177745239614,0.03615671181174838
1.9254270509831248,0.6917551305724281,0.1155957945373455,0.03607137822283047
1.9275,0.6911490415076401,0.11585417270874675,0.036018717838930556
1.9275,0.6911490419257673,0.11585417270952135,0.03601871783906339
1.9295729490168751,0.6905432778769642,0.11611255792876697,0.03596611754073918
1.932927050983125,0.6895638084563451,0.11653064849034493,0.03588113570437449
1.935,0.6889589059954454,0.11678905135159313,0.03582869265476809
1.935,0.6889589041678703,0.1167890513501811,0.03582869265477428
1.9370729490168752,0.6883543750276265,0.11704746062874846,0.03577630964313048
1.9404270509831247,0.6873769349956671,0.11746558876580446,0.03569167927025796
1.9425,0.686773265530406,0.11772401400703186,0.03563945336842484
1.9425,0.6867732665378911,0.11772401400780623,0.0356394533684979
1.944572949016875,0.6861699230324543,0.11798244502963703,0.035587287454450674
1.9479270509831248,0.6851944593268949,0.11840060700204415,0.035503008254988346
1.95,0.6845920536975297,0.11865905232371635,0.035450999325520226
1.95,0.6845920547030779,0.11865905232402879,0.03545099932547239
1.9520729490168751,0.6839899676751445,0.11891750278375325,0.035399050332887864
1.9554270509831249,0.6830164673819522,0.11933569482129162,0.03531512201383124
1.9575,0.6824152668797978,0.1195941578590957,0.03526332987629464
1.9575,0.68241526504684,0.11959415785824694,0.0352633298764521
1.9595729490168752,0.6818144393047845,0.11985262536269838,0.03521159762661933
1.962927050983125,0.6808429862869153,0.12027084357265326,0.0351280198957502
1.965,0.6802430205675054,0.12052932191154393,0.0350764443714642
1.965,0.6802430211299977,0.12052932191156225,0.035076444371489136
1.9670729490168752,0.6796433942565108,0.12078780405229232,0.03502492869016189
1.9704270509831248,0.6786739520791999,0.1212060444992044,0.03494170128092449
1.9725,0.6780752677016537,0.12146453567143929,0.03489034220421318
1.9725,0.6780752690287212,0.12146453567203015,0.03489034220418516
1.974572949016875,0.6774769023173197,0.12172302993777981,0.034839042921303805
1.9779270509831248,0.6765094391946705,0.12214128848811051,0.034756165558512145
1.98,0.67591197940679,0.12239978991313243,0.034705022768764686
1.98,0.6759119776543171,0.12239978991236114,0.034705022768968856
1.9820729490168751,0.6753148933821861,0.12265829370487483,0.03465393973399356
1.9854270509831249,0.6743494960779135,0.12307656612569966,0.03457141217994896
1.9875,0.6737532787152998,0.12333507514050349,0.034520485533944656
1.9875,0.6737532790171853,0.12333507513983501,0.03452048553392958
1.9895729490168752,0.6731574097351877,0.12359358575929294,0.034469618606491795
1.992927050983125,0.6721940544445333,0.12401186756219226,0.03438744064731329
1.995,0.671599134349695,0.12427038133523015,0.03433673001614123
1.995,0.6715991358036904,0.12427038133647914,0.0343367300162331
1.9970729490168753,0.6710045362694335,0.12452889591214575,0.03428607907027826
2.000427050983125,0.6700431825775535,0.12494718239857851,0.0342042505219561
2.0025,0.6694495059637282,0.1252056979873863,0.03415375580754905
2.0025,0.6694495042528402,0.12520569798580344,0.03415375580761979
2.004572949016875,0.6688562057984642,0.12546421352455106,0.034103320755737056
2.007927050983125,0.6678969420369957,0.125882499723151,0.03402184147587362
2.01,0.6673045221753076,0.12614101396359362,0.0339715625939856
2.01,0.6673045224354835,0.12614101396356284,0.03397156259414232
2.012072949016875,0.6667124565302145,0.1263995272510046,0.03392134335828293
2.0154270509831247,0.6657552645420041,0.12681780786818403,0.03384021325059902
2.0175,0.6651641595405399,0.12707631744266007,0.033790150153425264
2.0175,0.6651641609721236,0.12707631744333425,0.03379015015337358
2.019572949016875,0.6645733822862265,0.1273348251207772,0.033740146691889315
2.022927050983125,0.6636182214300742,0.1277530946002701,0.03365936570294089
2.025,0.66302837828419,0.1280115959942707,0.03360951836753046
2.025,0.6630283765400278,0.1280115959931295,0.03360951836767895
2.0270729490168753,0.6624389170429339,0.12827009447101786,0.03355973066518455
2.030427050983125,0.6614858785867573,0.12868834690242273,0.03347929877347688
2.0325,0.6608973138488174,0.12894683640618237,0.03342966719526134
2.0325,0.6608973142822715,0.12894683640618312,0.033429667195362923
2.034572949016875,0.6603091064671869,0.1292053219578147,0.03338009525628886
2.037927050983125,0.6593581692111105,0.12962355123825142,0.03330001249321179
2.04,0.6587709393024457,0.12988202502889198,0.033250596693821056
2.04,0.6587709405596439,0.12988202502968077,0.033250596693685894
2.042072949016875,0.6581840454652325,0.1301404937831671,0.0332012405358044
2.045427050983125,0.6572351758064134,0.13055869356006,0.03312150692720246
2.0475,0.6566492256190316,0.13081714768956626,0.033072306926834945
2.0475,0.6566492238000192,0.1308171476890414,0.033072306927011234
2.0495729490168753,0.656063664848442,0.13107559568681326,0.033023166576014666
2.052927050983125,0.6551169567699002,0.13149375959595624,0.032943782156383994
2.055,0.6545323129609729,0.1317521901397587,0.032894797970596114
2.055,0.6545323137637022,0.13175219013978942,0.03289479797048204
2.057072949016875,0.6539480267239783,0.13201061348128618,0.03284587343414385
2.060427050983125,0.6530034457389976,0.132428735223983,0.03276683820235827
2.0625,0.6524201556256092,0.13268713832900927,0.03271806981219777
2.0625,0.6524201565009109,0.13268713833103069,0.032718069812089356
2.064572949016875,0.6518372125429474,0.1329455332095347,0.03266936105430126
2.067927050983125,0.6508947393266611,0.13336360680168183,0.03259067492150201
2.07,0.6503127440628546,0.13362197890459443,0.03254212225520505
2.07,0.6503127422396657,0.13362197890384017,0.032542122255137765
2.072072949016875,0.6497311447982521,0.13388034185836975,0.03249362918946155
2.0754270509831247,0.648790868999674,0.13429836193871053,0.0324152919522911
2.0775,0.6482102092074865,0.1345566998732721,0.032366954840894364
2.0775,0.6482102105048816,0.13455669987504945,0.03236695484071982
2.079572949016875,0.6476299034004915,0.13481502789365313,0.03231867726149346
2.082927050983125,0.6466917674738428,0.13523298995621702,0.032240688525737686
2.085,0.6461124699071302,0.13549129121995698,0.03219256667786311
2.085,0.6461124701291007,0.13549129122220516,0.032192566677538496
2.087072949016875,0.6455335318939031,0.13574958203194668,0.03214450425185889
2.090427050983125,0.6445975369852276,0.13616748292476322,0.032066863376010696
2.0925,0.6440195407331893,0.13642574590854645,0.03201895633013832
2.0925,0.6440195391661347,0.13642574590857143,0.03201895632995239
2.094572949016875,0.6434419405991127,0.1366839981650082,0.03197110854414613
2.0979270509831247,0.6425081548889865,0.1371018363527615,0.031893814565199755
2.1,0.6419315127510693,0.13736006053462008,0.03184612164231933
2.1,0.6419315144784922,0.1373600605379536,0.03184612164200149
2.102072949016875,0.641355216360793,0.13761827410262528,0.03179848774967058
2.105427050983125,0.6404235545701841,0.1380360501820609,0.03172153933180725
2.1075,0.6398482583435764,0.13829423646858444,0.03167405961398829
2.1075,0.6398482576798973,0.13829423647036218,0.031674059613488924
2.1095729490168753,0.6392733323550163,0.1385524126460551,0.03162663862018123
2.112927050983125,0.6383438186407777,0.13897012961089766,0.031550033971699844
2.115,0.6377698133246404,0.1392282804237967,0.03150276624561821
2.115,0.6377698124593304,0.13922828042496746,0.031502766245528335
2.117072949016875,0.6371961910350887,0.13948642209337359,0.031455556860595875
2.120427050983125,0.6362688469670034,0.13990408564343704,0.03137929372569445
2.1225,0.635696186791623,0.14016220513928213,0.031332236488547736
2.1225,0.6356961885623295,0.14016220514219413,0.03133223648805279
2.124572949016875,0.6351238604000303,0.14042031695939322,0.031285237121103725
2.127927050983125,0.6341985822812684,0.14083793559760915,0.031209312756196015
2.13,0.6336272148893196,0.14109602964007045,0.031162464205484366
2.13,0.6336272133758089,0.14109602964095794,0.03116246420531557
2.1320729490168753,0.633056220902084,0.14135411789618701,0.031115672977230023
2.135427050983125,0.6321330518189618,0.14177170275535822,0.031040084174741897
2.1375,0.6315629440047662,0.1420297787818452,0.030993442240860626
2.1375,0.6315629442849513,0.14202977878174763,0.0309934422409335
2.139572949016875,0.6309931899377759,0.14228785132494415,0.030946857023912273
2.142927050983125,0.6300720851176927,0.14270541585503185,0.030871600231669422
2.145,0.6295032734095075,0.14296348256431796,0.03082516265242734
2.145,0.6295032745122341,0.14296348256519636,0.030825162652300717
2.147072949016875,0.6289347850592397,0.14322154834058878,0.030778781137137046
2.150427050983125,0.6280156561052633,0.1436391073976008,0.030703852558149978
2.1525,0.6274480557382861,0.1438971741629979,0.03065761697005654
2.1525,0.6274480539375056,0.14389717416017747,0.030657616970601605
2.1545729490168752,0.6268808196353367,0.1441552425923091,0.030611436801156612
2.1579270509831248,0.6259637161566929,0.14457281142553305,0.03053683264686781
2.16,0.6253973349364107,0.14483088750820633,0.030490796746269054
2.16,0.6253973363843365,0.14483088750467277,0.030490796746863093
2.162072949016875,0.6248312713823235,0.14508896764591916,0.03044481566250425
2.165427050983125,0.6239160953700803,0.14550656015334726,0.03037053242155365
2.1675,0.6233509354896543,0.1457646535495575,0.030324694150093326
2.1675,0.6233509352322918,0.145764653545628,0.030324694150965507
2.169572949016875,0.6227861003954633,0.1460227528095934,0.030278910200976325
2.172927050983125,0.6218728344998395,0.14644037950575406,0.030204944999782355
2.175,0.6213088246530983,0.14669849560961995,0.030159302794846635
2.175,0.6213088236355578,0.14669849559999457,0.030159302796379607
2.177072949016875,0.6207451615754171,0.1469566183492694,0.030113714612619167
2.1804270509831247,0.6198338486087166,0.1473742837517759,0.030040065685829148
2.1825,0.6192710482995678,0.1476324235141822,0.02999461877178178
2.1825,0.6192710500879888,0.14763242350582895,0.02999461877346648
2.184572949016875,0.6187085507706714,0.14789056913398574,0.0299492258480502
2.187927050983125,0.6177991137732146,0.14830826851061357,0.029875893043107202
2.19,0.6172375012421705,0.14856642646564813,0.029830641780591725
2.19,0.6172374996888609,0.14856642645303642,0.029830641782736287
2.192072949016875,0.6166762400169287,0.14882458731447937,0.029785444860624875
2.195427050983125,0.6157687859055921,0.14924230327810947,0.029712430241041067
2.1975,0.6152083766399161,0.1495004652870741,0.02966737648130692
2.1975,0.6152083772821124,0.1495004652724667,0.029667376483837844
2.199572949016875,0.6146483129322038,0.1497586244715509,0.029622377883024454
2.2029270509831247,0.6137428925477153,0.15017632355585664,0.02954968623719479
2.205,0.6131837913107206,0.15043446503907887,0.02950483359455424
2.205,0.6131837919687851,0.1504344650306865,0.029504833596232932
2.207072949016875,0.6126250389177406,0.15069259506650465,0.029460037419629707
2.210427050983125,0.6117217181869974,0.15111022676731317,0.029387676391515502
2.2125,0.6111639330711427,0.1513683131367753,0.02934303014910069
2.2125,0.6111639315073546,0.15136831313516763,0.029343030149129704
2.2145729490168753,0.6106065591867482,0.1516263772816021,0.02929844202276913
2.217927050983125,0.6097055504805775,0.15204387909122213,0.029226421165584604
2.22,0.6091492099547681,0.15230187097654688,0.029181987302999327
2.22,0.6091492116825461,0.1523018710011913,0.029181987299072416
2.222072949016875,0.6085932559493566,0.15255983065848386,0.029137613036390272
2.225427050983125,0.6076945971593237,0.15297714472869156,0.029065940919594954
2.2275,0.607139758560716,0.15323501146922053,0.029021723830934935
2.2275,0.607139757234475,0.15323501151901223,0.0290217238222386
2.229572949016875,0.6065853456824287,0.15349284171830674,0.028977566817553677
2.232927050983125,0.605689131949563,0.15390994333153896,0.02890624618857968
2.235,0.605135763592965,0.15416768145079926,0.028862245530594844
2.235,0.6051357636450934,0.15416768149949128,0.028862245522363904
2.2370729490168753,0.6045828047153171,0.15442538869761627,0.02881830373099311
2.240427050983125,0.6036889696339119,0.15484231043306448,0.028747327527638415
2.2425,0.6031370585729173,0.15509995330309378,0.02870353670573753
2.2425,0.6031370594912221,0.15509995331289614,0.028703536704218068
2.244572949016875,0.6025855010923049,0.15535757946617312,0.028659802100723608
2.247927050983125,0.6016938052902275,0.15577440317608382,0.02858915504639277
2.25,0.6011431689797665,0.1560320063331582,0.02854556383681297
2.25,0.6011431674118771,0.15603200628943042,0.028545563843994516
2.252072949016875,0.6005928965504554,0.1562896074685785,0.028502026156155894
2.255427050983125,0.5997032400820305,0.15670641865839782,0.028431692592211393
2.2575,0.5991538155994663,0.1569640278454851,0.028388292568199268
2.2575,0.5991538174503526,0.15696402779467614,0.028388292577076056
2.259572949016875,0.5986046959871342,0.15722164242325123,0.028344944653965882
2.2629270509831247,0.5977169065334672,0.1576384842719004,0.028274916297136042
2.265,0.5971686647116828,0.15789611354573369,0.028231704498331858
2.265,0.5971686635746831,0.1578961135157327,0.028231704503128147
2.267072949016875,0.596620759215223,0.15815374623724487,0.02818854497429183
2.270427050983125,0.5957349002955767,0.15857060734855075,0.028118822761675936
2.2725,0.5951878377929248,0.1588282394714976,0.02807580146092651
2.2725,0.5951878380749948,0.15882823946109048,0.028075801462847882
2.274572949016875,0.5946411263914192,0.15908586652324372,0.028032833679024028
2.277927050983125,0.5937573105989965,0.15950269770809727,0.027963424802540424
2.28,0.5932115619312477,0.15976029739873907,0.027920599230455652
2.28,0.5932115626689248,0.15976029740482792,0.027920599229463123
2.282072949016875,0.5926661650892806,0.16001788104060166,0.027877828807867204
2.2854270509831247,0.5917844681970689,0.1604346181320134,0.027808742796874803
2.2875,0.5912400546243678,0.16069214509057533,0.027766118906704988
2.2875,0.5912400531101526,0.16069214509909197,0.027766118905192087
2.289572949016875,0.5906960540809593,0.1609496451496696,0.027723551740478667
2.292927050983125,0.5898166900955852,0.16136622494888805,0.027654797762270728
2.295,0.5892737305100327,0.16162364179789016,0.027612380900665288
2.295,0.5892737322584237,0.16162364181006159,0.027612380898930138
2.2970729490168753,0.5887311595321166,0.16188102257507347,0.0275700220369042
2.300427050983125,0.5878541532175899,0.16229739142751848,0.02750160753864083
2.3025,0.5873126985002702,0.16255466783095338,0.02745940181256894
2.3025,0.5873126969450857,0.16255466784417308,0.02745940181015262
2.304572949016875,0.5867716797568091,0.16281190130925172,0.027417254946886828
2.307927050983125,0.5858971676093684,0.163228019121146,0.027349184982115964
2.31,0.5853572344010656,0.16348513375295612,0.027307192921052412
2.31,0.5853572352388106,0.16348513376453416,0.027307192919438554
2.312072949016875,0.5848177296235115,0.16374220133894543,0.027265260125997007
2.315427050983125,0.5839457413139925,0.1641580442035517,0.027197537030950295
2.3175,0.5834074003148945,0.16441498619349737,0.02715575943211285
2.3175,0.5834074002988713,0.16441498620825923,0.02715575942959421
2.3195729490168753,0.5828694816688518,0.16467188017227716,0.027114040980056004
2.322927050983125,0.5819999919088678,0.16508744230484154,0.02704666408414385
2.325,0.5814631744203942,0.16534421240815841,0.027005099825157936
2.325,0.5814631735273497,0.16534421241957126,0.02700509982335639
2.327072949016875,0.5809268000719254,0.1656009368400315,0.026963594059752363
2.330427050983125,0.5800598418430969,0.1660162321534175,0.026896559507266646
2.3325,0.5795245748320899,0.16627284350651844,0.026855205484244655
2.3325,0.5795245762936457,0.16627284351815919,0.02685520548252127
2.334572949016875,0.5789896988584787,0.16652941505650812,0.026813908747243213
2.337927050983125,0.5781251085606458,0.16694447779919944,0.026747209485391457
2.34,0.5775912970703728,0.16720095600623816,0.026706060649443922
2.34,0.5775912953033356,0.16720095601459115,0.02670606064790032
2.3420729490168752,0.5770578979814797,0.16745740352469396,0.02666496738558877
2.3454270509831248,0.5761956427197499,0.1678722870056123,0.0265985933965801
2.3475,0.5756632167724544,0.16812866888411654,0.02655764296966558
2.3475,0.5756632183804796,0.16812866888682762,0.02655764296954515
2.349572949016875,0.5751311440540677,0.16838503188378132,0.02651674600657776
2.352927050983125,0.5742710155958813,0.16879980523674185,0.026450684944597777
2.355,0.5737398989184563,0.1690561362389501,0.026409924910839037
2.355,0.5737398977662543,0.16905613623866808,0.026409924910639
2.357072949016875,0.5732091262154456,0.16931246192954755,0.026369215983104297
2.360427050983125,0.5723509820162469,0.16972720425249224,0.026303454102947352
2.3625,0.5718210240160863,0.16998353444593056,0.02626287582616724
2.3625,0.5718210245009603,0.1699835344374292,0.026262875827728294
2.364572949016875,0.5712913794317751,0.17023987326480808,0.026222346281981522
2.3679270509831247,0.5704350642139762,0.1706546661755771,0.026156869681910323
2.37,0.5699062207876175,0.17091104529868587,0.026116464737267975
2.37,0.5699062210879162,0.1709110452878263,0.026116464738937466
2.372072949016875,0.5693776475301939,0.17116744604735473,0.026076106338298703
2.375427050983125,0.568522952310593,0.17158236528935528,0.026010902271486894
2.3775,0.5679950698487081,0.17183883760635987,0.025970663227637903
2.3775,0.5679950689236566,0.17183883759034554,0.025970663230095732
2.379572949016875,0.5674674659580863,0.1720953421042284,0.02593046895840647
2.382927050983125,0.5666143405826971,0.172510449418963,0.025865527064387113
2.385,0.5660874018302963,0.17276704889921576,0.025825448211835748
2.385,0.5660874033162517,0.17276704888190375,0.02582544821476385
2.387072949016875,0.5655606892070313,0.1730236876121409,0.025785412941578566
2.3904270509831247,0.5647089622837413,0.17343902412253323,0.025720726258980604
2.3925,0.5641828929075056,0.17369577074956352,0.025680804171555802
2.3925,0.5641828912438414,0.17369577073237474,0.025680804173968844
2.394572949016875,0.5636570836218229,0.17395255928313602,0.02564092516614098
2.397927050983125,0.5628068074264018,0.17436814046536997,0.02557649079306949
2.4,0.562281611447492,0.17462503758992487,0.025536724644414734
2.4,0.5622816131679019,0.17462503757196265,0.025536724647514535
2.4020729490168753,0.5617566462513361,0.17488197438450548,0.02549700184487561
2.405427050983125,0.5609077838153842,0.17529778721455552,0.025432821328266488
2.4075,0.5603835063563691,0.17555482012763005,0.025393213102363203
2.4075,0.5603835049567051,0.17555482011316026,0.025393213104367422
2.409572949016875,0.5598594987246578,0.17581188539681075,0.025353649262910498
2.412927050983125,0.5590121759271869,0.17622788679753348,0.025289728712256605
2.415,0.5584888495430747,0.1764850220717266,0.02525028319769228
2.415,0.558488850572831,0.17648502205626546,0.02525028320023632
2.417072949016875,0.5579658077735095,0.1767421770893973,0.02521088389481254
2.420427050983125,0.5571201696362322,0.17715829337676264,0.02514723396801164
2.4225,0.5565979523686222,0.17741547859143567,0.02510795876322502
2.4225,0.556597951939044,0.17741547858011683,0.025107958764952257
2.4245729490168753,0.5560760525571057,0.1776726657685311,0.025068732347607224
2.427927050983125,0.5552322828658934,0.17808879262284696,0.025005368163711492
2.43,0.554711258475643,0.17834595648393153,0.02496627358873785
2.43,0.5547112583823429,0.1783459564723353,0.024966273590436797
2.432072949016875,0.5541906138100624,0.1786030992644402,0.024927231125262007
2.435427050983125,0.5533490373919764,0.17901910190038017,0.024864172112279478
2.4375,0.5528294462843067,0.17927615441520428,0.02482527110141754
2.4375,0.5528294469599216,0.17927615440808,0.024825271102692777
2.439572949016875,0.5523102641406484,0.17953315786376237,0.024786426206848088
2.442927050983125,0.551471132819129,0.1799488724515483,0.024723695807193236
2.445,0.5509531345504898,0.18020570634213404,0.024685003669049
2.445,0.5509531334494103,0.18020570634003333,0.024685003669194575
2.447072949016875,0.5504356427499456,0.18046245888582502,0.024646372220814183
2.4504270509831247,0.549599415957988,0.18087769664821368,0.024583997172936408
2.4525,0.5490832909458505,0.1811341908816539,0.024545530963493687
2.4525,0.549083292369371,0.18113419088931615,0.024545530962554525
2.454572949016875,0.548567703953168,0.18139056892836716,0.024507130309602287
2.457927050983125,0.5477346935796182,0.18180512650013986,0.02444513901261804
2.46,0.547220663540623,0.18206115481907925,0.024406916259744924
2.46,0.5472206618647154,0.18206115484595006,0.02440691625564382
2.462072949016875,0.5467072735377978,0.18231703325566131,0.02436876366966747
2.465427050983125,0.5458779424777072,0.18273071413112799,0.02430718298115599
2.4675,0.545366237628165,0.18298616153354205,0.024269219200855983
2.4675,0.5453662392042411,0.18298616158278072,0.024269219193631446
2.469572949016875,0.5448551901545211,0.1832414327155194,0.024231329009351283
2.4729270509831247,0.5440297625120797,0.18365408417498932,0.024170178779251466
2.475,0.5435205375541677,0.18390887349188695,0.02413248360303161
2.475,0.5435205357950154,0.1839088735715928,0.024132483591269356
2.477072949016875,0.5430120135030411,0.18416347677844508,0.024094862943132907
2.480427050983125,0.5421906332395119,0.18457504259365942,0.0240341484402613
2.4825,0.5416838606384866,0.18482916946708094,0.023996720612272395
2.4825,0.541683861866817,0.1848291695593557,0.023996720598714112
2.4845729490168753,0.5411777346493253,0.18508312665079044,0.0239593643735593
2.487927050983125,0.5403601665746743,0.18549370353552896,0.023899068326558668
2.49,0.5398556756615536,0.18574726851026266,0.023861891235936787
2.49,0.5398556743307638,0.18574726859256402,0.023861891223880487
2.492072949016875,0.5393517424911125,0.18600071236407278,0.02382477814875662
2.495427050983125,0.5385374108084856,0.1864105842263141,0.023764856242052466
2.4975,0.538034712781214,0.18666380434778515,0.02372789659773979
2.4975,0.5380347135533585,0.18666380438072758,0.02372789659303704
2.499572949016875,0.537532415321632,0.18691698105890184,0.02369098927893649
2.502927050983125,0.5367204295371568,0.18732660141173718,0.023631373363949614
2.505,0.5362189647290452,0.18757978489354749,0.023594585237481987
2.505,0.5362189642693677,0.18757978486299454,0.02359458524179137
2.5070729490168753,0.5357177079686596,0.18783301833658736,0.023557835692834435
2.510427050983125,0.5349069482676695,0.18824293146715218,0.02349844566393278
2.5125,0.5344059845064769,0.18849641844730836,0.023461779328505964
2.5125,0.5344059848262828,0.18849641836659645,0.023461779340378155
2.514572949016875,0.53390506689496,0.18875004510973112,0.02342513861279038
2.517927050983125,0.5330945597201634,0.18916077427382116,0.02336589885845546
2.52,0.5325935622922126,0.18941486743635014,0.023329310871667362
2.52,0.5325935626443791,0.1894148673375722,0.02332931088570597
2.522072949016875,0.5320924550198324,0.18966916972555317,0.023292738675687794
2.525427050983125,0.5312813428456877,0.19008112026048074,0.02323359181456978
2.5275,0.5307798403847261,0.19033603476324337,0.023197052027643474
2.5275,0.5307798400836596,0.1903360346791518,0.02319705203984084
2.5295729490168752,0.5302781756370714,0.19059119960042573,0.02316052241258894
2.5329270509831248,0.5294660786135529,0.19100461256057674,0.02310143555485279
2.535,0.528963911937174,0.1912604601003173,0.023064929114849617
2.535,0.5289639127870568,0.19126046004188754,0.023064929123151966
2.537072949016875,0.5284615289017409,0.19151657203450825,0.02302843118818863
2.540427050983125,0.5276482178068393,0.19193153026200843,0.022969394527885982
2.5425,0.5271453144635038,0.1921883316796479,0.022932919742267067
2.5425,0.5271453135610336,0.19218833165013233,0.022932919746401086
2.544572949016875,0.526642242771229,0.1924453908984874,0.022896454759619052
2.547927050983125,0.5258278976080651,0.19286185649317933,0.022837475738637165
2.55,0.5253243888854373,0.1931195683136366,0.02280104002542929
2.55,0.5253243900581295,0.19311956830356292,0.0228010400270384
2.552072949016875,0.5248207197488153,0.19337751847746873,0.022764617200193852
2.5554270509831247,0.524005492218062,0.19379537832158658,0.022705713755621006
2.5575,0.5235015198859402,0.1940539198932332,0.022669329652489672
2.5575,0.5235015185859349,0.19405391989682197,0.022669329651773172
2.559572949016875,0.5229974733394305,0.1943126740771823,0.02263296234281886
2.562927050983125,0.5221817566402475,0.19473177793916804,0.02257415728031121
2.565,0.5216775361136099,0.1949910525159528,0.022537839332788863
2.565,0.5216775375035809,0.19499105252513202,0.02253783933175301
2.567072949016875,0.5211732645917154,0.1952505121588838,0.022501542270410787
2.570427050983125,0.5203573052207882,0.19567069926080463,0.022442859475863473
2.5725,0.5198530279566397,0.19593060774052334,0.022406622323765897
2.5725,0.5198530264540104,0.19593060775338,0.02240662232181125
2.574572949016875,0.5193487848668945,0.196190674660481,0.022370409948326026
2.5779270509831247,0.5185329712923149,0.19661178914692035,0.022311872199402154
2.58,0.5180288273595826,0.19687223765950662,0.022275729476984422
2.58,0.518028828868128,0.19687223767071765,0.022275729475554656
2.582072949016875,0.5175247368922594,0.19713282007225166,0.02223961506103702
2.585427050983125,0.5167092884748047,0.19755471855438805,0.02218124298898253
2.5875,0.516205454274802,0.19781562177132683,0.022145206913218526
2.5875,0.5162054526988175,0.19781562178381953,0.022145206911482203
2.5895729490168753,0.5157017450283272,0.19807663701252715,0.022109202246585268
2.592927050983125,0.5148869779841295,0.19849919126798155,0.02205101403609842
2.595,0.5143835919139091,0.19876047338330996,0.022015095293951424
2.595,0.5143835934624752,0.19876047339157898,0.022015095292832125
2.597072949016875,0.5138803433824016,0.19902184811967874,0.021979210665703536
2.600427050983125,0.5130664285743832,0.1994449447371001,0.021921222127937127
2.6025,0.5125636410306978,0.1997065387106872,0.02188543000297506
2.6025,0.5125636394529095,0.1997065387202051,0.02188543000168391
2.604572949016875,0.5120610483682796,0.1999682082268001,0.021849674328263454
2.607927050983125,0.5112482296893403,0.20039174705472534,0.021791899168986207
2.61,0.5107461339620976,0.20065359374627584,0.021756241703148792
2.61,0.5107461355025119,0.20065359375240333,0.021756241702414015
2.6120729490168753,0.5102442410215602,0.20091550082654702,0.021720622723584233
2.615427050983125,0.5094326512910634,0.2013393932809824,0.021663072839426843
2.6175,0.508931376665816,0.201601440201153,0.021627557019251474
2.6175,0.5089313751169088,0.20160144020754972,0.021627557018238198
2.619572949016875,0.5084303507927558,0.20186353405208576,0.021592081445276894
2.622927050983125,0.5076201776598607,0.20228770119886735,0.021534767168180275
2.625,0.5071197843119422,0.20254990152831356,0.02149939907327835
2.625,0.5071197858254987,0.2025499015330834,0.0214993990729121
2.627072949016875,0.5066196447707462,0.2028121366833226,0.02146407277749852
2.630427050983125,0.5058109947637038,0.20323650778882082,0.02140700317436896
2.6325,0.5053115966083991,0.20349881938734252,0.02137178815372551
2.6325,0.5053115950937901,0.20349881939177025,0.021371788152855446
2.634572949016875,0.5048124899068573,0.20376115491080268,0.021336616285094496
2.6379270509831247,0.5040055104412318,0.2041856660016743,0.021279799303136376
2.64,0.503507144717845,0.20444805074552003,0.02124474204006021
2.64,0.5035071462038737,0.20444805074915676,0.02124474203988425
2.642072949016875,0.5030090734011188,0.20471044948486886,0.021209729130134376
2.645427050983125,0.5022038515497173,0.20513504259951376,0.021153171777450682
2.6475,0.5017066199956425,0.20539746586631966,0.021118276415576596
2.6475,0.5017066185081178,0.2053974658699085,0.021118276414900845
2.649572949016875,0.5012097146216511,0.20565989414161565,0.02108342645688608
2.652927050983125,0.5004063690741356,0.20608451648368248,0.021027134904990048
2.655,0.4999102928586217,0.20634694670051135,0.0209924050830785
2.655,0.49991029432712375,0.20634694670262216,0.020992405082953296
2.657072949016875,0.49941454365790827,0.20660937362819318,0.020957721599661954
2.6604270509831247,0.4986131449639981,0.2070339767994072,0.0209017013029874
2.6625,0.49811831543202867,0.2072963849170135,0.020867140254374975
2.6625,0.49811831395879713,0.2072963849201928,0.020867140253929935
2.664572949016875,0.497623841019375,0.20755878214425202,0.02083262637019965
2.667927050983125,0.496824489017725,0.20798332145040513,0.020776882188884214
2.67,0.4963309171011285,0.20824568054898834,0.020742492801506644
2.67,0.49633091856522465,0.20824568054961742,0.020742492801459463
2.6720729490168753,0.4958376990336666,0.2085080215341483,0.020708151335687725
2.675427050983125,0.4950404508517836,0.2089324548324547,0.02065268768246908
2.6775,0.4945482201641844,0.20919473920087908,0.020618472611341965
2.6775,0.49454821869486676,0.20919473920286089,0.020618472611074197
2.679572949016875,0.4940563703102195,0.2094569984896253,0.02058430616577052
2.682927050983125,0.49326131903194825,0.20988128479954984,0.020529127192219974
2.685,0.4927704377476948,0.2101434691610702,0.020495088982713797
2.685,0.4927704392142707,0.21014346916066687,0.0204950889828918
2.687072949016875,0.49227993475083776,0.21040562130354665,0.020461100114530294
2.690427050983125,0.49148713162221314,0.2108297189029094,0.0204062099944849
2.6925,0.4909976816480888,0.21109177684445948,0.020372351277123547
2.6925,0.49099768018497075,0.21109177684402253,0.020372351277012122
2.6945729490168753,0.49050863950243506,0.21135379483357933,0.02033854266763546
2.697927050983125,0.4897181901178836,0.2117776581869255,0.020283945929393175
2.7,0.4892301896389034,0.2120395601914104,0.020250269660821735
2.7,0.48923019109932303,0.2120395601889859,0.020250269661415105
2.702072949016875,0.48874259607792675,0.21230141308448164,0.020216644439906912
2.705427050983125,0.4879545649871769,0.21272498850317603,0.020162346586608957
2.7075,0.4874681087796521,0.2129866984932267,0.02012885651079283
2.7075,0.48746810735068064,0.2129866984881498,0.020128856511191773
2.709572949016875,0.4869820986638924,0.21324834751157618,0.02009541873788939
2.712927050983125,0.4861966442987307,0.21367156500721227,0.020041427189992644
2.715,0.4857117901987318,0.21393303430922603,0.02000812854323431
2.715,0.4857117916257504,0.21393303429918806,0.020008128544760456
2.7170729490168752,0.4852273929300817,0.21419442558376503,0.019974884088400473
2.7204270509831248,0.48444465325151015,0.2146171847602052,0.01992120996939805
2.7225,0.48396155463718904,0.21487834122223173,0.01988811086349474
2.7225,0.4839615533097936,0.2148783412047584,0.019888110865601844
2.724572949016875,0.4834789813578733,0.21513939315369493,0.01985506899030828
2.727927050983125,0.4826992840179093,0.21556153735261863,0.01980173028122706
2.73,0.48221812760792004,0.21582226562832002,0.019768844081331127
2.73,0.482218128965,0.21582226559494921,0.01976884408558521
2.732072949016875,0.4817375532897426,0.21608284537668226,0.01973602028504882
2.735427050983125,0.4809613122071326,0.21650411481521473,0.01968304752351577
2.7375,0.4804824637104651,0.21676422048841693,0.019650397228384787
2.7375,0.4804824626147045,0.21676422043211793,0.019650397235527202
2.739572949016875,0.48000435773220296,0.2170241019361941,0.019617818366482152
2.7429270509831247,0.4792324418058431,0.21744404885907756,0.0195652649613796
2.745,0.47875650288445437,0.21770319349847653,0.0195328910688213
2.745,0.47875650416914395,0.2177031933947847,0.019532891081719506
2.747072949016875,0.4782815233072294,0.21796198013007795,0.019500604681210947
2.750427050983125,0.47751529430822853,0.218379813561504,0.019448565638253985
2.7525,0.4770433547859879,0.21863739577993274,0.019416540468080955
2.7525,0.47704335417442384,0.21863739560568007,0.01941654048980399
2.754572949016875,0.47657283147469914,0.21889438133961703,0.01938463153384948
2.757927050983125,0.4758149079888968,0.2193086922430594,0.019333276445993638
2.76,0.4753488970283338,0.21956364551253718,0.019301728355770924
2.76,0.475348898240523,0.21956364528160943,0.01930172838439408
2.762072949016875,0.4748850181663182,0.21981759061497746,0.019270345972342628
2.7654270509831247,0.47413966179875877,0.2202259715912356,0.019219964115124086
2.7675,0.4736827105265629,0.22047655149738912,0.019189102341078575
2.7675,0.473682709705373,0.2204765516478109,0.019189102322525346
2.769572949016875,0.47322894216446165,0.22072555264929747,0.01915847429025653
2.772927050983125,0.472502060199787,0.2211247588486952,0.019109452087237157
2.775,0.4720575871833843,0.22136906310849558,0.019079501248756254
2.775,0.4720575839794406,0.22136906503858272,0.019079501012411796
2.7770729490168753,0.471616604428032,0.2216115936566498,0.019049805019336386
2.780427050983125,0.47090983619422055,0.22200060889211362,0.019002249962934387
2.7825,0.4704763102058423,0.22223942303406524,0.01897310327879179
2.7825,0.4704763066062024,0.2222394249140199,0.018973103049452388
2.784572949016875,0.4700442469273822,0.22247758402134668,0.01894407194134731
2.787927050983125,0.4693460890403437,0.22286273858017402,0.018897197601293884
2.79,0.4689135995727331,0.2231015211610743,0.01886818374545396
2.79,0.4689136053898464,0.22310151783501903,0.01886818414927301
2.792072949016875,0.46847956244617084,0.22334130003073438,0.018839084702824523
2.795427050983125,0.4677722403641404,0.2237323585885861,0.018791703718290656
2.7975,0.46733153939334887,0.22397620959235096,0.018762206817705386
2.7975,0.46733154134650357,0.22397620876875624,0.01876220691744774
2.7995729490168753,0.4668880115660414,0.22422178455509012,0.018732538830070856
2.802927050983125,0.4661644578683948,0.2246227525612414,0.018684178438335544
2.805,0.4657138925171684,0.22487265064659687,0.018654089011260422
2.805,0.4657138911085568,0.22487265104803186,0.018654088962689615
2.807072949016875,0.46526096659985033,0.22512401664422085,0.018623861956284817
2.810427050983125,0.46452374287346654,0.22553349814129334,0.01857470524200634
2.8125,0.4640657387690158,0.2257881065492109,0.018544192831855662
2.8125,0.4640657403512345,0.22578810619937625,0.018544192874047703
2.814572949016875,0.46360618024831884,0.22604374992685028,0.018513596746672252
2.817927050983125,0.4628596589032361,0.22645940006719278,0.018463936845476904
2.82,0.46239669999786015,0.2267173958223521,0.018433166381335925
2.82,0.462396697024663,0.22671739685641032,0.018433166257867846
2.822072949016875,0.46193258726001807,0.22697620658679651,0.01840233994557645
2.8254270509831247,0.4611795463412636,0.2273964916515968,0.01835236850252459
2.8275,0.4607129272514696,0.22765714448519375,0.018321431740511197
2.8275,0.46071293027864124,0.22765714349624988,0.018321431857955886
2.829572949016875,0.46024555865536726,0.2279183917242678,0.018290466305239544
2.832927050983125,0.4594878729749815,0.22834230855253743,0.018240308867777163
2.835,0.4590189105682354,0.22860492732637527,0.01820929130385065
2.835,0.4590189080062293,0.22860492804214058,0.01820929121935385
2.837072949016875,0.4585495125750186,0.2288679715844393,0.018178265799999305
2.840427050983125,0.45778954784439174,0.22929421449056317,0.018128081165688568
2.8425,0.4573198067209799,0.22955790846629812,0.01809709012048497
2.8425,0.45731980892191576,0.229557907941412,0.01809709018213101
2.844572949016875,0.4568503060077037,0.22982164403792257,0.018066136596700085
2.8479270509831247,0.4560916907412005,0.23024817711853704,0.018016165872136825
2.85,0.4556239203753076,0.2305114246809759,0.01798538017698117
2.85,0.45562391936258656,0.2305114246324754,0.017985380182700687
2.852072949016875,0.45515731161542017,0.230774203335484,0.01795469130379145
2.855427050983125,0.4544054418499488,0.2311980038376022,0.01790528560252979
2.8575,0.4539430986462328,0.23145883468078343,0.017874932643666342
2.8575,0.453943097305282,0.2314588359375473,0.017874932497562637
2.8595729490168753,0.4534826196160766,0.23171878371145016,0.01784472327247947
2.862927050983125,0.45274158856666125,0.2321374812438248,0.01779615120374414
2.865,0.4522856866319442,0.23239530803372482,0.01776629401101764
2.865,0.4522856850694377,0.23239530855908674,0.017766293950168714
2.867072949016875,0.4518308080315495,0.23265273563823535,0.017736523037870086
2.870427050983125,0.45109552847457024,0.23306921720458043,0.01768844232228552
2.8725,0.45064055169870104,0.23332714992856238,0.017658717600446593
2.8725,0.4506405541355952,0.23332714866931759,0.01765871774554203
2.874572949016875,0.4501846605987861,0.23358576843828738,0.01762895398174529
2.877927050983125,0.44944417066993175,0.23400620052667107,0.017580653400126756
2.88,0.4489846258070567,0.2342673541885607,0.017550704580728722
2.88,0.44898462703372044,0.23426735359906756,0.017550704648295636
2.8820729490168753,0.4485237248702913,0.23452946364886149,0.01752068720497638
2.885427050983125,0.44777532943017206,0.23495546110068932,0.017471988630576443
2.8875,0.44731148618883315,0.2352197247040532,0.017441833378669783
2.8875,0.4473114845111085,0.23521972534568286,0.017441833305412595
2.889572949016875,0.44684679495499047,0.23548464980312273,0.017411644448529277
2.892927050983125,0.44609367206872164,0.23591439002183465,0.017362763301344217
2.895,0.44562765114656927,0.23618054766632643,0.0173325440830209
2.895,0.4456276525661061,0.2361805473662817,0.01733254411730544
2.897072949016875,0.44516138401673555,0.23644703477016232,0.01730232962963552
2.900427050983125,0.44440662188466384,0.23687881548820838,0.017253463556632452
2.9025,0.4439401038519966,0.23714594695625815,0.017223286717354614
2.9025,0.44394010174677445,0.23714594752139537,0.0172232866532914
2.9045729490168752,0.44347357203261034,0.23741327264401763,0.017193130221166714
2.9079270509831248,0.4427189187574381,0.2378460766032097,0.01714439600345038
2.91,0.4422526603661271,0.2381137226215507,0.017114314100548776
2.91,0.4422526630982504,0.23811372175286447,0.01711431419839916
2.912072949016875,0.44178665034213427,0.23838141264271656,0.017084269503613633
2.915427050983125,0.4410329761000012,0.23881475670544022,0.017035721930495285
2.9175,0.4405675113930828,0.23908264070921714,0.017005766107128898
2.9175,0.4405675074888279,0.2390826422832306,0.01700576593110256
2.919572949016875,0.4401020186652539,0.23935073329545328,0.01697582916356404
2.922927050983125,0.439348971023331,0.23978482986139288,0.0169274445602686
2.925,0.43888314820496765,0.24005359614375904,0.016897543087714042
2.925,0.43888315093826147,0.24005359513139712,0.016897543200292048
2.927072949016875,0.4384168952443645,0.2403227955992192,0.01686763579446133
2.9304270509831247,0.4376598875041867,0.24076027848535697,0.01681912303161424
2.9325,0.4371893670094023,0.2410324580015916,0.01678899723763138
2.9325,0.4371893658089238,0.24103245821104285,0.01678899721455812
2.934572949016875,0.4367151374304052,0.24130698757445226,0.016758655076057255
2.937927050983125,0.43593448457203543,0.2417593383927383,0.016708755071827727
2.94,0.4354407172358374,0.24204572698802218,0.016677224295441672
2.94,0.43544072126265426,0.2420457251401259,0.016677224498685524
2.942072949016875,0.43494033103155816,0.2423361680927336,0.01664529598066543
2.945427050983125,0.43413814941985396,0.24280224070143835,0.01659416263261112
2.9475,0.4336579904642135,0.2430814923114912,0.016563585878714464
2.9475,0.4336579456085269,0.24308151775402645,0.01656358309489813
2.949572949016875,0.4331810350301425,0.24335909231321268,0.016533234658001453
2.9529270509831247,0.4324196340782363,0.24380267801255262,0.016484827859748273
2.955,0.43194718833776036,0.2440781853627558,0.01645481992964993
2.955,0.4319471837551072,0.24407818985584143,0.016454819441103562
2.957072949016875,0.43143879316085504,0.24437487245989933,0.0164225540120359
2.960427050983125,0.4306991272339444,0.24480693166778933,0.016375656380928215
2.9625,0.4305841529824977,0.2448741266334586,0.016368372378975666
2.9625,0.430584713583183,0.2448737962240981,0.016368408189006683
2.9645729490168753,0.4308011587189192,0.2447472889610748,0.01638212388762488
2.967927050983125,0.4305624216283442,0.244886827940082,0.01636699583568221
2.97,0.42994194027969007,0.24524974076400172,0.01632770314127906
2.97,0.42994335622869523,0.24524891308094954,0.01632779266903432
2.972072949016875,0.4295303121267033,0.2454906915103938,0.016301657032423134
2.975427050983125,0.42871818420043734,0.24596652202488065,0.01625031870831427
2.9775,0.4282553641063154,0.24623795153519035,0.016221091614108868
2.9775,0.4282550619353089,0.24623813039463324,0.01622107236901368
2.979572949016875,0.4277648661196589,0.24652582264265668,0.016190140083828373
2.982927050983125,0.4269927007537984,0.24697945721119083,0.016141461786304052
2.985,0.42654299401605666,0.24724391013681118,0.01611313812818922
2.985,0.42654242676820153,0.24724424111024904,0.01611310270450055
2.9870729490168753,0.4259489060300534,0.2475935611410989,0.016075750563153426
2.990427050983125,0.425251475601548,0.24800444956327655,0.01603190371483782
2.9925,0.4247768246014814,0.24828433963953278,0.01600209082288565
2.9925,0.4247782147207921,0.2482835205419078,0.016002178005398972
2.994572949016875,0.4250091017045837,0.24814733907237121,0.016016678083281395
2.997927050983125,0.42406737644212605,0.2487030536825178,0.015957573722110853
3.0,0.42303443936422097,0.24931354083862534,0.015892845161145565
3.0,0.4230348080114573,0.24931332313977062,0.015892868205605985
3.002072949016875,0.4231573318273317,0.2492408563251043,0.015900540702846546
3.005427050983125,0.42324420743718866,0.24918949472963894,0.015905980457991967
3.0075,0.4233320598248638,0.24913755727005865,0.01591148271488482
3.0075,0.42333186000041856,0.24913767429315045,0.01591147031522567
3.009572949016875,0.42047744684470423,0.25082911917439166,0.015733059479443454
3.0129270509831247,0.4203851603796361,0.2508839243044962,0.015727305608128805
3.015,0.4202141264571268,0.2509855222123865,0.01571664352272028
3.015,0.4202144005597225,0.25098535985286546,0.0157166605568615
3.017072949016875,0.4196343532166814,0.2513301471118068,0.01568052029281988
3.020427050983125,0.4188710807483336,0.2517843430110128,0.01563301343253397
3.0225,0.4184529061702537,0.25203342402619955,0.015607009601095519
3.0225,0.4184530559726682,0.2520333348713205,0.015607018902506778
3.024572949016875,0.4180029061533791,0.2523016476698905,0.015579046000599993
3.027927050983125,0.41737458447749176,0.2526764757023549,0.01554003553495645
3.03,0.41687951753776836,0.2529720664866688,0.015509326881681027
3.03,0.4168793778896196,0.2529721507216947,0.01550931813781724
3.032072949016875,0.4163948209973938,0.2532616869769024,0.015479285582069778
3.0354270509831247,0.4155674906124774,0.25375656578868755,0.015428061317263294
3.0375,0.4150164971095133,0.25408652188223735,0.015393983409473108
3.0375,0.4150162068350194,0.2540866952496398,0.015393965519917892
3.039572949016875,0.41454950424314574,0.25436641093954004,0.01536512366191436
3.042927050983125,0.4137532422135049,0.2548441320586306,0.015315965173186114
3.045,0.41328981021788136,0.25512244897169034,0.0152873838430634
3.045,0.41328971091889866,0.2551225079521119,0.015287377790444971
3.0470729490168753,0.41288173364038705,0.25536768894039663,0.015262234676304214
3.050427050983125,0.4122410062557628,0.2557530587579779,0.015222782181599852
3.0525,0.4118739941660261,0.2559739809804527,0.015200201940813722
3.0525,0.4118742729825196,0.25597381400908104,0.015200218997002999
3.054572949016875,0.41145913970505277,0.2562238642979987,0.015174693919244898
3.057927050983125,0.41078482626862384,0.25663040436078083,0.01513326760863606
3.06,0.4103489189145201,0.2568934501954674,0.015106511560647025
3.06,0.4103487480429388,0.25689355271733083,0.015106501139665312
3.062072949016875,0.4099312289156272,0.2571456772880816,0.015080891508671666
3.065427050983125,0.40925037025475325,0.25755717505736575,0.01503916810461846
3.0675,0.4088295323097437,0.2578117430096314,0.01501340271167833
3.0675,0.40882953944911543,0.25781173886020625,0.015013403131428392
3.0695729490168753,0.4084046133779977,0.2580689549009136,0.014987405597084518
3.072927050983125,0.40770451762992127,0.2584931349781519,0.014944611227152663
3.075,0.4072721589140462,0.2587553470956041,0.01491820629422327
3.075,0.40727226901446956,0.2587552806912811,0.014918212976728006
3.077072949016875,0.406828369676026,0.25902468866961154,0.014891122293844804
3.080427050983125,0.4061000749209582,0.2594671251343699,0.014846717899215262
3.0825,0.4056236239391196,0.2597568460191536,0.014817697987609695
3.0825,0.40562345862846383,0.2597569459287654,0.014817687987646513
3.084572949016875,0.40514827389986513,0.26004611823569074,0.014788768307445759
3.087927050983125,0.40437721784674235,0.26051581431955856,0.01474189096806831
3.09,0.40391796191397344,0.2607958613045893,0.014713997900236662
3.09,0.40391811910834424,0.26079576601628346,0.01471400738419202
3.0920729490168752,0.40345752713763794,0.2610768452506398,0.014686053958818331
3.0954270509831248,0.40273091042751646,0.26152071771704993,0.01464199722453282
3.0975,0.40228416153496743,0.26179389234532935,0.014614935773859108
3.0975,0.40228410341180154,0.26179392749773667,0.014614932294000075
3.099572949016875,0.40184381240373734,0.26206334911704693,0.014588281838441113
3.102927050983125,0.4011389696181701,0.2624950494586597,0.014545660278728653
3.105,0.40070885516011695,0.26275872731308886,0.014519676540400438
3.105,0.4007087817189788,0.2627587723391857,0.0145196721064469
3.107072949016875,0.4002890254974749,0.2630162815289821,0.014494332108890508
3.110427050983125,0.3996247103356974,0.26342419878133794,0.014454263739636219
3.1125,0.39923538767012506,0.2636634774886254,0.014430801446373378
3.1125,0.3992355658301111,0.26366336820387914,0.014430812155430427
3.114572949016875,0.3988549348116314,0.2638974589987658,0.014407888039134351
3.1179270509831247,0.39828391902548976,0.26424891676175105,0.014373525089397952
3.12,0.39794119647528964,0.2644600151442205,0.014352916984935689
3.12,0.3979410159830992,0.26446012602989655,0.014352906165928077
3.122072949016875,0.3976055832387666,0.2646668462669565,0.01433274839733131
3.125427050983125,0.39703475419210393,0.26501889687780267,0.01429847125974304
3.1275,0.39667190747767855,0.26524285684948584,0.014276699719465446
3.1275,0.3966720295984064,0.26524278197334034,0.014276706994038874
3.129572949016875,0.3963009430963063,0.26547197394235655,0.014254454296367382
3.132927050983125,0.39571020445987237,0.26583713800778447,0.014219057129828435
3.135,0.3953457653523904,0.2660625981326843,0.014197237295229974
3.135,0.3953457085882325,0.2660626327643897,0.014197233945688122
3.137072949016875,0.39497894120094773,0.2662896710205039,0.014175288462693796
3.1404270509831247,0.39436111639220434,0.26667242205726277,0.014138353254033557
3.1425,0.39396288731603607,0.2669193365707632,0.014114567059704404
3.1425,0.3939628918767556,0.2669193341904346,0.014114567288840661
3.144572949016875,0.3935534420875997,0.2671733778376898,0.014090127743636379
3.147927050983125,0.3928747461462482,0.26759487563186923,0.0140496534381067
3.15,0.39244901122034165,0.26785953014453445,0.014024287572171426
3.15,0.3924490158333105,0.26785952697179477,0.014024287876198294
3.1520729490168753,0.3920202239032018,0.2681262807881124,0.013998757887987975
3.155427050983125,0.3913227603576414,0.26856059011668404,0.013957271358143454
3.1575,0.3908902613095699,0.2688301592609445,0.013931570817839446
3.1575,0.3908902620033973,0.26883015874859834,0.013931570866543197
3.159572949016875,0.39045710229135283,0.26910033255537297,0.013905850680739483
3.162927050983125,0.3897556255028618,0.26953827929730095,0.013864239445126257
3.165,0.3893219992166508,0.2698092664055216,0.013838541704313694
3.165,0.38932199622357005,0.26980926866099453,0.013838541490648476
3.167072949016875,0.38888875316051896,0.27008022209998495,0.013812885053922062
3.170427050983125,0.38818892556455087,0.27051833970041705,0.013771480449563524
3.1725,0.3877577894040883,0.27078851203415083,0.013745997159164684
3.1725,0.387757793021506,0.2707885092158691,0.01374599742481674
3.1745729490168753,0.3873278929116072,0.2710581056594503,0.013720606070117285
3.177927050983125,0.38663593719509814,0.2714924452582384,0.013679777673347594
3.18,0.3862105957161514,0.2717596815482941,0.013654705510057617
3.18,0.38621059449516,0.2717596827412961,0.013654705398176427
3.182072949016875,0.3857870920135226,0.2720259550763097,0.013629760252257938
3.185427050983125,0.3851051172751845,0.2724551565757327,0.01358962819749544
3.1875,0.38468533176489383,0.2727196088338796,0.013564947960272996
3.1875,0.38468533391882753,0.27271960740075,0.013564948093993914
3.189572949016875,0.38426640171330445,0.2729837201714905,0.013540335339181905
3.192927050983125,0.3835898307214169,0.2734106682959468,0.013500623468519853
3.195,0.3831720294403867,0.2736745667158631,0.013476124026912327
3.195,0.3831720277681554,0.2736745674958472,0.013476123954533466
3.197072949016875,0.3827543030006787,0.2739386035021263,0.013451647348559019
3.2004270509831247,0.3820781564474435,0.2743663778210664,0.013412067412049743
3.2025,0.3816599729708286,0.274631199587033,0.013387611437404386
3.2025,0.38165997192696877,0.2746312007529438,0.01338761132983967
3.204572949016875,0.38124155890912,0.27489636420568553,0.013363159558768892
3.207927050983125,0.3805638918723146,0.27532625406548666,0.013323593636955216
3.21,0.380144773876399,0.27559239048364975,0.01329914615146595
3.21,0.3801447762604524,0.27559238850958445,0.01329914633269186
3.212072949016875,0.3797253794197059,0.2758588998931953,0.013274700375964933
3.215427050983125,0.37904664384873926,0.27629061691479495,0.013235177097438596
3.2175,0.3786271171873734,0.2765577109081857,0.013210772076534084
3.2175,0.3786271124891091,0.27655771404834073,0.013210771789840982
3.219572949016875,0.3782078681556086,0.27682481982199003,0.013186401712483366
3.2229270509831247,0.377530108421222,0.2772570464315127,0.013147042616422801
3.225,0.3771119630379837,0.2775239734855639,0.01312278288811672
3.225,0.37711196844437395,0.27752397025952824,0.013122783181126698
3.227072949016875,0.3766943637664332,0.27779075543447784,0.013098572143772004
3.230427050983125,0.3760204048484658,0.2782217390473386,0.013059535424079472
3.2325,0.3756049399921259,0.27848767724911827,0.013035494305468544
3.2325,0.37560493593733385,0.27848767935148383,0.013035494115511952
3.2345729490168753,0.3751904603954569,0.27875317640104946,0.013011528206753383
3.237927050983125,0.3745218047186112,0.2791818878418153,0.012972903673252729
3.24,0.3741098936775222,0.27944623469028895,0.01294913323816511
3.24,0.3741098954111306,0.27944623403878927,0.0129491332967608
3.242072949016875,0.3736990077006471,0.27971011607383434,0.012925439425318952
3.245427050983125,0.3730364757142678,0.2801360293716564,0.01288727000610666
3.2475,0.37262849363883876,0.28039856272502656,0.012863787298777626
3.2475,0.3726284952406153,0.2803985615304216,0.01286378740553441
3.249572949016875,0.37222165085189596,0.28066055920553706,0.012840386749964116
3.252927050983125,0.371566083805503,0.28108312991275697,0.01280271607252387
3.255,0.3711626433706441,0.2813434239345587,0.012779555822646302
3.255,0.3711626367609364,0.2813434279363519,0.012779555466819971
3.2570729490168753,0.37076083541575916,0.2816028457258041,0.012756506543332569
3.260427050983125,0.3701142508022769,0.2820206868124006,0.01271945185774903
3.2625,0.3697173824444217,0.2822773952794546,0.012696729360227279
3.2625,0.36971739047316343,0.2822773905723462,0.012696729776632392
3.264572949016875,0.3693227661186316,0.28253283301323967,0.01267415158817802
3.267927050983125,0.36869037569138335,0.2829425785002104,0.012638001870336786
3.27,0.36830370688630826,0.28319335026036757,0.012615918299155598
3.27,0.36830369600249363,0.283193356819839,0.012615917721793496
3.272072949016875,0.3679209457329111,0.283441762226484,0.012594072981740848
3.275427050983125,0.36731009703184664,0.2838385501850754,0.01255924227357091
3.2775,0.3669383480569264,0.2840802336237086,0.012538064691716389
3.2775,0.36693836498138344,0.2840802227799182,0.012538065641297008
3.2795729490168752,0.36657050316712114,0.2843195337529484,0.012517124105462756
3.2829270509831248,0.36598303044805547,0.28470204224233076,0.012483709813878346
3.285,0.36562303805779256,0.2849366439146744,0.012463251357356198
3.285,0.3656230394269747,0.28493664344925385,0.012463251397997328
3.287072949016875,0.36526381580523376,0.2851709035335952,0.012442849502692322
3.290427050983125,0.3646802724114556,0.2855517902519184,0.012409734819478367
3.2925,0.36431576634728036,0.28578991575720664,0.012389067784029944
3.2925,0.3643157524247323,0.28578992436193196,0.012389067037689671
3.294572949016875,0.36394728577109026,0.2860307962541605,0.012368189663272708
3.297927050983125,0.36334100050831014,0.28642747146592495,0.012333869509823696
3.3,0.36296036789833713,0.28667672686454837,0.012312343058024155
3.3,0.3629603687026609,0.2866767266521083,0.012312343076480119
3.302072949016875,0.36257571894899915,0.2869287869189345,0.012290604966042189
3.3054270509831247,0.3619464559887608,0.28734153440232574,0.01225507523101529
3.3075,0.3615542588826353,0.287599035492784,0.012232950923768613
3.3075,0.3615542605673109,0.28759903438666845,0.01223295101874448
3.309572949016875,0.3611601495827933,0.2878579862007697,0.012210734300609058
3.312927050983125,0.3605195066066738,0.2882793304766885,0.012174654148376565
3.315,0.360122215979381,0.2885408717523579,0.012152301027080158
3.315,0.36012221614595014,0.2885408712466535,0.012152301070207646
3.317072949016875,0.35972416877225677,0.28880309827446554,0.012129922312196974
3.320427050983125,0.35907898815539974,0.2892285283306641,0.012093685761027723
3.3225,0.35867976716351296,0.28949202483006226,0.012071285576559326
3.3225,0.3586797681461547,0.2894920246433821,0.012071285592558165
3.324572949016875,0.35828031190567405,0.2897558727051552,0.012048888794728848
3.3279270509831247,0.3576337173758476,0.2901833901455077,0.01201266947430255
3.33,0.35723403958026195,0.29044791661448727,0.011990302422496357
3.33,0.35723403936519227,0.29044791654894025,0.011990302427994507
3.332072949016875,0.35683437621858666,0.2907126355259983,0.011967952463369307
3.335427050983125,0.35618783378262303,0.2911412927345961,0.011931832038437456
3.3375,0.3557883763915135,0.2914063851781988,0.011909537933444297
3.3375,0.3557883761702136,0.29140638511411715,0.011909537938797057
3.3395729490168753,0.3553890507265861,0.2916715817566173,0.01188726842674252
3.342927050983125,0.3547432847746916,0.2921008518520198,0.011851291696033339
3.345,0.35434444591849396,0.2923662385720056,0.0118290934914259
3.345,0.35434444658568853,0.29236623858587857,0.011829093490386
3.347072949016875,0.35394584203721247,0.2926316718989587,0.01180692467454433
3.350427050983125,0.3533014408091481,0.29306122100164855,0.011771119443268379
3.3525,0.35290354316182454,0.29332672194842274,0.01174903198251409
3.3525,0.35290354270734026,0.2933267218991131,0.011749031986530828
3.354572949016875,0.3525059351577271,0.2935922311193049,0.01172697700519919
3.357927050983125,0.35186322313727425,0.2940218267188681,0.011691362059199597
3.36,0.3514664087833601,0.29428731443624717,0.011669395514448943
3.36,0.35146640868895807,0.29428731446394046,0.011669395512181395
3.3620729490168753,0.3510699178326217,0.2945527789573156,0.011647463915427
3.365427050983125,0.35042910690909673,0.29498224136695345,0.01161205331655331
3.3675,0.35003354095665073,0.29524760881364387,0.011590215980928386
3.3675,0.3500335415200235,0.2952476088230433,0.011590215980262993
3.369572949016875,0.3496383587885153,0.2955129242816957,0.01156841578089699
3.372927050983125,0.34899979001704456,0.29594208155557605,0.011533222631397732
3.375,0.34860567249201485,0.2962072185574765,0.011511522843208336
3.375,0.34860567186818636,0.2962072185531508,0.011511522843460702
3.377072949016875,0.3482119792119394,0.29647226939166016,0.011489862763701082
3.380427050983125,0.34757589494448454,0.29690091814075825,0.011454902392368354
3.3825,0.3471833707388843,0.297165687126064,0.011433350521372026
3.3825,0.3471833707328734,0.2971656872296074,0.011433350512987729
3.384572949016875,0.3467913320793729,0.2974303224351716,0.011411841959113269
3.3879270509831247,0.3461580979001028,0.2978581909714504,0.01137713490590527
3.39,0.3457674682051373,0.2981224006010978,0.011355745445034498
3.39,0.34576746869241276,0.2981224005683373,0.011355745447752249
3.392072949016875,0.3453774340268994,0.29838641273616767,0.011334404119964957
3.395427050983125,0.3447476947750014,0.2988131133933017,0.011299979771319437
3.3975,0.3443593769218925,0.2990764924553809,0.01127877327626078
3.3975,0.3443593759499811,0.2990764926671657,0.011278773259133222
3.399572949016875,0.343971783851348,0.2993395752456455,0.011257622430276908
3.402927050983125,0.3433462829116567,0.2997645430848764,0.011223523681109892
3.405,0.342960806398025,0.30002668599654797,0.011202530986915215
3.405,0.3429608066163013,0.3000266860324199,0.011202530984103561
3.407072949016875,0.3425762537762421,0.3002883921911256,0.011181604613090508
3.4104270509831247,0.341956196518131,0.30071078587169076,0.011147895439868978
3.4125,0.34157445260854297,0.300971097491276,0.011127161769296874
3.4125,0.3415744525196239,0.3009710977633785,0.011127161747660945
3.414572949016875,0.3411939530079108,0.3012307606788422,0.011106510492329793
3.417927050983125,0.34058117703481455,0.3016493532167884,0.011073283964475574
3.42,0.340204415092943,0.3019069725463936,0.01105287453117851
3.42,0.34020441425087905,0.3019069726694278,0.011052874521339014
3.4220729490168753,0.3398292882399695,0.30216365944810614,0.011032568906748832
3.425427050983125,0.3392260859933917,0.30257679165265094,0.010999950104145216
3.4275,0.3388558160847441,0.3028306235540804,0.010979947133533107
3.4275,0.33885581699483286,0.3028306231612484,0.010979947164504249
3.429572949016875,0.3384876114363686,0.303083219790544,0.010960070438411547
3.432927050983125,0.33789646418167535,0.3034891477943833,0.010928188442340458
3.435,0.33753405056023744,0.3037382513852224,0.010908660361209754
3.435,0.33753405265401465,0.3037382501289156,0.010908660459625182
3.437072949016875,0.3371738373261432,0.3039860263117453,0.010889264142103493
3.440427050983125,0.3365954027410196,0.30438428588704736,0.010858145561371862
3.4425,0.33624029744184913,0.30462900617077343,0.010839059306210378
3.4425,0.3362403008241015,0.304629003475406,0.010839059516243794
3.4445729490168753,0.33588657757604257,0.30487293880906613,0.01082006119898953
3.447927050983125,0.3353161788299259,0.3052666429663484,0.010789454698408132
3.45,0.33496401964830247,0.305509927863682,0.01077057641997555
3.45,0.33496401877631204,0.3055099287922143,0.010770576348047642
3.452072949016875,0.3346115208749138,0.3057536154536633,0.01075169339607349
3.455427050983125,0.33403913543561475,0.3061496853404668,0.01072105898980218
3.4575,0.33368343923301946,0.30639605047874724,0.010702038896435801
3.4575,0.33368343512449955,0.3063960534887378,0.010702038664260814
3.459572949016875,0.33332593215932504,0.306643853381549,0.010682935043579308
3.462927050983125,0.3327431154596133,0.30704821728766607,0.010651820026685388
3.465,0.33238018984122125,0.30730025626030255,0.010632462820905004
3.465,0.33238018791239704,0.30730025716402837,0.010632462751557376
3.4670729490168752,0.332015281102634,0.3075538529527204,0.010613014389953764
3.4704270509831248,0.33142101790498846,0.30796722339401905,0.01058137385792438
3.4725,0.33105170316407195,0.3082243608245238,0.010561729943385766
3.4725,0.33105170397343875,0.3082243604964189,0.010561729968481053
3.474572949016875,0.330681079453595,0.3084825994465657,0.010542031279616972
3.477927050983125,0.33007916330614,0.30890241319420303,0.01051007027071643
3.48,0.3297060689388173,0.3091628970923019,0.010490278271706907
3.48,0.32970606971022715,0.3091628966986148,0.010490278301632272
3.482072949016875,0.3293323282132034,0.3094240364672628,0.01047046640856905
3.485427050983125,0.32872657731561183,0.3098477152542248,0.010438386849323095
3.4875,0.3283517337110935,0.31011015129132125,0.010418555525542933
3.4875,0.32835173345817315,0.31011015105426376,0.010418555543451998
3.489572949016875,0.3279766361998425,0.3103729607729679,0.010398726197440306
3.4929270509831247,0.3273693707940071,0.31079884613417535,0.010366656692087455
3.495,0.3269939499648578,0.3110623906795703,0.010346851244816347
3.495,0.32699395044752055,0.31106239055985657,0.01034685125379422
3.497072949016875,0.3266185131290928,0.31132614531860514,0.010327060329699303
3.500427050983125,0.32601114421046923,0.3117532723573323,0.010295074957432664
3.5025,0.3256358984277944,0.31201743403586646,0.010275332931205286
3.5025,0.3256358987919209,0.31201743396989723,0.010275332936163655
3.504572949016875,0.3252607915176587,0.31228170803683375,0.010255612826225538
3.507927050983125,0.32465421805464945,0.31270949844139784,0.010223755317189004
3.51,0.32427958878177143,0.31297397510404446,0.010204099399584273
3.51,0.32427958826636855,0.3129739750657628,0.010204099402467503
3.512072949016875,0.32390517386647727,0.31323850032235706,0.010184470124041754
3.5154270509831247,0.3232998522800985,0.3136665775355671,0.010152768369067358
3.5175,0.32292607833458287,0.3139311649984679,0.010133213550468425
3.5175,0.32292607858101036,0.3139311649885369,0.010133213551158083
3.519572949016875,0.32255258439349666,0.3141957544115567,0.010113688733471803
3.522927050983125,0.3219489071271525,0.3146238449209318,0.010082162451812694
3.525,0.3215762455737852,0.31488838792245144,0.010062719794315141
3.525,0.3215762459155443,0.31488838792435203,0.010062719794210953
3.5270729490168753,0.3212039330511564,0.3151528945462648,0.010043309809473723
3.530427050983125,0.3206022897324584,0.31558077289354036,0.010011974724863409
3.5325,0.3202309434936625,0.31584513725007335,0.009992653484014439
3.5325,0.3202309429581527,0.31584513725111457,0.009992653483994309
3.534572949016875,0.3198599821523375,0.3161094292257249,0.009973367360155692
3.537927050983125,0.3192605926137975,0.31653688280043557,0.009942237916695183
3.54,0.31889069042867374,0.31680093572164814,0.009923047052828484
3.54,0.3188906904958016,0.31680093574743884,0.009923047050862848
3.542072949016875,0.31852122314731734,0.31706487704156333,0.009903893928987276
3.545427050983125,0.31792438936903217,0.31749167621767443,0.009872985477648833
3.5475,0.3175561657722984,0.3177552672454693,0.009853935008877528
3.5475,0.3175561661328382,0.3177552672934002,0.00985393500546068
3.5495729490168753,0.3171884581387541,0.31801869920193154,0.009834925427469813
3.552927050983125,0.316594640462286,0.31844456552657857,0.009804256432819878
3.555,0.3162283785582523,0.31870750638467565,0.009785358837946756
3.555,0.3162283780134102,0.31870750644020795,0.009785358834058953
3.557072949016875,0.31586270553120543,0.3189702264567899,0.009766506224761445
3.560427050983125,0.31527233702718055,0.3193947965725137,0.009736100796130532
3.5625,0.3149083204523631,0.3196568378707507,0.00971737263458523
3.5625,0.31490832027683674,0.3196568379496865,0.009717372628810738
3.564572949016875,0.3145449973217488,0.31991857500714904,0.009698694994596432
3.567927050983125,0.31395870275791876,0.3203413601584363,0.009668585596005358
3.57,0.31359740008855397,0.32060216593367985,0.009650049172656962
3.57,0.31359740044611734,0.3206021660248847,0.009650049166192606
3.572072949016875,0.31323695698426474,0.3208625567440812,0.00963157061444527
3.5754270509831247,0.31265569441530255,0.32128290923080843,0.009601800160069262
3.5775,0.31229773368600117,0.3215420424613211,0.009583484379433297
3.5775,0.31229773329643845,0.32154204249444845,0.00958348437721834
3.579572949016875,0.3119408091167322,0.3218006246709317,0.00956523541644346
3.582927050983125,0.31136560615457676,0.322217751573579,0.009535856055627573
3.585,0.31101161779583497,0.32247470432443404,0.00951779415130157
3.585,0.3110116177836053,0.32247470415338275,0.009517794163155619
3.587072949016875,0.31065883494354835,0.322730968822476,0.009499807897051026
3.590427050983125,0.3100906852133981,0.3231440750659865,0.009470870760796526
3.5925,0.30974125203357483,0.3233984010655097,0.009453090912983794
3.5925,0.3097412531573748,0.32339840061074127,0.009453090944742422
3.594572949016875,0.30939313735032953,0.3236519614149607,0.009435391183459128
3.5979270509831247,0.3088326714918637,0.32406061004053677,0.009406921350170194
3.6,0.30848796463327055,0.32431219844793735,0.009389427833660603
3.6,0.30848796560780495,0.3243121976584811,0.009389427888680833
3.602072949016875,0.30814446015477037,0.3245631003265775,0.009372007981348521
3.605427050983125,0.30759097613200026,0.32496776686262585,0.00934396689744418
3.6075,0.30725013368984694,0.32521720084761874,0.009326716009396375
3.6075,0.30725013439958265,0.3252172000657391,0.009326716063277231
3.6095729490168753,0.3069100340676334,0.3254662679798306,0.00930951592574417
3.612927050983125,0.306360865833781,0.32586881695210923,0.009281770347418112
3.615,0.30602183618714807,0.32611756662250097,0.009264658440279624
3.615,0.3060218364990418,0.3261175667341238,0.009264658432578721
3.617072949016875,0.3056828437862359,0.32636647320953943,0.00924756100904923
3.620427050983125,0.3051338971876734,0.3267699419555714,0.009219900305625636
3.6225,0.30479404415794126,0.32701998186560866,0.009202791506685083
3.6225,0.3047940428358055,0.3270199829401019,0.009202791433461489
3.624572949016875,0.30445355117447503,0.32727068587470765,0.009185662776274769
3.627927050983125,0.3039009010096715,0.3276780059955564,0.00915788802796238
3.63,0.30355813419209077,0.327930881669676,0.009140678523018248
3.63,0.3035581323801893,0.3279308826535105,0.009140678456025056
3.6320729490168753,0.30321439053135996,0.32818466397326507,0.009123433338933404
3.635427050983125,0.302656093291861,0.3285972412611573,0.009095453173340647
3.6375,0.3023097973140948,0.32885339805891994,0.009078115703404648
3.6375,0.30230979706808986,0.3288533983779869,0.009078115681753807
3.639572949016875,0.30196261886899567,0.3291104008731465,0.009060747551851883
3.642927050983125,0.3013991992842507,0.3295279023460241,0.009032589638395467
3.645,0.30105009340778616,0.3297868633042336,0.00901515951777045
3.645,0.301050093846509,0.32978686321629425,0.0090151595239118
3.647072949016875,0.3007004103216478,0.3300464606867938,0.008997713578764324
3.650427050983125,0.3001336061361402,0.3304676862107531,0.00896946308669269
3.6525,0.2997828013354383,0.33072865901643883,0.008951995955991636
3.6525,0.29978280115096645,0.33072865883450453,0.008951995968100356
3.6545729490168752,0.2994316969164432,0.33099005711746005,0.008934527648974474
3.6579270509831248,0.29886312486716266,0.3314137809208134,0.008906269625466512
3.66,0.2985115273462591,0.33167606521849524,0.008888813814396867
3.66,0.2985115274518658,0.3316760650711424,0.008888813824072568
3.662072949016875,0.2981598407506633,0.3319386154405521,0.008871367726626977
3.665427050983125,0.2975907435327969,0.33236390412214023,0.008843166033129738
3.6675,0.29723906047741877,0.33262699208434876,0.008825756114815212
3.6675,0.29723906103961395,0.33262699200119805,0.008825756120508588
3.669572949016875,0.29688745497276614,0.332890235175073,0.008808363388163322
3.672927050983125,0.29631880034226227,0.33331643778957365,0.008780261916537902
3.675,0.2959675525548123,0.33357997638793613,0.008762921540202069
3.675,0.2959675524144966,0.3335799763430881,0.008762921543156324
3.677072949016875,0.29561648477324287,0.33384359165637806,0.008745603538735299
3.6804270509831247,0.29504887334162283,0.33427024657934923,0.008717632797058972
3.6825,0.29469836242255815,0.3345339799213019,0.008700378726814182
3.6825,0.2946983621250223,0.3345339798922238,0.00870037872857283
3.684572949016875,0.29434809691986713,0.33479773008993446,0.008683150886944343
3.687927050983125,0.29378192652712837,0.3352244849908704,0.008655333585147367
3.69,0.293432402463059,0.3354882110699978,0.008638178717453327
3.69,0.2934324028335176,0.3354882110629801,0.008638178718014212
3.692072949016875,0.29308320181247516,0.3357519034261245,0.008621053251203806
3.695427050983125,0.29251892544028,0.3361784614688783,0.00859340801269977
3.6975,0.29217067174729855,0.33644200339369335,0.00857636333086789
3.6975,0.29217067186115364,0.3364420034054688,0.008576363330157034
3.699572949016875,0.29182281077011557,0.33670546425281567,0.008559350936454062
3.7029270509831247,0.2912608258124724,0.3371315478579314,0.008531894685290696
3.705,0.29091405393286945,0.33739473422947047,0.008514970541711143
3.705,0.2909140534729113,0.3373947342449529,0.008514970540631365
3.707072949016875,0.2905677214597893,0.33765779115353994,0.00849808156787182
3.710427050983125,0.2900083115760975,0.33808311625646587,0.008470831232790315
3.7125,0.2896632060382853,0.33834576704779723,0.008454038292397553
3.7125,0.2896632060921522,0.3383457670691343,0.0084540382910667
3.7145729490168753,0.28931860753065625,0.3386082355485036,0.00843728362465799
3.717927050983125,0.2887621734333964,0.3390324922401782,0.00841025740051114
3.72,0.28841902217630466,0.3392944078492721,0.00839360732315437
3.72,0.28841902251310203,0.33929440787910414,0.008393607321286913
3.722072949016875,0.288076468940204,0.3395560814525885,0.008376998975605668
3.725427050983125,0.2875235315025966,0.33997892041478356,0.008350217081747243
3.7275,0.28718264806805427,0.3402398752672812,0.0083337228585335
3.7275,0.2871826477612355,0.34023987528374205,0.008333722857464905
3.729572949016875,0.28684243832887873,0.34050052143363413,0.008317274172365387
3.732927050983125,0.2862934415843563,0.3409215529306348,0.00829075885962305
3.735,0.2859550873444184,0.34118129951369797,0.008274434548318157
3.735,0.28595508714007895,0.34118129948439835,0.00827443455015613
3.7370729490168753,0.28561748209228954,0.3414406678237506,0.008258159678664745
3.740427050983125,0.2850728750437777,0.34185948597120325,0.008231933709336817
3.7425,0.284737349799662,0.34211777798028997,0.008215792974322041
3.7425,0.2847373502991748,0.342117777871075,0.008215792981106921
3.744572949016875,0.2844026613845345,0.34237563057385206,0.008199704964452851
3.747927050983125,0.2838629468841304,0.34279188108532876,0.00817378733867891
3.75,0.28353052914202137,0.3430485282407598,0.008157840023077774
3.75,0.28353052953111785,0.3430485280072468,0.008157840037611436
3.752072949016875,0.28319898694208673,0.3433047058148471,0.008141946716397406
3.755427050983125,0.2826643783822803,0.34371821751075005,0.008116344636164608
3.7575,0.28233507993362617,0.3439731822511116,0.008100590923927358
3.7575,0.28233508002168284,0.34397318188196846,0.008100590946761825
3.759572949016875,0.28200659279081297,0.3442277111327775,0.008084888551168864
3.7629270509831247,0.28147671736833113,0.3446386860767839,0.008059586132305837
3.765,0.2811501699187945,0.3448922060641753,0.00804400933604337
3.765,0.2811501705059091,0.3448922056815767,0.008044009359415733
3.767072949016875,0.2808242658771833,0.34514541772874835,0.008028475535309412
3.770427050983125,0.2802981440190634,0.345554602781388,0.008003423953300472
3.7725,0.27997360491588485,0.34580727050087656,0.007987986105839654
3.7725,0.27997360550051226,0.3458072703568099,0.00798798611465869
3.774572949016875,0.279649437543301,0.34605985090849406,0.007972577411016776
3.777927050983125,0.2791254780630268,0.34646853270081474,0.007947696101263332
3.78,0.2788018402697672,0.34672122865219734,0.007932342605432111
3.78,0.2788018397605165,0.346721228892497,0.007932342591004287
3.782072949016875,0.27847823109795805,0.34697409953505454,0.007917002242138312
3.7854270509831247,0.2779544436938611,0.347383799874755,0.007892198235363553
3.7875,0.2776304882265996,0.34763744304888805,0.00787687340115872
3.7875,0.27763048737259716,0.3476374435236273,0.007876873372408747
3.789572949016875,0.27730627468379154,0.34789147816585453,0.007861548758208806
3.792927050983125,0.2767810053985254,0.3483034557022774,0.00783674697032631
3.795,0.2764559002614641,0.3485586988163381,0.007821412309190435
3.795,0.27645590001097786,0.34855869924701405,0.007821412283278964
3.7970729490168753,0.27613041662871574,0.34881444096629205,0.007806071751389898
3.800427050983125,0.2756029574571817,0.349229320480535,0.007781236626877309
3.8025,0.27527647734541805,0.34948639265254766,0.007765879761194892
3.8025,0.2752764772074344,0.34948639288868455,0.007765879747302312
3.804572949016875,0.2749496397889864,0.3497439572636721,0.007750517803468888
3.807927050983125,0.27442009826082725,0.350161706632745,0.007725653624769893
3.81,0.2740924269014654,0.35042047258920517,0.007710284072731095
3.81,0.2740924264813952,0.35042047264198495,0.007710284069582114
3.812072949016875,0.2737644884139041,0.3506796525316284,0.007694914461439958
3.815427050983125,0.27323338949919496,0.3510998205278233,0.007670050191027195
3.8175,0.27290491214728163,0.35135995086099264,0.007654688707705488
3.8175,0.27290491211069073,0.3513599508163432,0.007654688710184645
3.8195729490168753,0.2725762978760785,0.35162039201766304,0.007639333535268631
3.822927050983125,0.27204440253896467,0.35204237991663107,0.007614506155118773
3.825,0.27171562140087124,0.35230350126621374,0.0075991756114254
3.825,0.2717156218565749,0.3523035012029543,0.0075991756152898405
3.827072949016875,0.2713868452693432,0.35256483476613415,0.0075838573456875735
3.830427050983125,0.27085497333173314,0.35298806713550046,0.0075591016617713985
3.8325,0.27052636464248275,0.35324984131663584,0.007543822370301671
3.8325,0.27052636464806173,0.35324984126223313,0.007543822373567156
3.834572949016875,0.2701978667989321,0.35351174416396386,0.007528560305244026
3.837927050983125,0.2696666344967922,0.353935732504666,0.0075039052788999205
3.84,0.26933852303345274,0.3541978785143206,0.007488693766612379
3.84,0.26933852273869907,0.35419787846971895,0.0074886937690437
3.8420729490168752,0.26901059344935985,0.3544600850993787,0.007473503424930952
3.8454270509831248,0.2684804274382999,0.3548844300865481,0.0074489721953213
3.8475,0.2681530697540256,0.35514671834983014,0.007433841647965912
3.8475,0.26815306992592874,0.35514671832064626,0.007433841649669249
3.849572949016875,0.2678259695230213,0.35540901088824745,0.007418735451757545
3.852927050983125,0.2672973125226839,0.3558333821596509,0.007394346685900045
3.855,0.2669709888199448,0.3560956202763903,0.007379307865421071
3.855,0.2669709891110925,0.35609562026474534,0.007379307866190666
3.857072949016875,0.26664499543480263,0.3563578139713379,0.007364296066881836
3.860427050983125,0.26611826614072936,0.35678192596748043,0.007340065428570384
3.8625,0.2657932053336696,0.357043944170276,0.007325127538530826
3.8625,0.2657932051708699,0.3570439441677003,0.007325127538635684
3.864572949016875,0.2654685212410652,0.35730587336514363,0.007310219038710473
3.8679270509831247,0.26494399413359043,0.3577294647093174,0.007286160417268801
3.87,0.2646203442356523,0.35799110451931865,0.007271331792676602
3.87,0.2646203439523525,0.35799110451626315,0.007271331792832399
3.872072949016875,0.2642971112362146,0.3582526124697371,0.007256534775431701
3.875427050983125,0.26377502927531055,0.3586754319119293,0.007232661172323155
3.8775,0.263452960752614,0.3589365390292302,0.007217949726777582
3.8775,0.26345296098096654,0.35893653902385714,0.007217949727090767
3.879572949016875,0.263131368785017,0.35919747190941503,0.007203272025757179
3.882927050983125,0.2626120785948207,0.35961927139532185,0.007179595947825392
3.885,0.26229181849047467,0.35987969319623453,0.007165009293908991
3.885,0.2622918187436356,0.35987969318288865,0.007165009294642762
3.887072949016875,0.26197209374717656,0.3601398992833554,0.007150458410086439
3.8904270509831247,0.2614559308713426,0.3605604366228208,0.0071269916846913965
3.8925,0.2611376558105964,0.36082002668195895,0.007112536879424784
3.8925,0.2611376555588672,0.36082002664153573,0.007112536881713417
3.894572949016875,0.260819947526775,0.3610793634409068,0.007098119604898033
3.897927050983125,0.26030709972784016,0.36149841952874456,0.007074872491285701
3.9,0.2599909039794451,0.36175705223113164,0.007060555281015011
3.9,0.2599909039428015,0.36175705214411885,0.00706055528580706
3.9020729490168753,0.2596752981321232,0.36201540401535265,0.007046276773867512
3.905427050983125,0.25916590585347926,0.3624328186020621,0.007023256057607835
3.9075,0.2588518782286202,0.36269041576825456,0.0070090794407642425
3.9075,0.25885187866876663,0.3626904156276389,0.007009079448411148
3.909572949016875,0.2585384600424141,0.3629477238949535,0.00699494159551626
3.912927050983125,0.2580326285313641,0.36336345144066073,0.006972147577834332
3.915,0.2577207926993549,0.3636200207864133,0.006958109758328606
3.915,0.25772079304386736,0.36362002060595505,0.0069581097682845545
3.917072949016875,0.2574095394078564,0.3638763243314195,0.006944109065093202
3.920427050983125,0.2569071053028781,0.3642905026776161,0.006921532031958778
3.9225,0.25659727406534183,0.3645461799321961,0.00690762429840908
3.9225,0.2565972740580945,0.36454617975118925,0.006907624308325758
3.9245729490168753,0.2562879321131738,0.36480165564967326,0.006893749866608468
3.927927050983125,0.2557883547454071,0.3652146612358613,0.006871367429396529
3.93,0.25548012576728274,0.36546973521503695,0.0068575730098792385
3.93,0.2554801257534147,0.3654697351031176,0.006857573015762428
3.932072949016875,0.2551722516183753,0.3657247131520302,0.006843805935300131
3.935427050983125,0.2546747508845881,0.36613716126425694,0.006821583359145287
3.9375,0.2543676159238213,0.36639205585560214,0.0068078786048210655
3.9375,0.25436761620616427,0.36639205588711293,0.006807878603130755
3.939572949016875,0.2540606888398358,0.3666469861905134,0.006794193968157957
3.942927050983125,0.25356440510100403,0.3670596438884571,0.006772089189151794
3.945,0.2532578245406232,0.3673148441745846,0.006758447728732912
3.945,0.25325782446154743,0.36731484435139883,0.006758447719492735
3.947072949016875,0.2529513014004683,0.367570210025876,0.0067448194322113735
3.9504270509831247,0.2524553541841927,0.36798383222411013,0.006722792006076802
3.9525,0.2521487947929656,0.36823977446742145,0.00670919066685007
3.9525,0.25214879417173525,0.36823977470691943,0.0067091906540705385
3.954572949016875,0.25184216338807125,0.3684959799338158,0.006695597396626966
3.957927050983125,0.25134580631924575,0.36891113478373627,0.006673617669844655
3.96,0.2510388831170268,0.3691681093043094,0.006660041501960033
3.96,0.25103888283613207,0.3691681095201616,0.0066600414904576044
3.962072949016875,0.2507318314080713,0.3694253945757734,0.006646471059580787
3.965427050983125,0.25023473793497686,0.36984235987674746,0.006624525318090038
3.9675,0.24992735861904541,0.3701004703444642,0.006610969509176395
3.9675,0.24992735869972116,0.37010047049131095,0.006610969501596909
3.969572949016875,0.24961987056457868,0.3703588892445946,0.006597419743018252
3.9729270509831247,0.2491221456832264,0.37077765350373026,0.006575509716565463
3.975,0.248814433958493,0.37103683801920506,0.006561978200591316
3.975,0.24881443391378907,0.37103683809109317,0.006561978196892284
3.977072949016875,0.24850666334365026,0.37129629201427616,0.006548454936453473
3.980427050983125,0.24800859419634677,0.37171663008593203,0.00652659339541831
3.9825,0.2477007436068002,0.371976716309522,0.006513095725295941
3.9825,0.2477007433773835,0.3719767163269168,0.006513095724338746
3.9845729490168753,0.24739289415519614,0.3722370129973746,0.0064996094982894
3.987927050983125,0.24689483430833606,0.3726585817682542,0.006477814999198758
3.99,0.24658708164014437,0.3729193437090106,0.006464363274560674
3.99,0.24658708149239092,0.37291934369574264,0.00646436327526431
3.992072949016875,0.24627940634578274,0.3731802501364412,0.006450926472102007
3.995427050983125,0.24578180309699457,0.37360266463064995,0.006429219313440258
3.9975,0.24547444718366687,0.3738638625789982,0.006415826066658596
3.9975,0.2454744474736486,0.37386386255750237,0.006415826067772304
3.999572949016875,0.24516725848472265,0.374125139465645,0.006402451115062943
4.002927050983125,0.2446706334458153,0.3745480165605493,0.006380851010767552
4.005,0.24436399383558893,0.3748094174521875,0.0063675281198921265
4.005,0.24436399400098344,0.3748094174348107,0.006367528120782213
4.007072949016875,0.244057599861675,0.3750708351822486,0.006354226634475281
4.010427050983125,0.24356240608672244,0.3754938116384579,0.006332751782442544
4.0125,0.24325672898815004,0.37575519631396226,0.006319510123543456
4.0125,0.2432567286621497,0.37575519629496973,0.00631951012454546
4.014572949016875,0.24295135095745232,0.3760165399456296,0.006306292696308593
4.017927050983125,0.24245790778682355,0.3764392768172278,0.006284959648154331
4.02,0.24215338236614706,0.376700441237209,0.006271809092270695
4.02,0.24215338234245046,0.37670044121193164,0.0062718090935012264
4.0220729490168745,0.24184921387812466,0.3769615108777035,0.006258685321043
4.025427050983125,0.24135786497478726,0.3773836935837165,0.006237509020758454
4.0275,0.2410547240858261,0.377644449026356,0.006224458428734146
4.0275,0.2410547243719032,0.3776444489920399,0.0062244584303802345
4.029572949016875,0.24075200967837584,0.37790506062925433,0.006211436871811951
4.032927050983125,0.2402631536070513,0.37832640240194404,0.006190430476023933
4.035,0.2399616296154687,0.3785865794021937,0.006177487510974712
4.035,0.23996162971337892,0.37858657934813394,0.006177487513755023
4.037072949016875,0.2396605810626354,0.37884657047366255,0.006164575428683262
4.0404270509831255,0.23917450224913997,0.37926682566435294,0.0061437497217963054
4.0425,0.23887473383745353,0.3795262850410108,0.0061309203639143
4.0425,0.23887473383398794,0.37952628495365837,0.006130920368315835
4.044572949016875,0.23857546318979833,0.3797855278332918,0.006118123130215826
4.047927050983125,0.23809229573239704,0.3802045181020099,0.006097485326885769
4.05,0.2377943414168531,0.3804631701170943,0.006084772980376579
4.05,0.23779434137379118,0.3804631699852979,0.006084772986699059
4.052072949016875,0.2374968911405011,0.380721593020917,0.006072093077661904
4.055427050983125,0.23701667184246278,0.38113924634493296,0.006051644992625625
4.0575,0.2367205342900287,0.381397077151658,0.006039049258441646
4.0575,0.23672053457364378,0.3813970769889518,0.006039049266315616
4.059572949016875,0.23642488975417722,0.3816546923362257,0.006026485012773026
4.0629270509831255,0.2359475528432683,0.38207108873744833,0.006006221013808727
4.065,0.2356531576581189,0.38232818784975237,0.005993736488255237
4.065,0.23565315816320873,0.3823281877000838,0.005993736495687535
4.067072949016875,0.23535921160772746,0.38258511678123197,0.005981280975851535
4.070427050983125,0.2348844939081963,0.38300052250363587,0.005961186570590382
4.0725,0.23459161214998078,0.38325709735682756,0.005948802290817739
4.0725,0.23459161204662754,0.3832570972661081,0.005948802295194347
4.074572949016875,0.23429908168007402,0.383513578941208,0.0059364430926635
4.077927050983125,0.23382641298914006,0.3839284427240106,0.005916495348381353
4.08,0.23353463729046037,0.38418480447673126,0.005904195628726376
4.08,0.23353463702658447,0.3841848044866,0.005904195628128798
4.082072949016875,0.23324308817886236,0.3844411709993729,0.005891916143975484
4.085427050983125,0.23277175161761285,0.38485606350344004,0.0058720868500191726
4.0875,0.23248065260481346,0.38511257657292686,0.005859853846852876
4.0875,0.23248065273308915,0.3851125766994696,0.005859853840898345
4.089572949016875,0.23218967803153936,0.3853691942079835,0.005847636267299788
4.092927050983125,0.23171907493565214,0.3857846958864425,0.005827897432300005
4.095,0.23142831686965493,0.38604170167901897,0.005815714817066877
4.095,0.23142831675889508,0.3860417018764879,0.005815714807762456
4.097072949016875,0.23113760390618163,0.3862988917246865,0.005803543872551845
4.100427050983125,0.2306672663740239,0.3867154661738438,0.005783873654312289
4.1025,0.2303765850665495,0.3869732095534756,0.005771730007393839
4.1025,0.23037658476330702,0.38697320975287836,0.005771729997965466
4.104572949016875,0.23008589241019575,0.38723118127840994,0.005759596031770597
4.107927050983125,0.2296154965632209,0.3876490855914925,0.005739982763352107
4.11,0.22932474396437352,0.3879076735706911,0.005727873380837923
4.11,0.22932474372807907,0.387907673727262,0.005727873373595025
4.112072949016875,0.229033969401167,0.38816649451532775,0.005715773561124934
4.115427050983125,0.2285634531136607,0.3885857566515835,0.005696216550860054
4.1175,0.22827265272748845,0.3888451592226181,0.0056841432259240095
4.1175,0.2282726524421627,0.3888451593132226,0.005684143221696514
4.119572949016875,0.22798186403842574,0.3891047662435831,0.005672080892649285
4.122927050983125,0.22751142221584603,0.3895252210733632,0.005652588408780769
4.125,0.22722074307782256,0.38978530233791797,0.0056405577739936244
4.125,0.22722074322901267,0.3897853023723641,0.005640557772305081
4.127072949016875,0.22693014222502997,0.3900455375582584,0.005628540529660861
4.130427050983125,0.22646016252836848,0.3904668914285541,0.005609126520892067
4.1325,0.2261698704883079,0.39072745119306795,0.0055971479804156395
4.1325,0.2261698707382684,0.3907274511988346,0.005597147980286798
4.134572949016875,0.2258797333679108,0.3909881034899328,0.005585185668770158
4.137927050983125,0.22541065563116633,0.3914099984936893,0.005565866674018012
4.14,0.22512100490768364,0.3916708090010374,0.005553950663129653
4.14,0.2251210045411429,0.3916708089810769,0.0055539506641067
4.142072949016875,0.22483156722086123,0.39193164800206665,0.005542053771368461
4.145427050983125,0.22436373505252286,0.39235371016485987,0.005522846667014104
4.1475,0.2240749271412547,0.39261454180567346,0.005511003453195163
4.1475,0.2240749270453478,0.39261454176144683,0.0055110034550176846
4.149572949016875,0.2237863925145545,0.39287534057286644,0.005499182054753085
4.152927050983125,0.22332016641765431,0.3932972111863353,0.005480102601466302
4.155,0.22303244860785923,0.3935578491344104,0.005468341521886661
4.155,0.22303244903124061,0.3935578490803939,0.005468341524325086
4.157072949016875,0.22274508050628453,0.39381839918686234,0.005456604599400903
4.160427050983125,0.22228089772608692,0.39423975687431617,0.005437666477672426
4.1625,0.2219945264865671,0.3945000137820494,0.0054259954020982794
4.1625,0.22199452652346915,0.39450001371050547,0.005425995405454546
4.164572949016875,0.22170855743565313,0.3947601375838217,0.005414350329484592
4.167927050983125,0.2212467208889812,0.3951807183722957,0.005395564317044461
4.17,0.22096183734233055,0.3954404471885049,0.005383989123017857
4.17,0.22096183734535377,0.39544044708661436,0.005383989127520475
4.172072949016875,0.2206773768662867,0.3957000114158187,0.005372441119880725
4.175427050983125,0.22021801638518848,0.3961196317471211,0.005353814142340102
4.1775,0.21993468063333965,0.39637874105291676,0.005342338085070627
4.1775,0.2199346808302704,0.39637874092870284,0.005342338090511608
4.179572949016875,0.21965177715226214,0.3966376727301688,0.005330889560660223
4.182927050983125,0.2191949434661269,0.39705625720383647,0.005312423587559695
4.185,0.21891316300320018,0.39731472885075103,0.005301046615473417
4.185,0.2189131629271618,0.39731472871458395,0.0053010466214772145
4.1870729490168745,0.21863180126230328,0.3975730329785747,0.005289696498197404
4.190427050983125,0.21817741414975603,0.397990641226244,0.005271387547270061
4.1925,0.217897107523128,0.39824854499644796,0.005260105774842331
4.1925,0.21789710778111532,0.39824854487503075,0.005260105780114118
4.194572949016875,0.2176171845288221,0.39850631677391685,0.005248849088237346
4.197927050983125,0.21716504228032618,0.39892315639044756,0.005230686826089617
4.2,0.21688606316088596,0.3991806526118309,0.005219492515792423
4.2,0.21688606362132165,0.39918065255330965,0.0052194925183651165
4.202072949016875,0.2166074132438335,0.3994380751683216,0.005208320572622013
4.205427050983125,0.21615719027795371,0.3998544864124035,0.0051902891449343205
4.2075,0.2158792921149794,0.4001118085593805,0.00517917157504824
4.2075,0.21587929172412515,0.4001118085841377,0.005179171574058129
4.2095729490168745,0.21560163205227784,0.4003691294263245,0.005168073117554485
4.212927050983125,0.21515279963761255,0.40078553369605124,0.005150153575775791
4.215,0.21487563244851296,0.401042948835836,0.005139100859423397
4.215,0.21487563206482907,0.40104294893274545,0.005139100855205801
4.217072949016875,0.21459861312768305,0.40130043516206665,0.005128064081233113
4.220427050983125,0.21415065793100868,0.4017172538128871,0.005110237960266084
4.2225,0.2138739571089693,0.40197500900313166,0.005099239354703708
4.2225,0.2138739574316204,0.4019750091543308,0.005099239348197093
4.224572949016875,0.21359736140493815,0.4022328929367532,0.005088254217227503
4.2279270509831255,0.21315002607216732,0.4026504609791648,0.005070507133832427
4.23,0.21287367330632223,0.40290873349088,0.005059555087467481
4.23,0.21287367316035355,0.40290873365455315,0.0050595550806116175
4.232072949016875,0.2125974007037833,0.40316716691338494,0.005048615165862097
4.235427050983125,0.21215053183959484,0.403585671979946,0.005030939279220646
4.2375,0.21187443544588572,0.4038445405021355,0.005020030570746346
4.2375,0.2118744350091151,0.4038445406303413,0.005020030565412971
4.239572949016875,0.2115984008490784,0.40410357352444376,0.005009133878552878
4.242927050983125,0.21115190212823245,0.40452303692152086,0.004991528530120385
4.245,0.21087604520554276,0.40478247937795536,0.004980664241609791
4.245,0.21087604533454088,0.4047824794598422,0.004980664238172302
4.247072949016875,0.2106002723867896,0.4050420647396614,0.004969812910535705
4.2504270509831255,0.2101542722901596,0.4054623613294265,0.004952283548143256
4.2525,0.20987877845883204,0.4057222736600434,0.004941468127024773
4.2525,0.20987877832088545,0.4057222736984331,0.00494146812539835
4.254572949016875,0.20960341405336946,0.40598228961196275,0.004930667308278044
4.257927050983125,0.20915816935480872,0.4064031910095712,0.004913223493766222
4.26,0.2088832012853372,0.40666341635652703,0.004902463450039509
4.26,0.20888320098806004,0.40666341635026804,0.004902463450273833
4.262072949016875,0.20860840980461512,0.40692369681537693,0.004891719994457279
4.265427050983125,0.2081642036153344,0.4073449202105879,0.00487437330108765
4.2675,0.20788995623820342,0.40760527831095533,0.004863675950232178
4.2675,0.20788995674323424,0.407605278277992,0.0048636759516324036
4.269572949016875,0.2076159507397208,0.40786564100714595,0.004852997203158385
4.272927050983125,0.20717316099607752,0.40828689176069705,0.004835759384463596
4.275,0.20689987098941875,0.408547203169089,0.004825131805099923
4.275,0.20689987117095687,0.4085472031212059,0.00482513180711053
4.277072949016875,0.20662687578160438,0.40880747242294896,0.004814524633370878
4.280427050983125,0.20618580096974606,0.4092284779084949,0.00479740621174978
4.2825,0.2059136029216361,0.4094885832931533,0.004786854472001725
4.2825,0.2059136023031965,0.40948858321674425,0.004786854475030662
4.284572949016875,0.20564171575677084,0.4097486083109048,0.004776324556505738
4.287927050983125,0.20520246263847186,0.41016914538226945,0.004759333805991924
4.29,0.20493141716613694,0.4104289214465771,0.004748862388640233
4.29,0.20493141740691173,0.41042892134791886,0.004748862392548711
4.292072949016875,0.20466071111099313,0.41068859126702406,0.004738413685580095
4.295427050983125,0.20422345203737852,0.41110850887768774,0.0047215557989672375
4.2975,0.20395369352261167,0.4113678812507522,0.004711167112379317
4.2975,0.2039536942481631,0.411367881154602,0.004711167116286224
4.299572949016875,0.20368431126696757,0.41162713683135715,0.004700801387446418
4.302927050983125,0.20324924312918788,0.4120463738512838,0.004684077794701531
4.305,0.20298084176115924,0.4123053268040307,0.00467377182042695
4.305,0.20298084147987708,0.4123053267132076,0.0046737718240691725
4.307072949016875,0.20271279934066722,0.41256416975259086,0.004663488357602474
4.310427050983125,0.20227982320418825,0.41298276597880323,0.004646896429489569
4.3125,0.20201265741515373,0.41324134701443394,0.00463667065192347
4.3125,0.2020126572339686,0.4132413469383869,0.004636670654912729
4.314572949016875,0.2017458049465576,0.41349984192670175,0.0046264662804413334
4.317927050983125,0.20131467002176737,0.41391793644795744,0.0046099995759902365
4.32,0.20104859950185053,0.4141762514251046,0.0045998492668354604
4.32,0.2010486000353404,0.4141762513977584,0.004599849267952532
4.322072949016875,0.20078281382348773,0.41443451771136913,0.004589718754056232
4.325427050983125,0.20035334418073755,0.4148523286867778,0.004573367890274872
4.3275,0.20008825471617286,0.41511052486221733,0.004563286805503828
4.3275,0.20008825446483533,0.41511052489067485,0.00456328680436977
4.329572949016875,0.1998234044500517,0.41536871677892234,0.00455322366971517
4.332927050983125,0.1993953283870515,0.41578650292964886,0.004536977890201767
4.335,0.19913102179223566,0.4160447420304055,0.004526959371665559
4.335,0.19913102127861756,0.4160447420956626,0.0045269593690429166
4.337072949016875,0.19886689767961907,0.41630301985286405,0.004516957061021563
4.340427050983125,0.19843989983582744,0.4167210310411642,0.004500806238064535
4.3425,0.1981762208742222,0.4169794580036003,0.004490844454961498
4.3425,0.19817622143901142,0.416979458101911,0.004490844451258569
4.344572949016875,0.19791270860431254,0.41723795678741926,0.004480897560830174
4.347927050983125,0.19748669115746303,0.4176563856731588,0.004464834009683492
4.35,0.19722361245545572,0.41791510100734497,0.004454924959314142
4.35,0.19722361256556956,0.4179151011213802,0.004454924955083431
4.352072949016875,0.19696069148316797,0.41817390557614276,0.0044450301003145605
4.355427050983125,0.1965355877458798,0.41859285388475775,0.004429049743675485
4.3575,0.1962730359546647,0.41885189768962117,0.004419191795223631
4.3575,0.1962730349381582,0.4188518977744273,0.004419191791884818
4.359572949016875,0.19601061147908647,0.4191110307441192,0.004409348017810578
4.362927050983125,0.1955862607300609,0.4195304986270046,0.004393450730137273
4.365,0.19532416872365163,0.41978984934508223,0.004383644639017707
4.365,0.19532416875910993,0.41978984939031905,0.004383644637187032
4.367072949016875,0.19506222177411334,0.420049273761805,0.004373853289899873
4.370427050983125,0.19463873618194402,0.4204691706986892,0.0043580423855733305
4.3725,0.1943772571595104,0.4207287555310857,0.004348290812674282
4.3725,0.19437725806726477,0.42072875555893435,0.004348290811758587
4.3745729490168745,0.19411598889070605,0.42098838714545,0.004338554953635695
4.377927050983125,0.19369372785920588,0.42140855678069866,0.004322836074678809
4.38,0.1934330604958288,0.42166826892846854,0.004313142841413205
4.38,0.19343306009241948,0.42166826892917636,0.004313142841462834
4.382072949016875,0.19317262741400335,0.42192799508135076,0.004303466478842287
4.385427050983125,0.19275172709574467,0.4223482466201655,0.004287846360399501
4.3875,0.19249189790653357,0.42260796529543526,0.004278215702198293
4.3875,0.1924918972704045,0.42260796525295824,0.004278215703665649
4.389572949016875,0.19223230303523656,0.42286766483846794,0.0042686030621089345
4.392927050983125,0.19181278690781986,0.42328780488331647,0.004253088397290551
4.395,0.19155385388478696,0.4235474143444357,0.0042435242788405
4.395,0.19155385464422012,0.42354741428424164,0.004243524281088473
4.3970729490168745,0.1912951999341398,0.4238069758107185,0.004233979139863972
4.400427050983125,0.19087732002314253,0.4242268361689101,0.004218575527080384
4.4025,0.1906194605002633,0.4244862416344563,0.004209081026851019
4.4025,0.19061946080776693,0.4244862415728565,0.0042090810292131015
4.404572949016875,0.19036191445286776,0.4247455783923574,0.004199606135717199
4.407927050983125,0.18994585356963764,0.42516503862805066,0.004184317237467155
4.41,0.18968910875373365,0.4254241790642265,0.004174894102762029
4.41,0.18968910788622623,0.42542417898419654,0.00417489410554577
4.412072949016875,0.1894326576794345,0.42568324124361534,0.0041654907880316555
4.4154270509831255,0.1890183189370272,0.42610224558881366,0.004150317838051997
4.4175,0.18876262093175364,0.42636110264764643,0.004140966247709264
4.4175,0.1887626212212509,0.42636110256424,0.004140966250616008
4.419572949016875,0.18850721613859703,0.4266198844619542,0.004131634236396815
4.422927050983125,0.18809460514816312,0.42703845034874505,0.004116575830645025
4.425,0.1878400052820045,0.42729705119270583,0.004107294327388001
4.425,0.1878400063838276,0.42729705114777855,0.004107294329193901
4.427072949016875,0.18758571850483938,0.4275555918073064,0.0040980317306024425
4.430427050983125,0.1871749258994273,0.4279738070538036,0.004083083939657217
4.4325,0.18692142153313882,0.4282322198587998,0.00407386960578095
4.4325,0.18692142091441058,0.42823221984791954,0.004073869606254472
4.434572949016875,0.18666818442010497,0.4284905970650645,0.004064673176500671
4.4379270509831255,0.18625894459810313,0.4289086052242482,0.0040498301643833706
4.44,0.18600630275594085,0.42916692770698095,0.004040679113795507
4.44,0.18600630171977287,0.42916692770737336,0.004040679113531803
4.442072949016875,0.18575386090689577,0.4294252445607108,0.004031544812825567
4.445427050983125,0.18534581095547928,0.42984321972810124,0.0040167998629039815
4.4475,0.18509388292474907,0.43010156169281294,0.004007707911793159
4.4475,0.1850938838477078,0.43010156172644776,0.004007707910536898
4.449572949016875,0.184842163054327,0.43035992770833364,0.003998631594022977
4.452927050983125,0.18443533975747783,0.4307780426519992,0.003983978201764702
4.455,0.1841842049742394,0.43103650578077446,0.003974941529645932
4.455,0.18418420578613773,0.4310365058595315,0.003974941527158797
4.457072949016875,0.1839332930943922,0.4312950170746278,0.003965919582460139
4.460427050983125,0.18352775367815063,0.4317134126314421,0.003951352444769755
4.4625,0.1832773615107634,0.43197207319814374,0.003942368171922895
4.4625,0.183277360306747,0.4319720732736569,0.003942368169349879
4.464572949016875,0.18302713400485254,0.4322307970036668,0.003933398051982553
4.467927050983125,0.18262255766708543,0.43264956098730317,0.0039189138344745906
4.47,0.1823726874089077,0.4329084597744701,0.003909980401324031
4.47,0.1823726868198009,0.4329084598165577,0.003909980399646037
4.472072949016875,0.18212294778695917,0.4331674264228665,0.003901060932756546
4.475427050983125,0.18171916048853312,0.43358658560649166,0.0038866585341830466
4.4775,0.18146981751821725,0.4338457258463777,0.003877775725687478
4.4775,0.18146981876408172,0.43384572588344156,0.003877775724475267
4.479572949016875,0.18122065504762833,0.43410492875934154,0.0038689070259369197
4.482927050983125,0.1808179220366512,0.4345244533885826,0.0038545872664433236
4.485,0.18056928668767364,0.4347838059287399,0.0038457559362300884
4.485,0.18056928678238077,0.43478380596341015,0.003845755935296775
4.487072949016875,0.18032085355131683,0.43504320871318997,0.0038369390898290033
4.490427050983125,0.1799192839942252,0.43546302692439026,0.0038227041387869716
4.4925,0.1796713306306687,0.4357225407373326,0.0038139258418558013
4.4925,0.17967132919148124,0.4357225407303132,0.003813925841955351
4.494572949016875,0.17942354328536708,0.43598208858229626,0.0038051625285410156
4.497927050983125,0.1790229569082853,0.43640210574898736,0.0037910152996699508
4.5,0.1787756061539671,0.4366617201916797,0.0037822919048116476
4.5,0.178775606439149,0.4366617201532161,0.0037822919058453945
4.502072949016875,0.1785284456127073,0.43692135176563274,0.003773584007564261
4.505427050983125,0.17812899212643907,0.43734146920746136,0.003759527495858307
4.5075,0.1778824356064166,0.43760112482565916,0.003750860773468044
4.5075,0.17788243718980745,0.43760112480593233,0.003750860774351717
4.509572949016875,0.17763614159283586,0.43786078249323906,0.003742209975257344
4.512927050983125,0.17723820639688354,0.43828091268585845,0.003728246657037716
4.515,0.17699261532426844,0.43854055961456606,0.0037196379671137186
4.515,0.1769926147463526,0.4385405596038783,0.003719637967749134
4.517072949016875,0.17674727342877722,0.43880019732454983,0.003711045486133357
4.520427050983125,0.1763507779404806,0.439220274669083,0.0036971770223456447
4.5225,0.1761059968922313,0.43947987821332984,0.0036886271993277512
4.5225,0.17610599524911513,0.43947987817069173,0.0036886272004208608
4.524572949016875,0.17586140781251147,0.4397394660253068,0.0036800937188755985
4.527927050983125,0.17546605893252634,0.44015945192001116,0.0036663209030378587
4.53,0.17522199246381695,0.44041899435682963,0.0036578302394621367
4.53,0.1752219933185119,0.4404189943114355,0.0036578302406159125
4.532072949016875,0.1749781580113464,0.44067851897478794,0.0036493559033640042
4.535427050983125,0.17458418412541862,0.4410984009415392,0.0036356786526442154
4.5375,0.17434107277871932,0.44135787976746127,0.003627246908336877
4.5375,0.1743410745167142,0.44135787977087515,0.0036272469085715476
4.539572949016875,0.1740982634231756,0.44161734219369886,0.003618831346509366
4.542927050983125,0.17370602955021797,0.4420371288283743,0.003605248809910665
4.545,0.1734639853020632,0.4422965529419233,0.0035968753347777054
4.545,0.1734639843456308,0.4422965529640267,0.0035968753344104644
4.547072949016875,0.1732221966872421,0.4425559644553816,0.0035885178230848362
4.550427050983125,0.17283144240538523,0.44297567779923686,0.003575028728793978
4.5525,0.17259019659416866,0.44323506245958066,0.0035667127060822067
4.5525,0.17259019493081437,0.4432350624498525,0.0035667127060320454
4.554572949016875,0.17234912930854387,0.44349443914736475,0.0035584124199160207
4.557927050983125,0.17195944912254482,0.44391410548605464,0.003545015458954094
4.56,0.1717188684377637,0.4441734665987845,0.003536756104427386
4.56,0.17171886955404603,0.44417346658963774,0.0035367561044224545
4.5620729490168745,0.1714785062598811,0.4444328235432991,0.003528512288481209
4.565427050983125,0.17109011983482922,0.4448524649283089,0.0035152063061517688
4.5675,0.1708504380924903,0.4451118142666034,0.003507002953657706
4.5675,0.17085043966892666,0.44511181430099783,0.003507002953018713
4.569572949016875,0.17061103606236758,0.445371161500028,0.003498814987156434
4.572927050983125,0.17022425676752692,0.4457907904733569,0.0034855990816169
4.575,0.16998554238849756,0.4460501332352929,0.0034774512518920605
4.575,0.16998554103834765,0.4460501332669588,0.003477451251185061
4.577072949016875,0.169747050767904,0.44630947411345295,0.0034693187186189784
4.580427050983125,0.1693615642469975,0.4467290919781979,0.0034561923663997155
4.5825,0.16912354020762116,0.44698842654352683,0.0034480998292353276
4.5825,0.16912353858343357,0.4469884265226368,0.0034480998293580185
4.5845729490168745,0.1688856766113453,0.4472477578264214,0.003440022562176323
4.587927050983125,0.16850116321081637,0.4476673559630933,0.0034269856154864682
4.59,0.16826377851602656,0.447926675417938,0.0034189483318064857
4.59,0.16826378002955233,0.4479266753918229,0.003418948332326056
4.592072949016875,0.16802662271714972,0.44818598914248037,0.003410926318946723
4.595427050983125,0.16764345975959458,0.44860555346864633,0.003397978773163502
4.5975,0.16740703077784064,0.4488648488393013,0.0033899967292016155
4.5975,0.16740703251772776,0.44886484885737804,0.003389996729258357
4.599572949016875,0.1671708991392548,0.44912413611255714,0.003382029939852418
4.6029270509831255,0.1667894398777273,0.44954365355514336,0.003369171682768275
4.605,0.166554022492453,0.44980291785702253,0.0033612447691865315
4.605,0.1665540208665203,0.44980291786783355,0.0033612447691713327
4.607072949016875,0.16631882806797427,0.4500621729870527,0.0033533330571868507
4.610427050983125,0.16593866287855757,0.4504816373421827,0.00334056377709432
4.6125,0.16570391375630986,0.45074086892357085,0.0033326917513193137
4.6125,0.165703911797896,0.45074086887724274,0.0033326917520251336
4.614572949016875,0.16546931296476416,0.4510000922072072,0.0033248348279700506
4.617927050983125,0.16509005606248117,0.45141950803884223,0.0033121539549929514
4.62,0.16485591244411518,0.4516787125644649,0.003304336385644383
4.62,0.16485591407547925,0.45167871252131014,0.0033043363865368496
4.622072949016875,0.16462199836578564,0.451937911738235,0.0032965337551477637
4.6254270509831255,0.16424409901974038,0.4523572962962014,0.003283940330381807
4.6275,0.16401094392436597,0.45261648724362386,0.0032761765249105608
4.6275,0.16401094619676987,0.4526164872672876,0.0032761765249088816
4.629572949016875,0.16377810676591595,0.4528756776873247,0.003268427425423944
4.632927050983125,0.16340202610373877,0.4532950598817382,0.003255920076703683
4.635,0.16316995797631229,0.45355425705614566,0.0032482091241836353
4.635,0.16316995655716987,0.45355425709342734,0.0032482091235635736
4.637072949016875,0.16293812468345922,0.45381345988291505,0.003240512610293449
4.640427050983125,0.16256339908570683,0.45423287559921116,0.0032280897802850765
4.6425,0.1623319941319569,0.45449210175719335,0.00322043072532145
4.6425,0.16233199165444087,0.45449210174025945,0.0032204307251585663
4.644572949016875,0.1621007106523657,0.4547513399181312,0.0032127858575352565
4.647927050983125,0.16172673766400567,0.4551708254655974,0.0032004460940748642
4.65,0.16149579838976771,0.4554301022652221,0.003192838084551284
4.65,0.16149579957258312,0.4554301022424598,0.0031928380847034703
4.652072949016875,0.16126503939121306,0.45568939634225236,0.0031852440516727787
4.655427050983125,0.16089214649035113,0.45610898229249314,0.003172986126619845
4.6575,0.16066203557537378,0.4563683265389189,0.003165428455766078
4.6575,0.1606620382480836,0.4563683265818877,0.00316542845518415
4.659572949016875,0.16043221430864604,0.4566276913032794,0.003157884598400024
4.662927050983125,0.160060977524528,0.457047397151724,0.003145707545663732
4.665,0.15983189136088555,0.4573068176755753,0.0031381996950751796
4.665,0.1598318904205092,0.45730681773697057,0.0031381996939178506
4.667072949016875,0.15960303509784496,0.4575662594578895,0.003130705562577681
4.670427050983125,0.15923311482198024,0.45798608971317667,0.0031186088236244323
4.6725,0.15900466456677242,0.4582455856917028,0.0031111505670219667
4.6725,0.1590046615758765,0.4582455856853863,0.003111150566591103
4.674572949016875,0.15877631697866357,0.45850510113290655,0.003103706023272183
4.677927050983125,0.1584070363804901,0.4589250446958655,0.00309168957944742
4.68,0.15817895601528334,0.45918460620032314,0.003084281015024511
4.68,0.15817895649335004,0.45918460615779877,0.0030842810155045806
4.682072949016875,0.15795102591109217,0.4594441831359678,0.003076886231052868
4.685427050983125,0.15758266252196704,0.4598642162061551,0.003064950476027187
4.6875,0.15735534173051696,0.4601238263708056,0.0030575918926872077
4.6875,0.15735534497074397,0.46012382638341076,0.0030575918928374022
4.689572949016875,0.1571283211711145,0.46038344634911427,0.003050247181188797
4.692927050983125,0.15676168125658968,0.4608035368295077,0.0030383926306427013
4.695,0.1565354964862207,0.4610631745969089,0.003031084347295742
4.695,0.15653549661232113,0.461063174646838,0.0030310843467525237
4.697072949016875,0.15630959582819767,0.4613228159935765,0.0030237900233207955
4.700427050983125,0.1559445732174718,0.46174292833624636,0.0030120171803101757
4.7025,0.15571920586316537,0.46200257172802756,0.003004759510791789
4.7025,0.15571920242174772,0.462002571716107,0.00300475951078275
4.704572949016875,0.15549396717637742,0.46226221311238136,0.0029975158860431595
4.707927050983125,0.15512972494351404,0.46268231392089976,0.002985825259877328
4.71,0.15490473817842382,0.46294194367544644,0.0029786185092650934
4.71,0.15490473719737607,0.4629419435997124,0.002978618510351532
4.712072949016875,0.15467987443437295,0.4632015670735858,0.0029714258696544203
4.715427050983125,0.15431640768378588,0.4636216303501875,0.0029598178522016855
4.7175,0.15409208904008231,0.46388123265303743,0.002952662191764766
4.7175,0.1540920924484032,0.46388123262082914,0.00295266219268116
4.719572949016875,0.1538680724202529,0.4641408258372797,0.00294552064486654
4.722927050983125,0.1535063584413271,0.46456083588554015,0.002933995238025578
4.725,0.15328329698780235,0.46482040343520614,0.002926890559645304
4.725,0.15328329903477317,0.4648204034825588,0.0029268905593961216
4.727072949016875,0.1530606017095948,0.46507996090525466,0.00291979991869343
4.730427050983125,0.15270096784715062,0.46549991289179643,0.002908356668294761
4.7325,0.15247904735569595,0.465759444982952,0.002901302622980493
4.7325,0.1524790444627346,0.46575944501244354,0.002901302622505914
4.734572949016875,0.15225732458531818,0.4660189679567273,0.002894262498471213
4.737927050983125,0.1518988448547123,0.4664388672252037,0.0028829007336531
4.74,0.15167740929003512,0.4666983691945299,0.002875896895747889
4.74,0.1516774063233759,0.46669836914167223,0.0028758968962248935
4.742072949016875,0.15145604996687362,0.4669578644975228,0.002868906856152651
4.745427050983125,0.1510980806740194,0.4673777243753806,0.0028576258750164373
4.7475,0.15087703323780013,0.4676372057786993,0.0028506717951165645
4.7475,0.15087703531652108,0.46763720572583983,0.002850671795888431
4.7495729490168745,0.15065619276083286,0.4678966835034455,0.0028437313755035752
4.752927050983125,0.15029945763769717,0.46831652131041107,0.002832530367807629
4.755,0.15007942137065675,0.4685759930861724,0.002825625503432269
4.755,0.15007942511316116,0.4685759931273851,0.0028256255031397343
4.757072949016875,0.1498597498583516,0.46883546395737197,0.002818734135563409
4.760427050983125,0.1495050907178294,0.46925529674777616,0.0028076121321344133
4.7625,0.1492863278434556,0.46951476878828796,0.002800755877990532
4.7625,0.14928632692142307,0.4695147688673748,0.0028007558769105674
4.764572949016875,0.14906783410661023,0.46977424222770797,0.002793912966565319
4.767927050983125,0.14871470797367675,0.4701940837393158,0.002782869070268183
4.77,0.14849661739642034,0.4704535634270096,0.0027760609364010464
4.77,0.148496613143924,0.470453563422701,0.0027760609360366942
4.7720729490168745,0.14827859033443272,0.47071304609668024,0.0027692660457945668
4.775427050983125,0.14792588385064925,0.47113290470670355,0.0027582996886692966
4.7775,0.1477079601521913,0.4713923958857625,0.0027515393977811365
4.7775,0.1477079595312797,0.4713923958107963,0.002751539398453002
4.779572949016875,0.14749012419550195,0.47165189048068745,0.002744792297071264
4.782927050983125,0.14713799334744093,0.47207176810833174,0.002733903171580621
4.785,0.14692067955664156,0.47233127062397257,0.002727190548616777
4.785,0.14692068374925712,0.47233127060892904,0.002727190549018095
4.787072949016875,0.14670367829614073,0.47259077578068015,0.002720491065984143
4.7904270509831255,0.1463533504864171,0.4730106686012584,0.0027096788664486586
4.7925,0.1461373449353193,0.47327017906492297,0.0027030137046686773
4.7925,0.14613734723711488,0.47327017914464,0.0027030137040154937
4.794572949016875,0.14592171272654378,0.47352969075581974,0.0026963616241724537
4.797927050983125,0.14557349569115383,0.4739495914666811,0.00268562599392732
4.8,0.1453586034346159,0.47420910486399276,0.0026790080886910676
4.8,0.14535859996708064,0.4742091049129619,0.0026790080879884955
4.802072949016875,0.14514387223714328,0.47446861808745183,0.0026724032230446794
4.805427050983125,0.14479659616453824,0.4748885182436957,0.0026617439247773396
4.8075,0.14458200527993503,0.4751480294240015,0.0026551731718857667
4.8075,0.1445820013422333,0.47514802935392475,0.0026551731723573105
4.809572949016875,0.1443674267709998,0.4754075393111475,0.002648615441573535
4.8129270509831255,0.14402030135801538,0.4758274313750514,0.0026380323869636705
4.815,0.1438058949372834,0.4760869363199981,0.002631508729980509
4.815,0.1438058968006953,0.4760869362270015,0.0026315087311308875
4.817072949016875,0.14359166915812427,0.4763464392417583,0.002624998063386994
4.820427050983125,0.14324563768687598,0.4767663188556765,0.002614491059396834
4.8225,0.14303225655980223,0.47702581590439946,0.0026080143119591634
4.8225,0.14303226157723103,0.4770258159256466,0.0026080143122488996
4.824572949016875,0.14281929808547197,0.4772853108345056,0.002601550469528163
4.827927050983125,0.14247567514835824,0.47770517847089544,0.002591119001161426
4.83,0.14226385639382197,0.477964668930636,0.0025846887819158605
4.83,0.14226385691541898,0.47796466903055995,0.0025846887810529883
4.832072949016875,0.14205240074441008,0.47822415803387064,0.002578271346146616
4.835427050983125,0.1417108336056627,0.4786440187542357,0.0025679146998053132
4.8375,0.14149995406906146,0.4789035065073343,0.0025615305723282887
4.8375,0.1414999491644414,0.4789035065289414,0.002561530571726786
4.839572949016875,0.14128915324501667,0.4791629944405875,0.002555159119657045
4.842927050983125,0.14094808048572896,0.4795828564643909,0.0025448766748129596
4.845,0.14073726034860226,0.47984234716513646,0.0025385382965201373
4.845,0.14073725735764528,0.4798423470703014,0.0025385382971776413
4.847072949016875,0.14052643492528458,0.4801018399610498,0.0025322125105123887
4.850427050983125,0.14018541968230327,0.48052171342928146,0.002522003795122877
4.8525,0.13997484847886268,0.48078121368788324,0.002515710874288431
4.8525,0.13997485200958734,0.48078121361880305,0.0025157108752348035
4.854572949016875,0.1397645192062282,0.48104071783288266,0.0025094304537774926
4.857927050983125,0.13942493016823174,0.48146061338704466,0.0024992949207690717
4.86,0.13921559693404303,0.48172012954890064,0.0024930470731738615
4.86,0.13921560188016702,0.48172012961659033,0.0024930470728823815
4.862072949016875,0.13900671336275391,0.48197965091811074,0.002486811602538199
4.865427050983125,0.13866967044462725,0.4823995773993598,0.002476748516539761
4.8675,0.13846186523132523,0.4826591140798054,0.002470545274370124
4.8675,0.1384618642361482,0.4826591141960107,0.0024705452730823647
4.869572949016875,0.1382543538238563,0.48291865677279633,0.0024643542911616943
4.872927050983125,0.13791897505131995,0.48333861927582084,0.0024543629652938144
4.875,0.13771179221335422,0.48359817865943333,0.0024482039685629667
4.875,0.13771178652051008,0.48359817866093924,0.002448203968013434
4.877072949016875,0.13750459527242725,0.48385774441703944,0.0024420571686507137
4.880427050983125,0.1371691932264212,0.48427774407381813,0.002432137254748476
4.8825,0.13696181358877063,0.4845373261690497,0.0024260223661098394
4.8825,0.13696181136385138,0.484537326053589,0.0024260223670007656
4.884572949016875,0.13675440819601883,0.4847969144430492,0.002419919658913287
4.887927050983125,0.1364189467546671,0.4852169491458449,0.002410071070924669
4.89,0.13621185029539754,0.4854765520894518,0.0024040002400185804
4.89,0.13621185487874035,0.4854765520229975,0.0024040002409893963
4.892072949016875,0.13600504309275235,0.4857361602918556,0.0023979415623131876
4.895427050983125,0.1356712662554491,0.4861562251549928,0.0023881641210476193
4.8975,0.13546558818590693,0.48641584534579163,0.0023821371799918013
4.8975,0.1354655932043452,0.486415845428837,0.0023821371796013406
4.899572949016875,0.13526039645618557,0.4866754693803889,0.0023761223235866545
4.902927050983125,0.13492936721248627,0.4870955574660597,0.002366415615210123
4.905,0.13472527800856815,0.4873551902687034,0.002360432288167613
4.905,0.13472527629811062,0.48735519038987146,0.0023604322869647905
4.907072949016875,0.134521464612509,0.4876148255981969,0.002354460977355556
4.910427050983125,0.13419199966560344,0.48803492952018934,0.00234482460631912
4.9125,0.13398841865314656,0.4882945704951243,0.0023388847025941355
4.9125,0.1339884123606537,0.48829457048043295,0.0023388847023169427
4.914572949016875,0.1337847810776041,0.4885542131089925,0.002332956790775452
4.917927050983125,0.1334550576757166,0.48897432650906814,0.0023233906286553216
4.92,0.13325115234222523,0.4892339721498376,0.0023174941185343015
4.92,0.1332511500836115,0.48923397200594937,0.0023174941196655243
4.922072949016875,0.13304720868047162,0.4894936187707541,0.002311609597786933
4.925427050983125,0.13271735912513963,0.4899137367803017,0.002302113632784785
4.9275,0.13251376168465737,0.49017338450546954,0.0022962604744101263
4.9275,0.13251376673679224,0.49017338442019764,0.0022962604755174787
4.929572949016875,0.1323104941225107,0.4904330325499753,0.0022904192625749684
4.932927050983125,0.1319825635963004,0.4908531518761275,0.0022809932318487
4.935,0.13178058672036597,0.49111279999082275,0.002275183177811398
4.935,0.13178059245768392,0.4911128000819784,0.00227518317747516
4.9370729490168745,0.13157916966230102,0.49137244791581663,0.0022693849702385533
4.940427050983125,0.1312544062653516,0.49179256697936036,0.002260028277092032
4.9425,0.1310542792406314,0.49205221472667154,0.002254260927534828
4.9425,0.13105427796634836,0.4920522148774373,0.00225426092620946
4.944572949016875,0.1308544848018091,0.4923118621554714,0.002248505320390895
4.947927050983125,0.13053160632165242,0.49273198052374506,0.002239217361080769
4.95,0.1303321182754849,0.49299162766682886,0.002233492401716562
4.95,0.13033211151566015,0.49299162767585913,0.002233492401128211
4.952072949016875,0.13013256697921852,0.49325127459857676,0.0022277791324777666
4.955427050983125,0.1298093887045525,0.49367139168066976,0.0022185596163327484
4.9575,0.1296094600709064,0.493931037762455,0.0022128769381682843
4.9575,0.12960945664561344,0.49393103761256135,0.002212876939092841
4.9595729490168745,0.12940942627907356,0.4941906835796316,0.002207205937842671
4.962927050983125,0.12908574489449723,0.49461079787682116,0.0021980547986082378
4.965,0.12888586749698913,0.49487044187968215,0.002192414352975886
4.965,0.1288858720030163,0.4948704417656919,0.0021924143542349926
4.967072949016875,0.12868626257458904,0.4951300851741374,0.0021867855508072927
4.970427050983125,0.12836418310377523,0.4955501944593803,0.0021777025755565045
4.9725,0.12816581378460817,0.49580983484187063,0.0021721041571737894
4.9725,0.1281658205768552,0.49580983491778124,0.0021721041571203434
4.974572949016875,0.1279680267859583,0.4960694737659897,0.0021665172941550937
4.9779270509831255,0.12764924547259393,0.49648957511802816,0.002157501953249525
4.98,0.1274529076269413,0.4967492097527905,0.0021519451935565993
4.98,0.1274529080079616,0.49674920992904775,0.002151945192200117
4.982072949016875,0.12725698048122663,0.49700884214791596,0.0021463998881530956
4.985427050983125,0.12694051556075395,0.49742893172493197,0.0021374515919923244
4.9875,0.12674505869386007,0.49768855804331524,0.0021319361765638318
4.9875,0.12674505199075323,0.4976885580969114,0.0021319361756267667
4.989572949016875,0.126549557786631,0.4979481816024843,0.002126432163348462
4.992927050983125,0.1262328838233138,0.4983682554411601,0.0021175506219909828
4.995,0.12603688522888815,0.4986278713178576,0.002112076453084142
4.995,0.12603687970585453,0.4986278711731603,0.00211207645384492
4.997072949016875,0.1258406735283841,0.4988874843035043,0.0021066136840731504
5.0004270509831255,0.12552287940801882,0.4993075401973633,0.002097798891371512
5.0025,0.1253264418582643,0.49956714501156824,0.0020923659695775703
5.0025,0.12532644444077393,0.49956714483784664,0.0020923659712163956
5.004572949016875,0.12513013166267314,0.49982674709361485,0.002086944426008109
5.007927050983125,0.12481313101718036,0.5002467858370195,0.002078196244810304
5.01,0.12461780745071648,0.5005063807732482,0.0020728043921106726
5.01,0.12461781513843907,0.5005063807800947,0.0020728043926977495
5.012072949016875,0.12442305150551117,0.5007659733698159,0.002067423819108048
5.015427050983125,0.12410928058504477,0.5011859986695066,0.002058741657663289
5.0175,0.12391618121239537,0.5014455865079209,0.002053390416867512
5.0175,0.1239161846964252,0.5014455866899984,0.0020533904157562744
5.019572949016875,0.1237236444817279,0.5017051728785871,0.00204805030652229
5.022927050983125,0.1234130445804155,0.5021251911076196,0.0020394332901611354
5.025,0.12322144041196213,0.5023847763107242,0.0020341221311526198
5.025,0.12322143533672884,0.5023847764494765,0.0020341221297573886
5.027072949016875,0.12302993824386955,0.5026443616864597,0.002028821982417888
5.030427050983125,0.12271993270692126,0.5030643819840614,0.002020269421550241
5.0325,0.12252808307834635,0.503323970802488,0.0020149980076751436
5.0325,0.12252807530384881,0.5033239707237628,0.0020149980077166555
5.034572949016875,0.12233596634063408,0.5035835620111185,0.0020097375498018674
5.037927050983125,0.1220245211588024,0.504003595638322,0.002001249139019217
5.04,0.12183176261661269,0.5042631953835046,0.0019960173328957384
5.04,0.12183176130886374,0.5042631951680153,0.001996017334342693
5.042072949016875,0.12163891307817262,0.5045227996698592,0.0019907964454718434
5.045427050983125,0.12132704105455001,0.5049428582492717,0.0019823719637479926
5.0475,0.12113464530778066,0.5052024759754677,0.001977179575296998
5.0475,0.12113465217579587,0.5052024758724952,0.0019771795764458614
5.049572949016875,0.12094269515407663,0.5054620998527106,0.001971998013647947
5.052927050983125,0.12063339348873126,0.5058821937190197,0.001963636909860264
5.055,0.12044314569150462,0.5061418353105748,0.0019584835049056954
5.055,0.12044315296933124,0.5061418354498703,0.0019584835043732836
5.057072949016875,0.1202536237235711,0.506401484160041,0.0019533407761742087
5.060427050983125,0.11994842974485266,0.5068216214937585,0.001945042161070777
5.0625,0.11976055756701312,0.5070812912938445,0.0019399271743878307
5.0625,0.11976055692166505,0.5070812915289694,0.001939927172669039
5.064572949016875,0.11957309996978638,0.5073409691606867,0.0019348227272625736
5.067927050983125,0.11927024927839608,0.5077611551966453,0.0019265858077533982
5.07,0.11908310357309161,0.5080208556039763,0.0019215088444586225
5.07,0.11908309559085671,0.5080208556729215,0.0019215088433695202
5.072072949016875,0.11889580831277334,0.5082805645438458,0.0019164423671838944
5.075427050983125,0.11859215287314989,0.5087008007249403,0.00190826684408231
5.0775,0.11840403624466833,0.5089605318491836,0.0019032278354549534
5.0775,0.11840402977887178,0.508960531671545,0.0019032278361448334
5.079572949016875,0.11821558757136821,0.5092202714062892,0.001898199331479677
5.082927050983125,0.11791013628782125,0.5096405555184074,0.0018900853191751504
5.085,0.11772122644029451,0.5099003154608206,0.0018850843590137991
5.085,0.11772122873709438,0.5099003152322961,0.0018850843607022794
5.087072949016875,0.1175323994342485,0.5101600830729524,0.0018800939138658773
5.090427050983125,0.11722749361096924,0.5105804104823878,0.001872041462659675
5.0925,0.11703969210941682,0.5108401960258374,0.0018670784973104176
5.0925,0.11703970080776213,0.5108401960032387,0.0018670784981089537
5.094572949016875,0.11685253567312563,0.511099987941856,0.001862125984824343
5.097927050983125,0.11655131008235997,0.5115203525714881,0.001854134715869865
5.1,0.11636615896105591,0.511780159560906,0.001849209419323473
5.1,0.11636616468204199,0.5117801597792928,0.0018492094182889706
5.102072949016875,0.11618173858468196,0.512039971383613,0.0018442944620476664
5.105427050983125,0.11588464080334215,0.5124603658337463,0.0018363637074017317
5.1075,0.11570158844201928,0.5127201893084065,0.0018314756768095185
5.1075,0.11570158494024958,0.5127201895407361,0.0018314756750050188
5.109572949016875,0.11551876213690025,0.5129800161745013,0.0018265979047437783
5.112927050983125,0.11522294600211064,0.513400431994972,0.0018187272038741981
5.115,0.11503986677585624,0.5136602666343386,0.0018138762651213859
5.115,0.11503985761411104,0.5136602666325706,0.0018138762644831186
5.117072949016875,0.11485644464462942,0.5139201034758396,0.0018090355924000776
5.120427050983125,0.11455873487656135,0.5143405320429895,0.0018012250024206542
5.1225,0.11437416782323777,0.5146003726944096,0.0017964112881787902
5.1225,0.11437416257506591,0.5146003724518976,0.0017964112894142082
5.1245729490168745,0.11418923180803937,0.5148602143881005,0.0017916078985927785
5.127927050983125,0.11388951326689122,0.5152806473252791,0.0017838577621969469
5.13,0.11370424074981528,0.515540488902046,0.0017790814634677627
5.13,0.11370424495564366,0.5155404886639829,0.0017790814653005443
5.132072949016875,0.11351915918393089,0.5158003300108441,0.001774315505629013
5.135427050983125,0.11322058872597145,0.5162207586625008,0.001766625904649125
5.1375,0.11303687470171486,0.5164805956531374,0.0017618869516657066
5.1375,0.11303688414769664,0.5164805956667986,0.001761886952215215
5.139572949016875,0.11285392598106848,0.5167404302925448,0.001757158262319765
5.142927050983125,0.11255971170926819,0.5171608454525087,0.0017495287328454525
5.145,0.11237897564821388,0.5174206720220474,0.0017448267430982929
5.145,0.11237898072964843,0.5174206722816839,0.001744826741840416
5.1470729490168745,0.11219899759411284,0.5176804944486519,0.0017401348916832953
5.150427050983125,0.11190906816779883,0.5181008872207392,0.0017325647015268913
5.1525,0.1117303941148509,0.5183606980347504,0.0017278992487149312
5.1525,0.1117303895997598,0.5183606982803594,0.0017278992469706494
5.154572949016875,0.11155188253335621,0.5186205034849534,0.0017232438541086212
5.157927050983125,0.1112628785121421,0.5190408664605768,0.0017157325462348549
5.16,0.11108389733062662,0.5193006574174769,0.0017111034648319297
5.16,0.11108388758536138,0.5193006573923294,0.0017111034644055406
5.162072949016875,0.11090448891012766,0.5195604424338305,0.0017064844494526664
5.1654270509831255,0.11061311315753102,0.5199807704093677,0.0016990320797541233
5.1675,0.1104323812570489,0.5202405390183249,0.0016944394855873068
5.1675,0.11043237586286403,0.5202405387288288,0.0016944394870083935
5.169572949016875,0.11025123790820471,0.5205003015903514,0.0016898570000772365
5.172927050983125,0.10995761129244341,0.5209205924670567,0.0016824638160272075
5.175,0.1097761062237275,0.5211803384401424,0.0016779078140598978
5.175,0.10977611054334917,0.5211803381563013,0.0016779078160951968
5.177072949016875,0.10959481746123093,0.5214400787581882,0.0016733618996348952
5.180427050983125,0.10930248784946985,0.5218603350547708,0.001666027764802523
5.1825,0.10912272504248645,0.5221200611426319,0.0016615081233953036
5.1825,0.10912273504225432,0.5221200611365092,0.0016615081242089282
5.184572949016875,0.10894382051676017,0.5223797826363322,0.0016569984345625526
5.1879270509831255,0.10865638688239267,0.522800012395621,0.0016497225474960272
5.19,0.10848000609611443,0.523059724611668,0.0016452386489652674
5.19,0.10848001228515324,0.5230597248925429,0.001645238647832138
5.192072949016875,0.10830451694085198,0.5233194341244501,0.0016407645006179263
5.195427050983125,0.10802213679320427,0.5237396500593612,0.0016335456782876428
5.1975,0.10784829265441905,0.523999356933453,0.001629096797469653
5.1975,0.10784828913718124,0.5239993572378042,0.001629096795469443
5.199572949016875,0.10767471752698053,0.5242590637768512,0.0016246574992213824
5.202927050983125,0.1073938661125452,0.5246792814236961,0.0016174947746427175
5.205,0.10721997379651745,0.5249389929610258,0.0016130804361960684
5.205,0.10721996377608548,0.5249389930018902,0.0016130804352142264
5.207072949016875,0.10704564774802275,0.5251987076515645,0.0016086756135434285
5.210427050983125,0.10676237592251019,0.5256189438160421,0.0016015686094474533
5.2125,0.10658651479815402,0.5258786705923049,0.0015971887022601997
5.2125,0.10658650751314735,0.5258786703269672,0.0015971887032020517
5.214572949016875,0.10641009497758332,0.5261384036741978,0.0015928183158218762
5.217927050983125,0.10612372670794759,0.526558674854192,0.0015857670617704762
5.22,0.10594644928128265,0.5268184267571244,0.001581421612884169
5.22,0.10594645145497117,0.5268184264267378,0.0015814216148123824
5.222072949016875,0.10576919219357847,0.5270781873586864,0.001577085666946644
5.225427050983125,0.10548301213250691,0.5274985072328371,0.001570090046898737
5.2275,0.10530687481356572,0.5277582916479799,0.0015657788775990807
5.2275,0.10530688457313858,0.5277582915599411,0.001565778878632445
5.229572949016875,0.10513151802747955,0.5280180858794712,0.001561477103414063
5.232927050983125,0.10484980694103499,0.528438462592049,0.0015545364743777003
5.235,0.10467704944567206,0.5286982829570223,0.0015502590764845013
5.235,0.10467705810540576,0.5286982832084889,0.0015502590755652596
5.237072949016875,0.10450531886378424,0.5289581130224428,0.0015459909035458453
5.240427050983125,0.10422943858756327,0.5293785479710311,0.001539104269049279
5.2425,0.10405992090513425,0.5296384035688206,0.001534860032858317
5.2425,0.1040599207642477,0.52963840395537,0.0015348600306969338
5.244572949016875,0.10389092354745931,0.5298982679325008,0.0015306248893380908
5.247927050983125,0.10361798890355065,0.5303187563025595,0.001523791485700317
5.25,0.10344924384898868,0.5305786429125927,0.0015195800773704755
5.25,0.10344923494232303,0.5305786431024301,0.001519580075768102
5.252072949016875,0.10328019041500537,0.5308385368212579,0.0015153777486471137
5.255427050983125,0.1030055201720915,0.5312590686728061,0.001508597510895921
5.2575,0.10283487837700182,0.5315189792632391,0.001504419055005329
5.2575,0.10283486834367599,0.5315189790862233,0.0015044190552801532
5.259572949016875,0.10266349810409113,0.5317788951473554,0.0015002497728118954
5.262927050983125,0.1023846853435811,0.5321994566133216,0.0014935232536262973
5.265,0.10221160581400805,0.5324593821177794,0.0014893781515055208
5.265,0.10221160323386105,0.5324593817170564,0.0014893781534143595
5.267072949016875,0.10203813774787938,0.5327193103842236,0.0014852423270983763
5.270427050983125,0.1017571871447082,0.5331398856224884,0.0014785701254719393
5.2725,0.10158376740703125,0.533399816235569,0.0014744586572923146
5.2725,0.1015837745031021,0.5333998159482377,0.0014744586592676213
5.274572949016875,0.10141080256263392,0.5336597468301592,0.0014703564783972065
5.277927050983125,0.10113249095129138,0.5340803205435637,0.0014637386478547935
5.28,0.1009617198590688,0.5343402471675758,0.0014596606833786343
5.28,0.10096173072872,0.5343402472378993,0.0014596606838174198
5.282072949016875,0.10079203190022995,0.5346001711732139,0.0014555919016749886
5.285427050983125,0.10051989582798007,0.5350207303306984,0.0014490278115209985
5.2875,0.10035313747545771,0.5352806453846406,0.0014449828566612153
5.2875,0.1003531431182409,0.535280645757607,0.0014449828552342131
5.289572949016875,0.10018734349684259,0.5355405557771895,0.0014409469289568464
5.292927050983125,0.0999206838105081,0.5359610900583691,0.0014344356740182073
5.295,0.09975650846530747,0.5362209877257563,0.0014304232047541664
5.295,0.09975650422008701,0.5362209880936328,0.0014304232026901935
5.297072949016875,0.09959251972190228,0.536480879531543,0.0014264196630834071
5.300427050983125,0.09932691912854202,0.5369013816956426,0.001419960674270561
5.3025,0.09916224826620335,0.5371612583803612,0.0014159804782660468
5.3025,0.09916223752139174,0.5371612584357685,0.0014159804773479767
5.304572949016875,0.09899695982980108,0.5374211290126116,0.0014120092198785623
5.307927050983125,0.09872787444095173,0.5378415960345466,0.0014056025653717114
5.31,0.09856049051079792,0.5381014511084745,0.001401654804207002
5.31,0.09856048184670664,0.5381014507917097,0.0014016548052888055
5.3120729490168745,0.0983923170642295,0.5383613008599425,0.0013977160555178096
5.315427050983125,0.09811879959159212,0.5387817349216888,0.001391362170394782
5.3175,0.09794917532221635,0.5390415710077411,0.0013874471011627069
5.3175,0.09794917561231527,0.5390415705539564,0.0013874471034650167
5.319572949016875,0.0977793749486184,0.5393014030987319,0.0013835410751138768
5.322927050983125,0.09750492441418658,0.5397218113800641,0.001377240126330995
5.325,0.09733590426453101,0.539981633906011,0.001373357703358197
5.325,0.09733591331977426,0.5399816336628426,0.0013733577051268447
5.327072949016875,0.09716763475215896,0.5402414541286997,0.0013694842254038677
5.330427050983125,0.09689750681497408,0.5406618479458872,0.00136323562700336
5.3325,0.09673210301632629,0.5409216646467472,0.0013593853086868747
5.3325,0.09673211386857875,0.5409216648063156,0.0013593853086052226
5.3345729490168745,0.09656796815201413,0.5411814812053151,0.0013555437178229327
5.337927050983125,0.09630508256388523,0.5416018755091623,0.0013493461956471746
5.34,0.09614412469255076,0.5418616962584563,0.0013455271175094586
5.34,0.09614412906268399,0.5418616967078232,0.0013455271156790328
5.342072949016875,0.09598413754091087,0.5421215197051271,0.001341716527617829
5.345427050983125,0.09572677692570708,0.5425419324713961,0.001335568691913892
5.3475,0.09556823787888906,0.5428017687677285,0.0013317800752805007
5.3475,0.09556823246643548,0.542801769171749,0.0013317800730674632
5.349572949016875,0.09540977206512163,0.5430616111300213,0.0013279997976988584
5.3529270509831255,0.09515283071790626,0.543482061404545,0.0013219007890325869
5.355,0.09499333388769073,0.5437419248567088,0.001318142278219405
5.355,0.09499332273587531,0.5437419249110722,0.001318142277204689
5.357072949016875,0.09483308592909695,0.5440017976495751,0.001314392091362301
5.360427050983125,0.09457189333769103,0.5444223023904281,0.0013083418291779103
5.3625,0.09440924326126464,0.5446822026659952,0.001304613518337012
5.3625,0.09440923461014594,0.5446822023273018,0.0013046135191855867
5.364572949016875,0.09424570913929892,0.5449421146944393,0.0013008935995556445
5.367927050983125,0.09397953400687749,0.5453626858731189,0.001294892479230564
5.37,0.0938143679024657,0.5456226290356303,0.0012911946287054931
5.37,0.09381436807160495,0.5456226285539391,0.0012911946307150464
5.372072949016875,0.09364898166394289,0.545882584916481,0.0012875052178451959
5.3754270509831255,0.09338161561125626,0.5463032275985527,0.0012815535064271192
5.3775,0.09321696161579197,0.5465632150076323,0.0012778861703923695
5.3775,0.09321697048157267,0.5465632147408176,0.001277886172004974
5.379572949016875,0.09305306839841017,0.5468232143400645,0.0012742272224896152
5.382927050983125,0.09279008773543836,0.5472439252258214,0.0012683246072052528
5.385,0.0926291731072016,0.5475039526916124,0.0012646874494180139
5.385,0.09262918434334441,0.5475039528447445,0.0012646874493532554
5.387072949016875,0.09246960671444159,0.5477639895157201,0.001261058533660831
5.390427050983125,0.09221433356788095,0.5481847559346662,0.0012552041572336007
5.3925,0.0920582455683382,0.548444813434944,0.001251596592198799
5.3925,0.09205825125805638,0.5484448139147321,0.0012515965904068712
5.394572949016875,0.09190327112909857,0.5487048763517235,0.0012479971140338573
5.397927050983125,0.0916543463202972,0.5491256769490406,0.0012421900766027678
5.4,0.09150121908319057,0.549385749684076,0.0012386116363356364
5.4,0.09150121527469904,0.5493857501653173,0.0012386116340464411
5.402072949016875,0.09134830248650319,0.5496458232519661,0.0012350412228952768
5.405427050983125,0.09110057443653101,0.5500666311120741,0.0012292811846165363
5.4075,0.0909468594306493,0.5503267019072149,0.0012257318408013115
5.4075,0.09094684875858328,0.5503267020570318,0.0012257318396248103
5.409572949016875,0.09079240569812037,0.5505867690589251,0.0012221906032358137
5.412927050983125,0.09054047588476484,0.5510075561842577,0.001216478034111754
5.415,0.09038338618746344,0.5512676082590783,0.0012129582289183464
5.415,0.09038337591262906,0.5512676079634383,0.0012129582296988215
5.417072949016875,0.09022521561805427,0.5515276528135697,0.0012094466964651317
5.420427050983125,0.08996715589845349,0.5519483943170307,0.0012037825652236672
5.4225,0.08980658606023535,0.5522084136179127,0.001200292910206779
5.4225,0.08980658306828017,0.5522084130604705,0.0012002929124781717
5.424572949016875,0.08964543867864552,0.5524684224335066,0.0011968116646494389
5.427927050983125,0.0893841366758707,0.552889099947149,0.001191196758634426
5.43,0.08922275780093453,0.5531490770353028,0.001187737597152499
5.43,0.08922276403890239,0.553149076577508,0.0011877375995043584
5.432072949016875,0.08906181772343759,0.55340904192144,0.0011842868480679166
5.435427050983125,0.08880307197900994,0.5538296462749004,0.0011787211728373807
5.4375,0.08864456215217988,0.5540895777092077,0.0011752922934920712
5.4375,0.08864457348405128,0.5540895776510473,0.0011752922944968417
5.439572949016875,0.08848734727735322,0.5543494967587033,0.001171871671468349
5.442927050983125,0.08823602761561934,0.5547700290392588,0.0011663543162187657
5.445,0.08808263954317808,0.5550299175076222,0.001162954997730649
5.445,0.08808264859793459,0.5550299178890797,0.0011629549968142675
5.447072949016875,0.08793067747812608,0.5552897948879104,0.001159563692456281
5.450427050983125,0.08768751062149675,0.5557102646843667,0.001154093235938396
5.4525,0.08753858366915547,0.555970117364964,0.0011507225881575238
5.4525,0.08753858465501053,0.5559701179411551,0.0011507225859308456
5.454572949016875,0.08739039868068413,0.5562299612620035,0.0011473597382897275
5.457927050983125,0.08715146584485693,0.5566503826160356,0.0011419349344643389
5.46,0.08700383472575207,0.5569102085343379,0.001138592321635505
5.46,0.08700382705869616,0.5569102089370171,0.0011385923195181594
5.462072949016875,0.08685588204864622,0.5571700283456846,0.0011352574150385079
5.465427050983125,0.0866151123663988,0.5575904156627679,0.0011298777395985493
5.4675,0.08646512192766155,0.5578502234561717,0.0011265630300499377
5.4675,0.08646511045238532,0.5578502234288439,0.001126563029388571
5.469572949016875,0.08631404247333342,0.5581100276364026,0.0011232560739747404
5.472927050983125,0.08606706870586685,0.5585303931653437,0.0011179218060318962
5.475,0.08591289214074901,0.558790189821704,0.0011146353009997257
5.475,0.08591288397227566,0.5587901893756689,0.0011146353022092304
5.477072949016875,0.08575764142740047,0.5590499847239745,0.0011113566632364783
5.480427050983125,0.0855045688525695,0.5594703373099323,0.0011060684599728777
5.4825,0.08534737090106714,0.5597301274875223,0.0011028105498124485
5.4825,0.08534737100047635,0.5597301268892475,0.001102810552117483
5.484572949016875,0.08518989352107535,0.5599899168224102,0.0010995605730501521
5.487927050983125,0.08493527618350254,0.5604102613365833,0.0010943188072075698
5.49,0.08477851940170963,0.5606700471913011,0.0010910895723008145
5.49,0.08477852764384174,0.5606700467993293,0.0010910895742654687
5.492072949016875,0.08462257654905989,0.5609298322494006,0.0010878682053855455
5.495427050983125,0.08437266221437892,0.5613501704083317,0.001082672483828985
5.4975,0.08422001269078319,0.5616099525899679,0.0010794714915364145
5.4975,0.08422002410232939,0.5616099526420816,0.0010794714919935592
5.4995729490168745,0.08406891000885577,0.5618697338143259,0.0010762781689752806
5.502927050983125,0.08382787470048768,0.562290067181917,0.001071127331041343
5.505,0.08368099820166541,0.5625498471191731,0.0010679537516920675
5.505,0.08368100604984934,0.5625498475923864,0.001067953750424225
5.507072949016875,0.08353560253693057,0.5628096266510915,0.0010647875908042401
5.510427050983125,0.08330305074174847,0.563229960494423,0.0010596801748146425
5.5125,0.08316061647875483,0.5634897425956134,0.0010565331359107695
5.5125,0.08316061624670583,0.5634897432190452,0.0010565331336916675
5.514572949016875,0.08301883536742939,0.5637495260673251,0.0010533933208637047
5.517927050983125,0.08279002112848742,0.5641698711306256,0.0010483282001604174
5.52,0.08264847638271648,0.5644296631132705,0.0010452071579703122
5.52,0.08264846829253876,0.5644296635268126,0.0010452071560495063
5.5220729490168745,0.08250647680348204,0.564689459165532,0.0010420932759205674
5.525427050983125,0.08227506186024312,0.5651098297342064,0.0010370700865498842
5.5275,0.0821306905891394,0.5653696406758493,0.00103397500134964
5.5275,0.08213067931691923,0.5653696406408161,0.001033975000748519
5.529572949016875,0.08198511431534733,0.5656294583829423,0.0010308871430169191
5.532927050983125,0.08174681804919133,0.5660498677443649,0.001025906276867846
5.535,0.08159787294373584,0.5663097049758642,0.0010228375078907294
5.535,0.08159786484165348,0.5663097045120373,0.0010228375088736782
5.537072949016875,0.0814477578682238,0.5665695505792016,0.0010197760933684011
5.5404270509831255,0.08120279746314965,0.5669900060186406,0.001014838290630082
5.5425,0.08105049258110383,0.5672498720784495,0.0010117962872602147
5.5425,0.08105049209480956,0.5672498714487816,0.0010117962892113124
5.544572949016875,0.0808978183744267,0.5675097460987581,0.0010087617303496412
5.547927050983125,0.08065078972518754,0.5679302445538625,0.001003867518823306
5.55,0.08049862157741934,0.5681901346773658,0.001000852488720948
5.55,0.0804986288799754,0.5681901342357304,0.0010008524904899728
5.552072949016875,0.08034720492791536,0.5684500297277228,0.0009978448925430385
5.555427050983125,0.08010452775436852,0.5688705545677067,0.000992994190184273
5.5575,0.07995633907080475,0.5691304551169789,0.0009900059292906617
5.5575,0.07995635012726054,0.5691304551114306,0.0009900059298486564
5.559572949016875,0.07980972659439549,0.569390354898284,0.0009870249816178597
5.5629270509831255,0.07957611493934723,0.5698108751198948,0.0009822170802389135
5.565,0.0794339904439129,0.5700707639662624,0.000979255056440345
5.565,0.07943399932146322,0.5700707644064391,0.0009792550554750489
5.567072949016875,0.07929352236885417,0.5703306444777625,0.0009763001794954272
5.570427050983125,0.07906942016575516,0.5707511181413268,0.0009715341110043975
5.5725,0.07893255577248377,0.5710109679322217,0.0009685977484837685
5.5725,0.07893255783589272,0.5710109685869912,0.0009685977465676323
5.574572949016875,0.0787966392662631,0.5712708015294469,0.0009656684118141262
5.577927050983125,0.07857797260580411,0.5716911838318328,0.0009609434765726587
5.58,0.0784430978351427,0.5719509678218302,0.0009580324703036317
5.58,0.07844309210886183,0.571950968343211,0.0009580324685438068
5.582072949016875,0.07830804686537866,0.5722107293932273,0.0009551284790282889
5.585427050983125,0.07808836742907753,0.5726309834039893,0.0009504446189576786
5.5875,0.07795146019171106,0.5728906822050064,0.0009475590898990346
5.5875,0.07795144972427107,0.5728906823114572,0.0009475590893129235
5.589572949016875,0.07781342214377233,0.573150355671318,0.0009446806740799226
5.592927050983125,0.07758726213374362,0.5735704625007667,0.0009400384628716966
5.595,0.07744563129485275,0.5738300697231966,0.0009371788567796142
5.595,0.07744562145859031,0.573830069346531,0.0009371788577641183
5.597072949016875,0.07730257392418398,0.5740896529540284,0.0009343265027006709
5.600427050983125,0.07706824985662449,0.5745096183111164,0.0009297267450245595
5.6025,0.0769219057589034,0.5747691433756725,0.0009268935231368735
5.6025,0.07692190146339671,0.5747691426954235,0.0009268935252779443
5.604572949016875,0.07677464498511141,0.5750286499671549,0.000924067632068469
5.607927050983125,0.07653509431707323,0.5754485047245212,0.0009195107794943703
5.61,0.07638672965807444,0.5757079715882931,0.0009167040623279875
5.61,0.07638673293197121,0.5757079709381709,0.0009167040646008684
5.612072949016875,0.07623850293273392,0.5759674284264822,0.0009139046148757755
5.615427050983125,0.07599978341651732,0.5763872219430908,0.000909390303475795
5.6175,0.07585341088560299,0.576646663424754,0.0009066096542679504
5.6175,0.0758534199969883,0.5766466631244436,0.0009066096555314224
5.619572949016875,0.07570824832658996,0.5769061040927633,0.0009038360571292498
5.622927050983125,0.07547651014092317,0.5773258915014783,0.0008993630144515618
5.625,0.07533546875964717,0.5775853406584237,0.0008966074825054218
5.625,0.07533547920669262,0.577585340859168,0.0008966074820772353
5.627072949016875,0.07519619987467624,0.5778447966089072,0.000893858687938552
5.630427050983125,0.07497466229355625,0.5782646242942532,0.0008894250818473165
5.6325,0.07483998662710867,0.5785241059002051,0.0008866935023073275
5.6325,0.07483999340328687,0.5785241065170307,0.000886693500330853
5.634572949016875,0.0747068660235201,0.5787835985676313,0.0008839683599366015
5.637927050983125,0.07449426816258917,0.5792034930327733,0.0008795724472644129
5.64,0.0743641994151629,0.5794630180502206,0.0008768638670655546
5.64,0.07436419939309119,0.5794630188050343,0.0008768638644427209
5.642072949016875,0.0742347968426465,0.5797225543773471,0.0008741615506509954
5.645427050983125,0.07402602458727749,0.5801425174309642,0.0008698023277622555
5.6475,0.07389686468282379,0.5804020814968631,0.0008671163584863402
5.6475,0.07389685799354978,0.5804020820462752,0.0008671163564022168
5.649572949016875,0.07376723554279756,0.5806616533388778,0.0008644366658617185
5.652927050983125,0.07355576480946636,0.5810816632775092,0.0008601142107124578
5.655,0.07342363139082023,0.5813412485186412,0.0008574511392448124
5.655,0.07342362122566191,0.5813412486090093,0.0008574511385769242
5.657072949016875,0.07329017980778046,0.5816008350909715,0.0008547945218169048
5.660427050983125,0.07307113894692106,0.5820208523494815,0.0008505098656757168
5.6625,0.07293377666299795,0.5822804316880847,0.0008478704724482838
5.6625,0.07293376769132187,0.5822804312715824,0.0008478704734021758
5.664572949016875,0.0727949251286505,0.5825400044202013,0.000845237784079106
5.667927050983125,0.07256734191352875,0.5829599808641115,0.0008409923820415778
5.67,0.07242515451850105,0.5832195244218576,0.0008383775581006018
5.67,0.07242515072745041,0.5832195236807872,0.0008383775602066579
5.672072949016875,0.0722820599933387,0.5834790538181396,0.0008357696462075934
5.675427050983125,0.07204929173939739,0.5838989445518643,0.0008315646976711766
5.6775,0.07190514954847652,0.5841584270489174,0.0008289750368325212
5.6775,0.07190515250653724,0.5841584263130831,0.0008289750392025895
5.679572949016875,0.07176117075488438,0.5844178900140287,0.0008263923592869867
5.682927050983125,0.0715293792171804,0.5848376641837388,0.0008222282723533067
5.685,0.07138732601023025,0.5850970706182548,0.0008196638077937596
5.685,0.07138733428921601,0.5850970702126382,0.0008196638094737526
5.6870729490168745,0.07124651869168391,0.5853564551982066,0.0008171062292088422
5.690427050983125,0.07102192898297474,0.5857761007221778,0.0008129824325109082
5.6925,0.07088539537540145,0.5860354274244921,0.0008104426111563378
5.6925,0.07088540530150159,0.5860354275221459,0.0008104426114754459
5.694572949016875,0.07075072999283728,0.5862947324485823,0.0008079094455180036
5.697927050983125,0.07053691555963093,0.5867142521688601,0.0008038245973379933
5.7,0.07040723538046827,0.5869735028105503,0.0008013084873460935
5.7,0.07040724270153736,0.5869735033612814,0.0008013084861884836
5.702072949016875,0.07027932229686905,0.5872327329461771,0.000798798756705284
5.705427050983125,0.07007569196387792,0.5876521351549092,0.0007947512512389878
5.7075,0.06995155195670628,0.5879113146079011,0.0007922578924644275
5.7075,0.06995155365962653,0.5879113153700346,0.0007922578903502541
5.7095729490168745,0.06982840573189589,0.5881704743335107,0.000789770693051609
5.712927050983125,0.06963050115615797,0.5885897641076566,0.0007857592555128105
5.715,0.06950852781409968,0.5888488741461438,0.0007832880096343525
5.715,0.06950852332368199,0.5888488747970517,0.0007832880075157717
5.717072949016875,0.06938643640911306,0.5891079643717192,0.000780822835302203
5.720427050983125,0.06918785422653392,0.589527140581336,0.0007768469596343709
5.7225,0.0690640528179633,0.5897861794740346,0.0007743977132204279
5.7225,0.06906404412254845,0.5897861797449824,0.0007743977120455437
5.724572949016875,0.0689391500167119,0.5900451980620406,0.0007719545990755411
5.7279270509831255,0.06873423108023947,0.5904642562451302,0.0007680146397634099
5.73,0.06860564943808332,0.5907232213789088,0.0007655877714507753
5.73,0.06860564016144606,0.5907232211597742,0.0007655877717173399
5.732072949016875,0.06847551463151828,0.5909821661403611,0.0007631671941894595
5.735427050983125,0.06826166396674818,0.5914011039768252,0.0007592640713815388
5.7375,0.06812758942621076,0.5916599952191659,0.0007568601983289591
5.7375,0.06812758329366084,0.5916599945976438,0.0007568601998732203
5.739572949016875,0.06799221840816674,0.591918867086572,0.0007544627791595619
5.742927050983125,0.06777092245530796,0.5923376889334974,0.0007505974333143808
5.745,0.06763314225094776,0.592596510835845,0.0007482170542156611
5.745,0.06763314160656547,0.5925965100603386,0.0007482170563276002
5.747072949016875,0.0674949183091187,0.5928553155784566,0.0007458432017479038
5.7504270509831255,0.06727109579769586,0.593274033942723,0.0007420160489571629
5.7525,0.06713314996532581,0.593532795779361,0.000739659246864477
5.7525,0.06713315492201398,0.5935327951602188,0.0007396592486295362
5.754572949016875,0.06699586276666643,0.5937915434185885,0.0007373089020052092
5.757927050983125,0.0667758677163375,0.5942101763122778,0.0007335195336384584
5.76,0.06664162709124839,0.5944688894558514,0.0007311858691039879
5.76,0.06664163559737098,0.5944688892426861,0.0007311858697882126
5.762072949016875,0.06650896145066865,0.5947275909609043,0.0007288584619153533
5.765427050983125,0.06629807243064383,0.5951461548108741,0.0007251057135592641
5.7675,0.0661702228588958,0.5954048274894846,0.0007227943494409866
5.7675,0.06617023158839165,0.5954048277732505,0.0007227943487681787
5.769572949016875,0.06604432609730145,0.5956634890193134,0.0007204889810945084
5.772927050983125,0.06584471505335547,0.5960819883073027,0.0007167713325664805
5.775,0.06572373682905013,0.5963406189397262,0.0007144813326952633
5.775,0.06572374249880197,0.5963406196181977,0.0007144813309339245
5.777072949016875,0.065604413287279,0.5965992351971517,0.0007121971016465385
5.780427050983125,0.06541435437038971,0.597017652226665,0.000708513235993167
5.7825,0.06529836761469919,0.5972762238570278,0.0007062439119503705
5.7825,0.06529836820654446,0.597276224675392,0.0007062439097924
5.784572949016875,0.06518318290494308,0.5975347733294084,0.0007039802487041545
5.787927050983125,0.06499775383306486,0.5979530629439679,0.0007003295407480571
5.79,0.06488325510035803,0.5982115417800276,0.0006980807058095246
5.79,0.06488325054211362,0.5982115424287426,0.0006980807040930977
5.792072949016875,0.06476847613699485,0.5984699867821277,0.0006958375809542721
5.795427050983125,0.06458143245292908,0.5988880802329255,0.0006922203188628047
5.7975,0.06446461378836457,0.5991464204115129,0.0006899923471716692
5.7975,0.06446460588137683,0.5991464206436988,0.0006899923465619174
5.799572949016875,0.06434660319750948,0.5994047136155137,0.0006877702690643203
5.802927050983125,0.06415268691317873,0.5998225330628721,0.0006841875189750336
5.805,0.06403082902973291,0.6000806877240732,0.00068198118466539
5.805,0.06403082070210434,0.6000806874486593,0.0006819811854183999
5.807072949016875,0.06390736450583957,0.6003387845819526,0.0006797809852582757
5.810427050983125,0.06370418677518667,0.6007562656148688,0.0006762341469045812
5.8125,0.06357661687348601,0.6010142016650901,0.0006740503020229427
5.8125,0.06357661107672029,0.6010142009800454,0.0006740503039052368
5.814572949016875,0.06344766049578059,0.6012720753534253,0.0006718727896033347
5.817927050983125,0.06323649669800027,0.6016891904849874,0.0006683630063548143
5.82,0.06310478504965876,0.6019469018763934,0.0006662022156923229
5.82,0.0631047837187532,0.6019469010286013,0.0006662022180610913
5.822072949016875,0.0629724502660265,0.6022045550970699,0.0006640478215295387
5.825427050983125,0.06275771023266172,0.6026213284182779,0.000660575459795579
5.8275,0.06262506838581146,0.6028788418294709,0.0006584377253718658
5.8275,0.06262507182425509,0.6028788411187747,0.0006584377273870246
5.829572949016875,0.06249283096450149,0.6031363095839377,0.0006563062727266168
5.832927050983125,0.06228044848302333,0.603552814282055,0.0006528706606652643
5.835,0.06215057505713917,0.6038101832355519,0.0006507553373483616
5.835,0.062150581926681894,0.6038101829048201,0.0006507553382674702
5.837072949016875,0.062022037004741744,0.604067523754665,0.0006486460191656962
5.840427050983125,0.06181738659965671,0.6044838609475673,0.0006452455461086009
5.8425,0.06169318489843991,0.6047411494029435,0.0006431514846931472
5.8425,0.061693192767991296,0.6047411495583384,0.0006431514841597532
5.844572949016875,0.06157083779847429,0.6049984258031927,0.0006410630649094166
5.847927050983125,0.061376915342073395,0.6054146919963442,0.0006376956182218413
5.85,0.06125952680354677,0.6056719535498328,0.0006356214924487213
5.85,0.061259533026186745,0.6056719541355208,0.0006356214906463078
5.852072949016875,0.06114393563882374,0.6059292132607392,0.0006335526661312684
5.855427050983125,0.06096040712261673,0.6063454689979821,0.0006302162590237013
5.8575,0.06084887188989985,0.6066027295922317,0.0006281609640263048
5.8575,0.0608488744893152,0.6066027304178432,0.0006281609616021016
5.859572949016875,0.060738533949269584,0.6068599891462512,0.0006261107505887085
5.862927050983125,0.060561929669967846,0.6072762396922317,0.0006228041185412024
5.865,0.060453557465382265,0.6075334892524323,0.0006207670983784352
5.865,0.06045355573949065,0.6075334900562523,0.0006207670961607727
5.867072949016875,0.06034545082733767,0.607790728698372,0.0006187351270041548
5.870427050983125,0.06017038559881839,0.6082069210159867,0.0006154580798902558
5.8725,0.06006168037288907,0.6084641150860918,0.0006134394687560159
5.8725,0.060061675041473035,0.608464115614798,0.00061343946741844
5.8745729490168745,0.05995228843760738,0.6087212820568837,0.0006114260575047204
5.877927050983125,0.05977325909083947,0.6091373162828085,0.0006081794723014079
5.88,0.05966106953009731,0.609394385726535,0.000606180008939523
5.88,0.059661062416697344,0.6093943858133114,0.0006061800087925907
5.882072949016875,0.059547526078480115,0.6096514068367638,0.0006041860216939114
5.885427050983125,0.059360677799479074,0.6100671579857588,0.0006009715023959085
5.8875,0.05924319303935916,0.6103240239809247,0.0005989922641521627
5.8875,0.059243186427441065,0.610324023600265,0.0005989922651330841
5.889572949016875,0.05912417547885328,0.610580820749003,0.0005970188118438192
5.892927050983125,0.058928476283022585,0.6109961659359239,0.0005938381583316851
5.895,0.05880575931647152,0.6112527571883877,0.0005918802174473421
5.895,0.05880575520955164,0.6112527564648731,0.0005918802192314971
5.8970729490168745,0.05868186117561721,0.6115092632010216,0.0005899283127146678
5.900427050983125,0.058479346474233855,0.6119241084168726,0.0005867829787641032
5.9025,0.05835326291681114,0.6121803764831432,0.0005848470887965865
5.9025,0.05835326244136076,0.6121803756457709,0.0005848470909118516
5.904572949016875,0.05822675731401681,0.6124365513741062,0.0005829173557062052
5.907927050983125,0.058021818891218574,0.6128508501971195,0.0005798080415497926
5.91,0.05789541612016216,0.6131067781679538,0.000577894429959833
5.91,0.05789541924445313,0.613106777468364,0.0005778944318651885
5.912072949016875,0.05776951654097169,0.6133626138464825,0.0005759869336157964
5.9154270509831255,0.05756750692436933,0.6137763717236332,0.0005729133943134513
5.9175,0.05744406384288858,0.6140319733029698,0.000571021697766943
5.9175,0.057444069470825206,0.6140319729346414,0.000571021698944109
5.919572949016875,0.05732193536016457,0.6142874904237472,0.0005691359209949651
5.922927050983125,0.057127548832413805,0.6147007537213169,0.0005660970168295671
5.925,0.057009601265821705,0.6149560637581082,0.0005642263655059957
5.925,0.05700960764190736,0.6149560638079263,0.0005642263656000085
5.927072949016875,0.05689343314328881,0.6152113006234756,0.0005623613319674278
5.930427050983125,0.05670935921993033,0.6156241360968949,0.0005593553052251043
5.9325,0.056597991322866914,0.6158791969859573,0.0005575045371673573
5.9325,0.05659799659460076,0.6158791974261058,0.0005575045361267742
5.934572949016875,0.056488401008257146,0.6161341956812156,0.0005556590544610284
5.9379270509831255,0.05631462871705002,0.6165466682123497,0.0005526839727324669
5.94,0.05620922044119444,0.6168015166117239,0.0005508519303123207
5.94,0.05620922319516747,0.6168015173197269,0.0005508519284327963
5.942072949016875,0.05610514101869888,0.6170563102368994,0.0005490248967500549
5.945427050983125,0.055939072914421725,0.6174684634426288,0.0005460791547857736
5.9475,0.05583754617150841,0.6177231190477237,0.0005442649876566096
5.9475,0.05583754579086123,0.617723119839168,0.0005442649854816284
5.949572949016875,0.0557365974477821,0.6179777209884272,0.0005424556818548072
5.952927050983125,0.055573886754237196,0.6183895608573164,0.0005395384248348065
5.955,0.055473346966368096,0.6186440168247375,0.0005377418142101001
5.955,0.05547334373034383,0.618644017492604,0.0005377418123421301
5.957072949016875,0.055372552849937154,0.6188984115770716,0.0005359500848041386
5.960427050983125,0.05520838006393554,0.619309892842925,0.000533061430755753
5.9625,0.05510594751629915,0.619564108369979,0.0005312826700120319
5.9625,0.05510594244709511,0.6195641087315724,0.0005312826689378494
5.964572949016875,0.0550025772754903,0.6198182451722387,0.0005295089707891057
5.967927050983125,0.05483298483369053,0.6202292642430399,0.000526649969221042
5.97,0.0547265755655488,0.6204831627460591,0.0005248898789641533
5.97,0.05472657009554704,0.6204831626937273,0.0005248898789546678
5.972072949016875,0.05461887170470462,0.6207369561508385,0.0005231351409137077
5.975427050983125,0.05444179230694417,0.6211473581359284,0.0005203074816527582
5.9775,0.05433064258709218,0.621400835735649,0.0005185671838898118
5.9775,0.0543306381545985,0.6214008352763302,0.0005185671849537791
5.979572949016875,0.05421824894977878,0.6216541774385524,0.0005168325598503543
5.982927050983125,0.054033976094824014,0.6220637824158105,0.0005140381102751273
5.985,0.0539187900505034,0.6223167282123201,0.0005123187208696696
5.985,0.053918787733315585,0.62231672747671,0.0005123187227173999
5.987072949016875,0.05380278861880783,0.6225695099515969,0.0005106052689362688
5.990427050983125,0.05361380516807628,0.6229781540407509,0.000507845559231366
5.9925,0.05349651325852226,0.6232304767245842,0.0005061478792502695
5.9925,0.053496513530836044,0.6232304759353918,0.0005061478812910988
5.994572949016875,0.05337908705462687,0.6234826167354518,0.0005044562698507568
5.997927050983125,0.05318933984197126,0.6238901918158549,0.0005017320712536351
6.0,0.05307255650617863,0.6241418406083357,0.0005000563701292698
6.0,0.05307255916563371,0.6241418400124092,0.0005000563715966689
6.002072949016875,0.052956389945628964,0.6243933005602421,0.0004983867107724629
6.005427050983125,0.052770231995705554,0.6247997705343221,0.0004956978569197538
6.0075,0.05265656979325847,0.6250507371379683,0.0004940438351290778
6.0075,0.05265657405966481,0.6250507369223977,0.0004940438353767119
6.009572949016875,0.05254415517356278,0.6253015172479074,0.0004923956931886786
6.012927050983125,0.05236524313691621,0.6257068947686051,0.0004897412500978205
6.015,0.05225666434399847,0.6259571897060461,0.0004881082254546132
6.015,0.052256669089479235,0.6259571899298636,0.00048810822430262846
6.017072949016875,0.05214969352279311,0.6262072985605629,0.0004864808726982526
6.020427050983125,0.05198011705824942,0.6266115843839636,0.0004838596439177568
6.0225,0.051877480709081485,0.6268611941853977,0.00048224691760142527
6.0225,0.05187748475253082,0.6268611947573952,0.0004822469155021786
6.024572949016875,0.05177646657476455,0.6271106036466496,0.0004806397243225282
6.027927050983125,0.051616308961114486,0.6275137131992771,0.00047805091558843454
6.03,0.0515192120241238,0.6277625576967408,0.00047645817691052933
6.03,0.05151921441673399,0.6277625584110241,0.00047645817478839814
6.032072949016875,0.051423417980419286,0.6280111644462254,0.00047487099474053876
6.035427050983125,0.05127082865121585,0.6284128791909595,0.0004723147497553103
6.0375,0.05117776226727949,0.6286607922593872,0.0004707423351259175
6.0375,0.05117776250395586,0.6286607928785956,0.0004707423339237183
6.039572949016875,0.05108543863036224,0.6289084081699792,0.00046917568817204133
6.042927050983125,0.05093717057408179,0.6293083825625284,0.00046665323289205843
6.045,0.050845935988878814,0.629555130636278,0.0004651021068543052
6.045,0.050845934095959534,0.6295551310044125,0.0004651021069162776
6.047072949016875,0.050754789589282374,0.6298015116556149,0.0004635570905653734
6.050427050983125,0.050607048184854425,0.6301993395348912,0.000461070406280479
6.0525,0.05051531995373792,0.6304446719988488,0.0004595418746775639
6.0525,0.05051531643507976,0.6304446721517594,0.0004595418751957269
6.054572949016875,0.05042309404297368,0.6306895727775147,0.00045801982230904545
6.057927050983125,0.05027248318261618,0.6310848771506791,0.0004555710561945775
6.06,0.05017838233647454,0.6313285767134825,0.0004540664100138546
6.06,0.05017837800959759,0.6313285769193521,0.00045406640895221886
6.0620729490168745,0.05008340909102952,0.6315717920204253,0.00045256857583945065
6.065427050983125,0.049927758055324685,0.6319642615071613,0.0004501596882051686
6.0675,0.04983030924583303,0.632206140347648,0.0004486801329211382
6.0675,0.04983030504405242,0.6322061409855756,0.000448680127924007
6.069572949016875,0.049731917486171374,0.6324474758265387,0.0004472077679870841
6.072927050983125,0.04957082153834182,0.6328367532115811,0.00044484103075306705
6.075,0.049470207009755976,0.6330765399050251,0.00044338825466339635
6.075,0.04947020377528131,0.6330765412720147,0.0004433882443011216
6.077072949016875,0.04936891132662985,0.6333156633395309,0.00044194338491514976
6.080427050983125,0.049203895907223905,0.6337010287444422,0.00043962308567861133
6.0825,0.049101468909738606,0.633938128226261,0.00043820056788674547
6.0825,0.0491014672157942,0.6339381303584095,0.0004382005526520269
6.0845729490168745,0.04899891678531114,0.6341742998553466,0.0004367874693144067
6.087927050983125,0.04883321663598602,0.6345541846097883,0.00043452256800343336
6.09,0.04873128660046345,0.6347873578234923,0.0004331373190487112
6.09,0.048731286837430485,0.6347873599309309,0.0004331373044606617
6.092072949016875,0.04862998833758491,0.6350191059094075,0.0004317642658465809
6.095427050983125,0.04846800655828222,0.6353905834245253,0.000429571092904454
6.0975,0.04836944810586006,0.6356176637797303,0.00042823511756066054
6.0975,0.04836944953542349,0.6356176665932844,0.0004282350999051087
6.099572949016875,0.04827235092277886,0.6358425366242062,0.00042691562259619914
6.1029270509831255,0.048118908453445894,0.6362010379783626,0.00042481918295260673
6.105,0.04802667558636148,0.6364188331237255,0.00042354983161840257
6.105,0.04802667983390756,0.6364188306345352,0.000423549846140772
6.107072949016875,0.04793666722912015,0.6366333778974544,0.0004223025560365704
6.110427050983125,0.04779622437790462,0.6369727700528002,0.0004203357662206272
6.1125,0.04771289502082379,0.6371771897146902,0.00041915483701731573
6.1125,0.04771288930334472,0.6371772115978728,0.00041915471158188405
6.114572949016875,0.04763241942992184,0.6373770349846156,0.00041800298928713095
6.117927050983125,0.04750866202331532,0.6376895506926581,0.000416206952050745
6.12,0.047436490456628025,0.63787499726954,0.0004151441558402555
6.12,0.04743646443364478,0.6378750671588755,0.0004151437569169051
6.122072949016875,0.04736799640162549,0.6380534061148867,0.0004141237595078132
6.1254270509831255,0.047266024515797075,0.6383239350591389,0.0004125803215355694
6.1275,0.04720955050218064,0.638476779218516,0.0004117103338140728
6.1275,0.047209539304527856,0.6384768076330225,0.00041171017371933213
6.129572949016875,0.04715914074738999,0.6386156118435594,0.0004109213673848846
6.132927050983125,0.04709347268959391,0.6388019835446749,0.0004098641716162438
6.135,0.04706492215234615,0.6388873632755063,0.00040938063955477
6.135,0.04706468749288927,0.6388879708539352,0.00040937719829468524
6.137072949016875,0.047048117034644184,0.6389430525337202,0.0004090656184753221
6.140427050983125,0.047051212802223956,0.6389556695776047,0.0004089948446291692
6.1425,0.04707771402243276,0.6389001267759157,0.00040930988388442063
6.1425,0.04707835241714442,0.638898511368537,0.00040931903256101124
6.144572949016875,0.047126690469711977,0.6387865003438967,0.00040995459471837126
6.147927050983125,0.04726458497065352,0.6384512207066818,0.0004118612948924572
6.15,0.0473861346100213,0.6381502481062696,0.00041357885896093033
6.15,0.04738585626504674,0.6381509034965107,0.0004135751103584024
6.152072949016875,0.04753219959368701,0.6377861049070694,0.00041566456949907837
6.155427050983125,0.04779850446744567,0.6371191065856314,0.00041950680316264527
6.1575,0.04796799091462922,0.6366934168857089,0.00042197381353766233
6.1575,0.0479680112881289,0.6366933604738045,0.00042197414310718445
6.159572949016875,0.04813307423750969,0.6362778873717164,0.0004243931082714865
6.162927050983125,0.04838730662543359,0.6356356593019169,0.00042815399014022276
6.165,0.04853725511114923,0.6352552226617081,0.00043039423759406775
6.165,0.048537091101759855,0.6352556248053044,0.00043039186835705284
6.167072949016875,0.048682299002863964,0.6348858860451897,0.00043257794059149707
6.170427050983125,0.04890166024813707,0.6343241140121346,0.0004359160343549186
6.1725,0.04902529241048492,0.6340052570043949,0.00043781957899852067
6.1725,0.04902533507974236,0.6340051578802756,0.00043782017269923307
6.174572949016875,0.049139037726373604,0.6337099895522178,0.00043958798097404913
6.177927050983125,0.0493061643405734,0.6332724343909079,0.0004422185334421586
6.18,0.049402123924981,0.6330192921460612,0.0004437458081555576
6.18,0.049402119309207376,0.6330193053317575,0.0004437457295834319
6.182072949016875,0.04949446798267337,0.6327746296895155,0.00044522567274846744
6.185427050983125,0.049637145080313576,0.6323948838457895,0.0004475298873453475
6.1875,0.049720902144360514,0.6321710504257136,0.0004488921944760909
6.1875,0.0497209278560682,0.632170994137934,0.00044889253780376853
6.189572949016875,0.0498011494174913,0.6319560137764528,0.0004502038420175538
6.192927050983125,0.04992538730242636,0.6316225395686759,0.00045224352252259964
6.195,0.05000010054581729,0.6314221043887499,0.00045347278945991173
6.195,0.05000010976202711,0.6314220856294211,0.00045347290531860243
6.197072949016875,0.05007399548246104,0.6312242166145012,0.0004546889036750035
6.200427050983125,0.05019169552258199,0.6309098701444196,0.00045662579512212895
6.2025,0.050262775592146425,0.6307204718488465,0.00045779582282554315
6.2025,0.05026276976542778,0.6307204891668746,0.00045779571572116104
6.204572949016875,0.05033221906671116,0.6305356727737935,0.0004589396349101577
6.207927050983125,0.050440572086985117,0.630247595932288,0.0004607270182573019
6.21,0.05050477460934193,0.6300768810518563,0.0004617887172896016
6.21,0.05050476720053897,0.6300769004563299,0.00046178859595136007
6.212072949016875,0.0505667194374033,0.629912000607399,0.0004628158896345739
6.215427050983125,0.05066225882585591,0.6296570567883872,0.0004644075353187824
6.2175,0.05071868624740727,0.6295059345253399,0.00046535295779016655
6.2175,0.05071868910839043,0.6295059259056527,0.00046535301135601276
6.219572949016875,0.05077334305437714,0.6293590270863384,0.00046627340108561005
6.222927050983125,0.05085835385408675,0.6291291661328681,0.0004677163265668812
6.225,0.050908884412975676,0.6289915251577468,0.00046858194625712396
6.225,0.05090888796184126,0.6289915135260266,0.0004685820192375258
6.227072949016875,0.05095793358343332,0.6288570266486186,0.00046942895169786497
6.230427050983125,0.05103429984551174,0.628645539157995,0.0004707630851700391
6.2325,0.05107970482056024,0.6285184077299404,0.00047156641726524523
6.2325,0.05107970135818927,0.6285184135145675,0.00047156638071326157
6.234572949016875,0.05112377467158404,0.6283938947681244,0.0004723541817641721
6.237927050983125,0.051192201360215,0.6281980892581552,0.00047359495562531123
6.24,0.05123267516253443,0.6280806901630906,0.00047434003504121555
6.24,0.051232674119498355,0.6280806920163655,0.00047434002365811156
6.242072949016875,0.05127176310591844,0.6279660874140314,0.00047506820027400554
6.245427050983125,0.05133228008145113,0.627786196781229,0.00047621286572928476
6.2475,0.05136819815891008,0.627678039028254,0.0004769020796619231
6.2475,0.05136820155688371,0.6276780317417389,0.00047690212681068714
6.2495729490168745,0.051403124535198956,0.6275719175284592,0.0004775790493739598
6.252927050983125,0.05145767773617161,0.6274043346532556,0.000478649573729668
6.255,0.05149017724548707,0.6273034124453047,0.000479295138869276
6.255,0.0514901776157018,0.6273034136983581,0.00047929513102806917
6.257072949016875,0.051521729009699625,0.6272046157902859,0.0004799277370417128
6.260427050983125,0.051570798655761786,0.6270492949499948,0.00048092350713337817
6.2625,0.05159993981977485,0.6269560413291,0.00048152208277967826
6.2625,0.05159993739702177,0.626956049391707,0.00048152203059587584
6.264572949016875,0.05162820920086085,0.6268648074732173,0.00048210820987513314
6.267927050983125,0.051672108392844786,0.6267214348991893,0.0004830303094433368
6.27,0.05169812120856367,0.6266353623627438,0.00048358446622305084
6.27,0.05169812721187798,0.62663534921801,0.00048358455060382285
6.2720729490168745,0.05172329361985303,0.6265511484344232,0.00048412707183800754
6.275427050983125,0.051762327055390585,0.6264184931956268,0.00048498261604040696
6.2775,0.05178538426810662,0.6263386818108126,0.00048549783001675703
6.2775,0.05178537953531864,0.6263386935891456,0.0004854977535155882
6.279572949016875,0.05180758959927083,0.6262605366585313,0.00048600263424519274
6.282927050983125,0.05184154809997726,0.6261378311931062,0.0004867959766214232
6.285,0.05186126906669766,0.6260642957441928,0.0004872718163945721
6.285,0.0518612715401221,0.6260642891177777,0.0004872718595477846
6.287072949016875,0.051880007661092145,0.6259924572224522,0.00048773696811604475
6.2904270509831255,0.051908287774941116,0.6258795119893128,0.0004884688754723903
6.2925,0.05192450528136382,0.6258116247731517,0.0004889091470644016
6.2925,0.05192450489705717,0.6258116239092405,0.0004889091530941107
6.294572949016875,0.05193974309132138,0.6257451598855592,0.0004893404466957778
6.297927050983125,0.051962241357548615,0.6256406721250803,0.0004900189754896747
6.3,0.05197475857823938,0.625578039759359,0.0004904259781499862
6.3,0.05197475480235195,0.6255780460073054,0.0004904259375956567
6.302072949016875,0.051986189227346755,0.6255169165084403,0.000490823362267331
6.305427050983125,0.05200236303498713,0.6254212135386631,0.0004914459029290512
6.3075,0.05201096697948432,0.6253639450915012,0.0004918186079287621
6.3075,0.05201096657691369,0.6253639427207561,0.000491818623162884
6.309572949016875,0.05201856260309921,0.6253080079789628,0.0004921827605111907
6.3129270509831255,0.052028881057123756,0.625220038863209,0.0004927556320746517
6.315,0.05203414482915343,0.6251671014998301,0.0004931004626366442
6.315,0.05203414462821629,0.6251671000463912,0.0004931004716780552
6.317072949016875,0.0520386380204651,0.6251151750489259,0.0004934387629878847
6.320427050983125,0.05204445252762153,0.6250331595341421,0.0004939731849742472
6.3225,0.05204726220341878,0.6249836363153708,0.0004942959330666633
6.3225,0.05204726474055473,0.6249836320751181,0.0004942959606056841
6.324572949016875,0.05204955437735105,0.6249349717644112,0.0004946131215755844
6.327927050983125,0.05205231433060315,0.6248580563524649,0.0004951145289255668
6.33,0.052053484057977085,0.6248117323247325,0.0004954165718064006
6.33,0.05205348332322126,0.6248117408491474,0.0004954165160430437
6.332072949016875,0.052054275078536646,0.6247663924457963,0.0004957122514202458
6.335427050983125,0.052054802240755566,0.6246952137696962,0.0004961765725285777
6.3375,0.052054713370489614,0.6246525037369547,0.0004964552877486015
6.3375,0.05205471951213764,0.6246524976145738,0.0004964553284277606
6.339572949016875,0.05205433571651947,0.6246106893000379,0.0004967282540354474
6.342927050983125,0.05205314768053757,0.624544678305761,0.0004971594103161797
6.345,0.052051998799660854,0.6245048236176773,0.000497419880649875
6.345,0.052052000009816905,0.6245048254098482,0.000497419869320803
6.347072949016875,0.05205045022294117,0.6244656656776127,0.0004976759198939013
6.350427050983125,0.05204683096324393,0.6244038199930797,0.0004980805546174738
6.3525,0.052043719874984185,0.6243665365590256,0.0004983246273112912
6.3525,0.052043717731053624,0.6243665371371226,0.0004983246234578227
6.354572949016875,0.05203979872426771,0.6243299573025912,0.0004985641825359632
6.357927050983125,0.05203143774211888,0.6242722045243492,0.0004989425545825083
6.36,0.052024857786954766,0.6242373595239984,0.0004991709093838139
6.36,0.0520248528724627,0.6242373581331934,0.0004991709179776999
6.362072949016875,0.0520170929913295,0.6242031363302613,0.000499395214784056
6.365427050983125,0.05200186628224056,0.6241489925465447,0.0004997500873936898
6.3675,0.05199078259226934,0.6241162348773912,0.0004999647656924259
6.3675,0.05199077732241287,0.6241162340482749,0.0004999647706101993
6.369572949016875,0.05197843812832198,0.6240839851188489,0.0005001760799621137
6.372927050983125,0.05195589602178997,0.6240329034346943,0.0005005106881489121
6.375,0.051940495313077095,0.6240020743627591,0.0005007125611523241
6.375,0.05194049295197688,0.624002077388434,0.0005007125410551028
6.377072949016875,0.051924099714659416,0.6239718516232409,0.0005009104080340652
6.380427050983125,0.05189584702939342,0.6239242245066683,0.0005012220867406856
6.3825,0.051877613619598674,0.6238954887268966,0.0005014100941727005
6.3825,0.05187762056102519,0.6238954842449763,0.0005014101242668314
6.384572949016875,0.05185900914381,0.6238672205398688,0.0005015950276761016
6.387927050983125,0.05182852871220576,0.6238224169999707,0.0005018881488193968
6.39,0.05180961060086043,0.6237953725977784,0.0005020651107053356
6.39,0.051809616282780885,0.6237953782272743,0.000502065074279826
6.392072949016875,0.0517907006726394,0.6237688770625051,0.0005022385161215666
6.395427050983125,0.05176018212725701,0.623727218311061,0.0005025112579689907
6.3975,0.051741349826935915,0.6237021413157008,0.000502675510009368
6.3975,0.0517413546671101,0.6237021398945167,0.0005026755195874957
6.399572949016875,0.05172248208114207,0.6236774879049654,0.0005028370468129426
6.402927050983125,0.051691627553427294,0.6236383197682394,0.000503093807260751
6.405,0.05167212149460299,0.6236144919469148,0.0005032500674045105
6.405,0.05167212004579464,0.6236144870365248,0.0005032500992807645
6.407072949016875,0.05165207473625679,0.6235909293906329,0.000503404619983641
6.410427050983125,0.05161803472799251,0.623553296528626,0.0005036514935451755
6.4125,0.05159573735755456,0.6235303433449769,0.0005038020629243787
6.4125,0.05159572850791037,0.6235303449462106,0.000503802051717488
6.414572949016875,0.05157230005320766,0.6235076494561206,0.0005039509103314037
6.417927050983125,0.05153163292100466,0.6234716633372631,0.0005041868633246725
6.42,0.05150469572529394,0.6234500029532746,0.0005043288247385721
6.42,0.051504687803971376,0.6234500097504474,0.0005043287795560709
6.422072949016875,0.05147637242208528,0.623428843483614,0.0005044674520179443
6.425427050983125,0.051427779671317515,0.623395656436861,0.0005046847777805559
6.4275,0.0513962698753995,0.6233756638437555,0.0005048156524123718
6.4275,0.05139627618744814,0.6233756542885781,0.0005048157158469639
6.429572949016875,0.05136383248695226,0.6233559632175167,0.0005049445948760561
6.432927050983125,0.05130985690353008,0.6233244749710622,0.0005051506828419699
6.435,0.05127579489982701,0.6233052470919597,0.0005052765418052733
6.435,0.051275798380992194,0.6233052544350067,0.0005052764945832981
6.4370729490168745,0.051241319438143175,0.6232862276885967,0.0005054010572543602
6.440427050983125,0.051184794033257035,0.6232560877749712,0.0005055984303223421
6.4425,0.051149434926419754,0.6232378881273545,0.0005057176438427134
6.4425,0.051149440022395416,0.6232378817238299,0.0005057176864183197
6.444572949016875,0.051113747505274774,0.6232200144426664,0.0005058347402744507
6.447927050983125,0.05105525514161813,0.6231916493187162,0.0005060205791956631
6.45,0.051018538616266436,0.6231744490887065,0.0005061332480897514
6.45,0.05101853240746041,0.6231744569426295,0.0005061331957612291
6.452072949016875,0.05098129663846716,0.6231575086889736,0.0005062441744860849
6.455427050983125,0.05091968605492502,0.6231307589733117,0.0005064191895666609
6.4575,0.050880699884176414,0.6231145984591325,0.0005065248040479002
6.4575,0.05088070067220393,0.6231145911396078,0.0005065248503569321
6.4595729490168745,0.05084099701678367,0.6230986665548985,0.0005066288155582214
6.462927050983125,0.050775280223877034,0.6230731823389487,0.0005067949402033646
6.465,0.05073376751085404,0.6230576062985064,0.0005068963255124328
6.465,0.05073376985611375,0.6230576091416571,0.0005068963055190821
6.467072949016875,0.05069156966713195,0.6230421951407621,0.0005069965341888359
6.470427050983125,0.05062182877921674,0.6230177195083925,0.000507155515731846
6.4725,0.05057780135850346,0.6230028866625593,0.0005072518098360191
6.4725,0.0505778042409354,0.6230028864311487,0.0005072518117230039
6.474572949016875,0.05053303130530561,0.6229882689799778,0.0005073467140775552
6.4779270509831255,0.05045885897283786,0.622965084736712,0.0005074973658766685
6.48,0.05041179533717648,0.6229510810764483,0.0005075885132056156
6.48,0.05041178911713797,0.6229510829951851,0.0005075885028706825
6.482072949016875,0.050363681555255835,0.6229373443532925,0.0005076780908496692
6.485427050983125,0.05028338707276458,0.6229156472562397,0.0005078200297935453
6.4875,0.0502321905411411,0.6229024963249287,0.0005079063782553624
6.4875,0.05023218420142151,0.6229024938586594,0.0005079063971381166
6.489572949016875,0.050179794190282914,0.6228894922096374,0.0005079920173574304
6.492927050983125,0.05009259156518019,0.6228686809262577,0.0005081295898908464
6.495,0.05003735483319233,0.6228559515965512,0.0005082140170160575
6.495,0.05003735925676125,0.6228559509409133,0.0005082140223461954
6.497072949016875,0.04998123694317188,0.6228433342803218,0.0005082978711282855
6.5004270509831255,0.049888934358361926,0.6228232147077168,0.0005084318198657126
6.5025,0.049831146370111976,0.6228110154363737,0.000508513095839053
6.5025,0.04983115686317443,0.6228110178303964,0.0005085130781307425
6.504572949016875,0.04977288618132844,0.6227990303523903,0.0005085929185821304
6.507927050983125,0.049677688106261365,0.6227801430454205,0.0005087185009726252
6.51,0.049618191396249955,0.6227687703749331,0.0005087939001801508
6.51,0.04961819043318674,0.622768771085542,0.0005087938914478477
6.512072949016875,0.0495580674156861,0.6227575983580486,0.0005088677444620774
6.515427050983125,0.049459049548754824,0.622739871639775,0.0005089843578036901
6.5175,0.049396512055638934,0.6227290841100135,0.0005090549693188366
6.5175,0.04939650028011864,0.6227290810574211,0.0005090549860731267
6.519572949016875,0.04933277595048993,0.6227183950350447,0.0005091246842076151
6.522927050983125,0.049226862318007124,0.6227012122189988,0.0005092363193851477
6.525,0.04915967673671031,0.6226906254714608,0.0005093049351465584
6.525,0.04915967594149728,0.622690624001096,0.0005093049454906255
6.527072949016875,0.04909123523732577,0.6226800628397008,0.0005093733630672354
6.530427050983125,0.04897812212867693,0.6226631316982474,0.0005094832203037537
6.5325,0.048906955159830894,0.6226528806773649,0.000509549994149749
6.5325,0.04890696784651089,0.6226528859582642,0.0005095499641780064
6.534572949016875,0.0488349638672264,0.6226428652120352,0.0005096155508420923
6.537927050983125,0.0487169541717208,0.6226272493640838,0.0005097186677421017
6.54,0.04864307110165706,0.6226179367386631,0.0005097808245366637
6.54,0.048643075676516684,0.6226179350364246,0.0005097808403638898
6.542072949016875,0.04856837244269973,0.6226088419695276,0.0005098420817259743
6.545427050983125,0.04844537524603189,0.6225944354917926,0.0005099402766449458
6.5475,0.04836771021247619,0.6225856275072048,0.0005100009526906649
6.5475,0.048367696169232054,0.6225856267962512,0.0005100009597579052
6.549572949016875,0.04828853958977074,0.6225768329119004,0.0005100619301245518
6.552927050983125,0.048156743441489576,0.6225626359622216,0.0005101609738068838
6.555,0.048072833164402404,0.6225539540892052,0.0005102217862707447
6.555,0.048072827015624625,0.6225539518182236,0.0005102217981958538
6.557072949016875,0.04798701116164943,0.6225454065090562,0.0005102817429955148
6.560427050983125,0.047844336556562575,0.6225318255508968,0.0005103768521359174
6.5625,0.04775408025945845,0.6225235216392532,0.0005104346931067255
6.5625,0.047754086758215235,0.6225235260151447,0.0005104346593036922
6.564572949016875,0.047662464880992766,0.6225152418619413,0.0005104919829387427
6.567927050983125,0.047511765192664,0.6225020238839867,0.000510582516885767
6.57,0.04741727158787207,0.6224940486167622,0.0005106365551121561
6.57,0.047417277966075665,0.6224940455472716,0.0005106365690341412
6.572072949016875,0.047321819092565456,0.6224862571143837,0.0005106889053126142
6.575427050983125,0.04716542276294078,0.6224739077966643,0.0005107709719731439
6.5775,0.047067526177309874,0.6224663491407926,0.0005108207293557967
6.5775,0.04706752694420867,0.6224663493303287,0.0005108207277118652
6.579572949016875,0.046968619588085486,0.6224588061213204,0.0005108701316467978
6.582927050983125,0.046806221663434816,0.622446670244274,0.000510949412963948
6.585,0.0467042367613153,0.6224392531092894,0.0005109979685057482
6.585,0.04670423993022458,0.6224392549914166,0.0005109979615228814
6.587072949016875,0.04660088788060252,0.6224319213219895,0.0005110462133104296
6.590427050983125,0.04643049152813001,0.6224202550279894,0.0005111238440606813
6.5925,0.046323009539254945,0.6224131485344033,0.0005111718257732925
6.5925,0.04632300378747156,0.6224131441718579,0.0005111718603400771
6.594572949016875,0.04621369995479971,0.6224061140581224,0.0005112199418089368
6.597927050983125,0.04603257432452188,0.6223948556712099,0.0005112983481770767
6.6,0.04591780564744009,0.6223880202742854,0.0005113468353570133
6.6,0.045917788945805754,0.6223880240875591,0.0005113468154660124
6.602072949016875,0.045800800616339093,0.6223813312235655,0.0005113949595214341
6.605427050983125,0.045606780609509935,0.6223709661850267,0.0005114709149730615
6.6075,0.04548420754355127,0.6223648726376022,0.000511516312046375
6.6075,0.04548422455414201,0.6223648761163234,0.0005115162879644823
6.609572949016875,0.04535984997542072,0.6223590009378408,0.0005115604764663665
6.612927050983125,0.04515552193290327,0.6223499269509412,0.0005116292308273406
6.615,0.045027572605981135,0.6223445260470173,0.000511670191132353
6.615,0.04502759288056181,0.6223445206414864,0.0005116702176383899
6.617072949016875,0.04489839509857315,0.6223392309582869,0.0005117101605666986
6.620427050983125,0.04468645379250606,0.6223306696085034,0.0005117738310407803
6.6225,0.044553147017994454,0.6223253053083445,0.000511812947834774
6.6225,0.04455311129932107,0.6223253040748369,0.0005118129492411757
6.6245729490168745,0.044417639172178204,0.6223198710485175,0.0005118519426878753
6.627927050983125,0.04419277817119541,0.6223109781131093,0.0005119145302177701
6.63,0.04405015213060842,0.6223054462391223,0.0005119528391516447
6.63,0.04405015686555017,0.6223054502860667,0.0005119528133217869
6.632072949016875,0.0439047969915787,0.6222998993197079,0.0005119909012989549
6.635427050983125,0.04366454124095714,0.6222910434701315,0.0005120513627111755
6.6375,0.043513428941522735,0.6222857316009683,0.0005120877274787037
6.6375,0.04351345568424157,0.6222857273408751,0.0005120877577517921
6.639572949016875,0.04336059493020196,0.6222805928866294,0.0005121232025903888
6.642927050983125,0.04310983846790003,0.622272562727345,0.0005121795932725206
6.645,0.042952427625717784,0.6222677492085554,0.0005122141727055171
6.645,0.042952381939625695,0.6222677547154375,0.0005122141461303641
6.6470729490168745,0.04279288390440389,0.6222630452845407,0.0005122486884042607
6.650427050983125,0.042529600617509405,0.6222557613248572,0.0005123039855083519
6.6525,0.04236384624363802,0.6222514535953243,0.0005123378964832458
6.6525,0.04236388735740465,0.622251448622815,0.0005123379308506852
6.654572949016875,0.04219606370741387,0.622247270747235,0.00051237172613479
6.657927050983125,0.04192150577170262,0.6222406473217685,0.0005124268669793817
6.66,0.04175033173118685,0.6222366414507987,0.0005124610606073167
6.66,0.04175033839198647,0.6222366449380734,0.0005124610386961065
6.662072949016875,0.0415780574726453,0.6222327231974455,0.0005124950865003029
6.6654270509831255,0.04129604346956673,0.6222266466607608,0.000512549000255682
6.6675,0.04111886134964102,0.6222230338369276,0.000512581535745009
6.6675,0.04111882880121615,0.6222230342555848,0.000512581528113477
6.669572949016875,0.040938872273142544,0.6222194926958325,0.0005126135478526588
6.672927050983125,0.04064095262239433,0.6222138631359577,0.000512664268861834
6.675,0.040452756323825195,0.6222104113933968,0.0005126950334249983
6.675,0.04045276572020169,0.6222104132810717,0.000512695016928605
6.677072949016875,0.04026165367105482,0.6222069362614076,0.000512725551520091
6.680427050983125,0.03994672939895342,0.6222012506193237,0.0005127744391079092
6.6825,0.03974862455331961,0.6221977155375206,0.0005128042780718716
6.6825,0.03974864666054599,0.6221977046135261,0.0005128043402709508
6.684572949016875,0.039547820814355455,0.6221941907158489,0.0005128337313091488
6.6879270509831255,0.03921739279248016,0.6221883807296206,0.0005128815083246541
6.69,0.039009857797854874,0.6221847911740339,0.0005129108673692211
6.69,0.039009763100768584,0.62218479933069,0.0005129108222368806
6.692072949016875,0.038799905353709675,0.6221813010575064,0.0005129396529805544
6.695427050983125,0.03845414800506797,0.6221760759671784,0.0005129840803206922
6.6975,0.03823650935939343,0.6221730654926435,0.0005130106126337281
6.6975,0.03823683596801055,0.6221730581150314,0.00051301065946348
6.699572949016875,0.03801561742932706,0.6221701779361765,0.0005130367962300926
6.702927050983125,0.03765469317433717,0.6221656240598306,0.0005130793999889809
6.705,0.0374301457180965,0.6221628927202697,0.0005131058735320527
6.705,0.03742929751391408,0.6221628999251431,0.0005131058366379018
6.707072949016875,0.03720469099666592,0.6221602616276928,0.0005131322623528779
6.710427050983125,0.03682595863715801,0.6221563469466934,0.0005131740035883432
6.7125,0.03657854150570412,0.622154085613894,0.0005131994369442916
6.7125,0.036580352146694556,0.6221540811187303,0.0005131994619166122
6.714572949016875,0.03631890419225419,0.6221518768574292,0.0005132248922166961
6.717927050983125,0.03590352943978633,0.6221483008374592,0.000513266543208716
6.72,0.0356662560232559,0.6221461101902331,0.0005132923250529287
6.72,0.035665046533017705,0.6221461191784965,0.0005132922716559637
6.722072949016875,0.0354467245854966,0.622143916533174,0.0005133181452127775
6.725427050983125,0.03503764083359306,0.6221405175986213,0.000513358919979077
6.7275,0.034666042706410265,0.6221385841353942,0.0005133829210256415
6.7275,0.03466955788933505,0.6221385786270232,0.0005133828872116506
6.729572949016875,0.034146590803577216,0.6221367749305753,0.0005134060227665611
6.732927050983125,0.03312062405823847,0.6221340278277703,0.0005134412088166636
6.735,0.03247566064000171,0.6221323373217408,0.0005134619199719839
6.735,0.03249099075533204,0.6221323480485561,0.0005134615536690335
6.737072949016875,0.031817546258248716,0.6221303979864149,0.0005134836848812702
6.740427050983125,0.03078258251152933,0.6221271503601097,0.0005135189500751504
6.7425,0.030195473886560364,0.6221251509245372,0.0005135392811069587
6.7425,0.030200090701379943,0.6221251745564415,0.0005135390891838644
6.744572949016875,0.02958822751275355,0.6221230491886175,0.0005135601363693115
6.747927050983125,0.02863045753221388,0.6221200701109976,0.0005135914629144708
6.75,0.028067595105378658,0.6221185640015459,0.0005136084319681858
6.75,0.028064557549926743,0.6221185488371438,0.0005136084702582923
6.752072949016875,0.02750787266869963,0.6221173122925006,0.0005136242609297606
6.755427050983125,0.02662578745474183,0.6221156949590818,0.0005136480840385716
6.7575,0.026113282680550853,0.6221148897478429,0.0005136617206438655
6.7575,0.026128131119590656,0.6221149098773434,0.000513661405406002
6.759572949016875,0.02559920004001677,0.6221138885871691,0.0005136761071434903
6.762927050983125,0.02474203712755979,0.6221119727417364,0.0005137022636604248
6.765,0.024253588152454895,0.6221105424964791,0.0005137191808330528
6.765,0.024246046653591345,0.6221105490733584,0.0005137194446173215
6.767072949016875,0.023769670086728818,0.6221088513154791,0.0005137373119432424
6.770427050983125,0.023004739505568344,0.6221058607524945,0.0005137679242859864
6.7725,0.022569201481144677,0.6221042257463685,0.0005137854604704741
6.7725,0.022590748329422913,0.6221042441257493,0.0005137845502652354
6.774572949016875,0.02210789082293168,0.622102319752936,0.0005138045116955404
6.777927050983125,0.021378233126528205,0.6221000487034899,0.0005138320482081673
6.78,0.020972618024993134,0.6220992527825984,0.0005138454708268822
6.78,0.02097626686903413,0.6220992633576005,0.0005138453364262376
6.782072949016875,0.0205416973097103,0.622098551324515,0.0005138590416809715
6.785427050983125,0.019850125920412246,0.6220983837014893,0.0005138773334396081
6.7875,0.01948095114488972,0.6220986199046369,0.0005138861406958605
6.7875,0.01949142939251331,0.6220985059380121,0.0005138858941814267
6.789572949016875,0.019076358759122197,0.6220988108727483,0.0005138956904405437
6.792927050983125,0.01843472139440903,0.6220990202287311,0.0005139114909602386
6.795,0.01808834075782339,0.6220989542542976,0.0005139207138769835
6.795,0.018081964444857733,0.622099050074146,0.0005139210714664046
6.797072949016875,0.017724780486465773,0.6220983972881567,0.0005139319983971227
6.800427050983125,0.017107698655609408,0.6220968382787428,0.0005139542694072069
6.8025,0.01678888557577333,0.6220955950628676,0.0005139673447403429
6.8025,0.01680133158221564,0.622095572844538,0.0005139667290481289
6.804572949016875,0.016429619019157633,0.6220935737149754,0.0005139835373490692
6.807927050983125,0.015874246382648647,0.622090361677233,0.0005140091547762251
6.81,0.015586058153395864,0.6220888768000894,0.0005140220248456129
6.81,0.01560206366009192,0.6220889705478292,0.0005140212820110977
6.8120729490168745,0.015255620689271561,0.6220864592174372,0.0005140382854713734
6.815427050983125,0.014714872050137903,0.622083902419747,0.000514060681515603
6.8175,0.01444575852353587,0.6220830094659147,0.0005140703405266343
6.8175,0.014444663844426463,0.6220830057707555,0.0005140703798644836
6.819572949016875,0.014130483276333823,0.6220818872399146,0.0005140815839758476
6.822927050983125,0.013637455317189693,0.6220814316472947,0.0005140952095681477
6.825,0.013394840081040547,0.6220816502864828,0.0005141009108861515
6.825,0.013407668384783066,0.6220815759541753,0.0005141006932629211
6.827072949016875,0.013107767064381961,0.6220817730135727,0.0005141070399964706
6.830427050983125,0.012638874257726229,0.622083004135307,0.000514115141620831
6.8325,0.012405380343591175,0.6220838465073173,0.0005141186430066561
6.8325,0.0123991337007643,0.6220838941399885,0.000514119002356566
6.8345729490168745,0.012142485844739918,0.6220848169422898,0.000514122332064525
6.837927050983125,0.011708588659513004,0.622086725541907,0.00051412849767309
6.84,0.011501682488351511,0.6220877032339958,0.0005141317973224299
6.84,0.011519198263409582,0.6220875616165049,0.0005141314422862903
6.842072949016875,0.011251475869845604,0.622088604772622,0.0005141353415882277
6.845427050983125,0.010850085900032497,0.6220899182523365,0.0005141435391136177
6.8475,0.010658177663169378,0.6220904084197356,0.0005141482579916298
6.8475,0.010658405660189945,0.6220904937665188,0.0005141484027702448
6.849572949016875,0.010432723728832667,0.6220902867846035,0.0005141549867894765
6.8529270509831255,0.010051987347024935,0.6220895025646103,0.0005141696860393003
6.855,0.009872462173274133,0.6220889036856263,0.0005141779399789214
6.855,0.009880660092475124,0.6220889630373531,0.0005141774806407932
6.857072949016875,0.00965916895853232,0.6220866542889604,0.0005141908114156974
6.860427050983125,0.009318958772574609,0.622083511586756,0.0005142115741524108
6.8625,0.009157933772148245,0.6220822114604452,0.0005142214827919513
6.8625,0.00916519938465361,0.6220822693901155,0.0005142208889146689
6.864572949016875,0.008958923235283899,0.6220791251929686,0.0005142363029221307
6.867927050983125,0.008641235420243806,0.6220768823831724,0.0005142541115491495
6.87,0.008494196667467717,0.6220762690294399,0.0005142614523507423
6.87,0.008493962030451569,0.6220762288574242,0.0005142616577401329
6.872072949016875,0.00831102957893048,0.6220748905611716,0.0005142712464215178
6.8754270509831255,0.008019560741734051,0.6220742935087987,0.0005142837523349808
6.8775,0.007885858961416843,0.622074291426458,0.0005142895043691029
6.8775,0.007889030099323124,0.6220742671711956,0.0005142894192762178
6.879572949016875,0.007716744211436747,0.6220732477486864,0.0005142978679039144
6.882927050983125,0.007446017754870723,0.6220729307515457,0.0005143092420146898
6.885,0.007320615314557442,0.6220729420139348,0.0005143142494503672
6.885,0.007319173101905282,0.6220729543834893,0.000514314355699687
6.887072949016875,0.007165144829619151,0.622072563329611,0.000514320851101782
6.890427050983125,0.006923063623811057,0.6220732987875395,0.0005143289229267777
6.8925,0.006811956218757556,0.6220738638114115,0.0005143324726212373
6.8925,0.006815055689170763,0.6220737774394598,0.0005143324156093091
6.894572949016875,0.006668364933936844,0.6220742408854545,0.0005143366152592701
6.897927050983125,0.006442544686263577,0.6220756606136205,0.0005143428221789763
6.9,0.00633800814285897,0.6220763661670474,0.000514345626189181
6.9,0.006335407219264468,0.6220763855520598,0.0005143457326800106
6.902072949016875,0.006207022311589815,0.6220770457454227,0.0005143490218334992
6.905427050983125,0.006004932743615441,0.6220785890865828,0.0005143541612073328
6.9075,0.005912495499978468,0.6220794178551056,0.0005143565909002274
6.9075,0.005913884071014557,0.6220793865001435,0.0005143565588192595
6.909572949016875,0.005793147443516044,0.6220802433337765,0.0005143591281273431
6.912927050983125,0.005602620971448483,0.6220820345119027,0.0005143637776360458
6.915,0.005511908260948005,0.622082892279632,0.0005143660609162572
6.915,0.005507408539814011,0.6220830141039118,0.0005143663315104325
6.917072949016875,0.005408394089029312,0.6220837006319433,0.0005143687410248015
6.920427050983125,0.0052389841667377784,0.6220850929900006,0.0005143734665947941
6.9225,0.005156065157654503,0.6220858793650479,0.0005143760539115418
6.9225,0.005158927243212763,0.622085812339841,0.0005143758761909125
6.924572949016875,0.005060860909873073,0.6220863676172943,0.0005143789501549999
6.927927050983125,0.004906815011976753,0.6220875350993242,0.0005143836921939112
6.93,0.0048310979379637894,0.6220881705659426,0.0005143861981019528
6.93,0.004829913069244105,0.622088239348815,0.0005143863472561176
6.932072949016875,0.004743650366512898,0.6220886687226367,0.0005143890286726441
6.935427050983125,0.004601914984701504,0.6220898842492246,0.0005143938352815683
6.9375,0.00453003818662875,0.6220906079467099,0.0005143962009851955
6.9375,0.004529534638479777,0.6220906673284037,0.000514396245129991
6.939572949016875,0.004452023020257399,0.6220911389532723,0.0005143989577027919
6.942927050983125,0.004327596241303755,0.6220928067529665,0.0005144023450364805
6.945,0.004262303275387604,0.6220939284032677,0.0005144038983575568
6.945,0.004263645624087905,0.622093798805097,0.0005144038128871121
6.947072949016875,0.004189923164047291,0.6220955474425851,0.0005144043087830439
6.950427050983125,0.004075608545776378,0.622097179121188,0.0005144075403894416
6.9525,0.004016024945317163,0.6220975560297148,0.0005144103692289011
6.9525,0.004014182765239865,0.6220976693864521,0.0005144104417430529
6.954572949016875,0.003950458603325452,0.6220970857311531,0.0005144147057630091
6.957927050983125,0.003846951148846183,0.6220971040210436,0.0005144210194512651
6.96,0.0037899611032122154,0.6220974439466566,0.0005144238329952616
6.96,0.0037883575504633607,0.6220975246111236,0.0005144239115249606
6.962072949016875,0.0037325745026364865,0.6220974588119028,0.0005144273692286015
6.965427050983125,0.003637744426938329,0.6220983219268744,0.0005144318317416006
6.9675,0.0035843601964493125,0.6220993336177856,0.0005144337579628795
6.9675,0.003586625691293925,0.6220993028650269,0.0005144337020023872
6.969572949016875,0.0035441552279712107,0.6221001535100634,0.0005144358677595049
6.972927050983125,0.0035450692166097086,0.6221012062195002,0.0005144397414760996
6.975,0.0035646166592742997,0.6221022752330889,0.0005144413723291206
6.975,0.0035647856950467875,0.6221022603186913,0.0005144413297054365
6.977072949016875,0.0035748682167314827,0.6221034716465121,0.0005144429172381464
6.980427050983125,0.0035648586826342,0.6221043355163705,0.0005144471634648316
6.9825,0.0035575820600885406,0.6221041922060813,0.0005144511511559502
6.9825,0.00355689864087603,0.6221041548953862,0.0005144511900176666
6.984572949016875,0.003561419878663048,0.6221046513411902,0.0005144543799974603
6.987927050983125,0.0035736757659939515,0.6221046492570212,0.0005144610021727363
6.99,0.0035768440800232077,0.6221038822772019,0.0005144663462912058
6.99,0.0035773909587920017,0.6221039065992056,0.000514466307169463
6.992072949016875,0.0035743072699185533,0.6221021689055791,0.0005144733059274813
6.995427050983125,0.0035732938083609775,0.6221008355645252,0.0005144821351106655
6.9975,0.0035765118605823195,0.6221016730686884,0.0005144846504000322
6.9975,0.0035763096446790902,0.6221016813304768,0.0005144846443239717
6.9995729490168745,0.0035810923711134097,0.6221027445017688,0.0005144866888297851
7.002927050983125,0.0035841859673887916,0.6221026053536806,0.0005144934422361407
7.005,0.0035844036561760786,0.62210162617771,0.0005144993932277927
7.005,0.003584402287420813,0.6221015685208438,0.0005144994739280357
7.007072949016875,0.003585370636270544,0.6221021223294144,0.000514502932163436
7.010427050983125,0.003589243549590967,0.6221040195922678,0.000514506787632604
7.0125,0.0035916773116733097,0.6221060179267329,0.0005145076135396643
7.0125,0.003591748132103559,0.6221060847048427,0.0005145075110243135
7.014572949016875,0.00359307886566526,0.6221067445528408,0.0005145105972160044
7.017927050983125,0.0035948885975612722,0.6221074939922236,0.0005145163220833893
7.02,0.0035965118701669404,0.6221074995170993,0.0005145207665322812
7.02,0.0035964620354394655,0.6221074270009112,0.0005145209045246485
7.0220729490168745,0.0035987099033933066,0.622108801071704,0.0005145229547034056
7.025427050983125,0.003602025010405247,0.622108507225164,0.0005145308332149675
7.0275,0.0036037643644080703,0.6221069251423401,0.0005145382977883668
7.0275,0.003603780286356549,0.6221069596755089,0.0005145382190284613
7.029572949016875,0.0036054422984347872,0.6221038765742803,0.0005145484170386925
7.032927050983125,0.0036085254190345987,0.6221003993258136,0.0005145621126193793
7.035,0.0036104963632740106,0.6221006869744454,0.0005145662211371184
7.035,0.0036104988225296596,0.6221006743252261,0.0005145662541488109
7.037072949016875,0.003612306116505372,0.6221032019047881,0.0005145664440905979
7.0404270509831255,0.003614906293576675,0.6221082087445976,0.0005145653923213509
7.0425,0.003616433415333861,0.6221112637613493,0.0005145648774674377
7.0425,0.0036164248469215173,0.6221112282519032,0.0005145649409567912
7.044572949016875,0.003617983220002761,0.6221148760004529,0.0005145633348228711
7.047927050983125,0.0036204274530942443,0.6221178429803046,0.0005145658078978386
7.05,0.0036219058999991988,0.6221179635759466,0.0005145703500623767
7.05,0.0036219148012536033,0.6221179412143822,0.0005145703996014976
7.052072949016875,0.0036233786027732246,0.6221188110503816,0.000514573632056938
7.055427050983125,0.0036259380986348,0.6221204967154041,0.0005145785146859582
7.0575,0.003627590996148979,0.6221206673043238,0.0005145831655738049
7.0575,0.003627585155841361,0.622120666293402,0.0005145831412858995
7.059572949016875,0.0036292324983481098,0.62212056017318,0.0005145883333606614
7.0629270509831255,0.003631701445437993,0.622121700202966,0.0005145941084692527
7.065,0.003633135626501491,0.6221224502711798,0.0005145974943006209
7.065,0.0036331371932663043,0.6221224697059884,0.0005145974727301373
7.067072949016875,0.0036345437648230175,0.6221226060333359,0.0005146020178820704
7.070427050983125,0.0036368685700379688,0.622123569619373,0.0005146084527044831
7.0725,0.003638385056629172,0.6221244038327999,0.0005146120492868217
7.0725,0.0036383878610799242,0.6221244109183733,0.0005146120435264766
7.074572949016875,0.0036399795810679765,0.6221249002280361,0.000514616106082091
7.077927050983125,0.0036426899260987725,0.6221256190725173,0.0005146226476038815
7.08,0.00364436347724967,0.6221262843313925,0.0005146263589256389
7.08,0.003644358748927487,0.62212628439223,0.0005146263460082364
7.082072949016875,0.0036459831439298825,0.6221269164770837,0.0005146302379834449
7.085427050983125,0.0036483936363383776,0.6221278397085979,0.0005146367104538098
7.0875,0.003649776253067878,0.6221284852634222,0.0005146405369531663
7.0875,0.0036497790609408606,0.6221284867423058,0.0005146405445388373
7.089572949016875,0.0036511112272011514,0.6221291732246086,0.0005146442848783341
7.092927050983125,0.0036532887503073937,0.6221302534793367,0.0005146505397823657
7.095,0.003654678262124894,0.6221310342911432,0.0005146542355563945
7.095,0.0036546778501574412,0.6221310344323153,0.0005146542292185269
7.097072949016875,0.003656110341309395,0.6221318230458718,0.000514657862525633
7.100427050983125,0.0036584772165461823,0.6221331052495119,0.0005146635764391007
7.1025,0.003659939700583975,0.6221339649505506,0.0005146670258369706
7.1025,0.0036599393572673057,0.6221339684121834,0.0005146670204903132
7.104572949016875,0.0036613844060728786,0.622134803374126,0.0005146706484148864
7.107927050983125,0.0036636782113321745,0.622136253085103,0.0005146766199772964
7.11,0.003665080726420898,0.6221371394488507,0.0005146803924647368
7.11,0.003665081125636317,0.6221371365247745,0.0005146804055711393
7.112072949016875,0.003666479929579138,0.6221380763873016,0.000514684057286535
7.115427050983125,0.003668741003564747,0.6221396017189621,0.0005146900228847557
7.1175,0.003670125899798262,0.622140694993187,0.000514693520347638
7.1175,0.003670125052903937,0.6221407028597371,0.0005146934913512448
7.119572949016875,0.003671497327651572,0.6221416276660772,0.0005146973469382043
7.122927050983125,0.0036736809038111946,0.6221431958103695,0.0005147032925931884
7.125,0.003675023386280307,0.6221439980388841,0.0005147071439076503
7.125,0.0036750247017347006,0.6221439905925714,0.0005147071712719022
7.127072949016875,0.0036763683097608786,0.6221448305177348,0.00051471090607662
7.130427050983125,0.003678568576119223,0.6221461855677992,0.0005147172005359337
7.1325,0.003679931609867276,0.6221473129163698,0.0005147207720963709
7.1325,0.003679930346980972,0.6221473335364718,0.0005147207282121144
7.134572949016875,0.0036812904818610426,0.6221482010850921,0.0005147248885721552
7.137927050983125,0.00368344030769068,0.6221500382149395,0.0005147308714081847
7.14,0.0036847384864613615,0.6221509418179982,0.0005147349164498239
7.14,0.003684738962537827,0.6221509322365233,0.0005147349337771963
7.142072949016875,0.003686015438822914,0.6221517564747988,0.0005147390497710592
7.145427050983125,0.0036880584514340283,0.6221530878963593,0.0005147456835679334
7.1475,0.003689316145516143,0.6221540093268256,0.0005147497031509153
7.1475,0.0036893160220801296,0.6221540172721823,0.0005147496922469105
7.149572949016875,0.003690574792082349,0.622155019268239,0.0005147537094731389
7.152927050983125,0.0036926109370887007,0.6221572731183351,0.0005147593514169164
7.155,0.00369387344500657,0.622158576986091,0.0005147630285763097
7.155,0.003693873230725698,0.6221585949467446,0.0005147629928555457
7.157072949016875,0.00369514457127021,0.622159317962098,0.0005147676359205856
7.160427050983125,0.0036972179552848252,0.6221602629915319,0.0005147754301095093
7.1625,0.0036985192768490467,0.6221599280704471,0.0005147819681577966
7.1625,0.0036985199475858903,0.62215988698969,0.0005147820454588669
7.164572949016875,0.003699831409196879,0.6221595980335345,0.0005147886749465131
7.167927050983125,0.0037019900506822666,0.6221576793920569,0.0005148023278391775
7.17,0.0037033369550855343,0.6221564286407573,0.0005148109208310684
7.17,0.0037033369165918465,0.6221564794880954,0.0005148108249277756
7.172072949016875,0.003704683318130779,0.6221556307756899,0.0005148186125843588
7.175427050983125,0.0037068021732943016,0.6221599246841149,0.0005148209200320756
7.1775,0.0037080680030692906,0.6221641287013477,0.00051481962833078
7.1775,0.003708066803034262,0.6221641347830291,0.0005148196215379944
7.179572949016875,0.0037092994794356523,0.6221680456585067,0.0005148190117139165
7.182927050983125,0.0037111863258131703,0.6221752785478406,0.0005148168129708643
7.185,0.0037122977848935597,0.6221797045369799,0.0005148156982371251
7.185,0.003712297538439992,0.6221797769795273,0.0005148155704484008
7.1870729490168745,0.0037134002896592705,0.6221812463516432,0.0005148197900198475
7.190427050983125,0.0037151568639820385,0.6221836993663327,0.0005148265992504661
7.1925,0.003716235062176608,0.6221866121360646,0.0005148284052150544
7.1925,0.0037162357538755384,0.6221865895393572,0.0005148284399645881
7.194572949016875,0.0037173231990277303,0.6221898882042516,0.0005148296325836731
7.197927050983125,0.0037191454080167073,0.6221920919494676,0.0005148371728638804
7.2,0.003720299853466651,0.6221924394154513,0.0005148435962300174
7.2,0.0037202996076953964,0.6221924345408534,0.0005148436093214867
7.202072949016875,0.003721463368370686,0.6221931389231743,0.0005148493428957802
7.205427050983125,0.0037233502196832497,0.6221951561717318,0.000514857137127378
7.2075,0.003724514542560657,0.6221968310815009,0.0005148613638400266
7.2075,0.003724514399204938,0.6221968424587936,0.0005148613419578514
7.2095729490168745,0.003725682783955983,0.6221978900173738,0.0005148668846643283
7.212927050983125,0.0037275844345871136,0.6221982014866981,0.0005148786155783931
7.215,0.0037287645787635612,0.6221982705184329,0.0005148861408279301
7.215,0.003728765408212693,0.6221982420286172,0.0005148861934208332
7.217072949016875,0.0037299375353347717,0.622199630656873,0.0005148913248228819
7.220427050983125,0.003731832984828586,0.6222024156174867,0.0005148986590038203
7.2225,0.003732997897656184,0.622203588847187,0.0005149042506624213
7.2225,0.00373299680193832,0.6222036218953654,0.0005149041897099659
7.224572949016875,0.003734155389953968,0.6222035329412998,0.0005149121438602359
7.2279270509831255,0.0037359614580746514,0.6222043379677757,0.0005149234123925738
7.23,0.0037370306959925914,0.6222057474920581,0.0005149286892679675
7.23,0.003737030910910341,0.6222057241040312,0.0005149287319490638
7.232072949016875,0.0037380670814810275,0.6222079094026125,0.0005149325127098713
7.235427050983125,0.0037397223928270144,0.6222100011926242,0.0005149410820664121
7.2375,0.003740750026152501,0.6222103737192348,0.0005149480606690472
7.2375,0.0037407505050392176,0.6222103749023239,0.0005149480565476907
7.239572949016875,0.00374178413539388,0.6222109369666933,0.0005149547925032697
7.242927050983125,0.0037434722369070832,0.6222134525723768,0.0005149629174023049
7.245,0.003744526822370584,0.6222152979609162,0.0005149673671966872
7.245,0.0037445268649300032,0.6222153063371932,0.0005149673554003669
7.247072949016875,0.003745592706228923,0.6222162582043296,0.0005149733049336205
7.2504270509831255,0.0037473206572754612,0.6222166922146711,0.0005149848638487784
7.2525,0.003748370945790179,0.6222175694987118,0.0005149910339783773
7.2525,0.0037483700099656056,0.6222175607136448,0.000514991048019784
7.254572949016875,0.0037493992480679156,0.6222196605494138,0.0005149951949840471
7.257927050983125,0.003751026042474361,0.6222234598796509,0.0005150013654165047
7.26,0.003752022370796012,0.6222253510583994,0.0005150059188479679
7.26,0.0037520238085567426,0.6222253233602915,0.0005150059667726406
7.262072949016875,0.003753010570105312,0.6222278318856088,0.0005150092407815583
7.265427050983125,0.0037546323798826123,0.6222318966634075,0.0005150142822105959
7.2675,0.0037556576533495493,0.6222340835433512,0.0005150180380056785
7.2675,0.003755657436175239,0.622234096503446,0.0005150180178583264
7.269572949016875,0.0037566970344088966,0.622236111463197,0.0005150222614200068
7.272927050983125,0.0037583640852870952,0.6222400715484524,0.000515028233833936
7.275,0.0037593607443093435,0.622242438540723,0.0005150321430912743
7.275,0.003759359009234522,0.6222424280476349,0.0005150321604545172
7.277072949016875,0.0037603211917992914,0.622244657642095,0.0005150362680666757
7.280427050983125,0.003761803460178511,0.6222473327519153,0.0005150444997940313
7.2825,0.003762707874167483,0.6222485248751985,0.0005150504599019441
7.2825,0.0037627108572613707,0.6222485217011283,0.0005150504649553488
7.284572949016875,0.0037636257356686168,0.622249286475003,0.000515057295129813
7.287927050983125,0.0037651945831668186,0.6222494276285451,0.0005150705226465817
7.29,0.003766197948696012,0.6222496810038566,0.000515078490156207
7.29,0.0037661958853104967,0.6222496735415148,0.0005150785068593788
7.292072949016875,0.0037672033073963746,0.6222508797605497,0.0005150848079966609
7.295427050983125,0.0037687630398879754,0.6222537051177566,0.0005150935701929491
7.2975,0.003769665271166348,0.6222554967430047,0.0005150989834772662
7.2975,0.0037696654623315074,0.6222554885290474,0.0005150989950883781
7.299572949016875,0.003770513313825556,0.6222576885713194,0.0005151037172042152
7.302927050983125,0.0037718186709447057,0.6222614901382549,0.0005151108990351035
7.305,0.0037726246013553588,0.6222632911919886,0.0005151162641689266
7.305,0.003772625467166572,0.6222632870113609,0.00051511626983456
7.307072949016875,0.003773447883316909,0.6222649880752344,0.0005151217560152784
7.310427050983125,0.003774830027293301,0.622268163598634,0.0005151298205388352
7.3125,0.003775709921341273,0.6222700957162762,0.0005151349331092065
7.3125,0.00377570882704831,0.622270099325842,0.0005151349321122859
7.314572949016875,0.003776605312966876,0.6222718446973893,0.000515140508688554
7.317927050983125,0.003778072301033289,0.6222745923073716,0.0005151499970366905
7.32,0.0037789977184591295,0.6222764113945178,0.0005151557588315589
7.32,0.0037789995753764656,0.6222764018767389,0.0005151557712499012
7.322072949016875,0.0037799408568011893,0.6222783961458869,0.0005151612336453999
7.325427050983125,0.0037815294875747666,0.6222810406646695,0.0005151711131172442
7.3275,0.0037825344928330193,0.6222826597577917,0.0005151773433037455
7.3275,0.0037825337611914756,0.62228265273887,0.0005151773613310674
7.329572949016875,0.0037835375518719024,0.6222846205115948,0.0005151831110568416
7.332927050983125,0.003785097260694309,0.6222877246261564,0.0005151928477859404
7.335,0.003785986913502084,0.6222896910368808,0.0005151987838775846
7.335,0.0037859844056619594,0.6222896941081877,0.000515198765432798
7.337072949016875,0.0037868125277853025,0.6222916170762732,0.0005152046676421424
7.340427050983125,0.003788030281644952,0.6222947708055167,0.0005152138634087814
7.3425,0.0037887642484118276,0.6222967963923446,0.0005152194828007427
7.3425,0.0037887685203440115,0.6222967797569638,0.000515219534711553
7.344572949016875,0.0037895155258718073,0.6222994588789669,0.0005152242230300163
7.347927050983125,0.0037908700901671606,0.6223035841152046,0.0005152330367023466
7.35,0.003791789441833869,0.6223059759489636,0.0005152391266242466
7.35,0.0037917869882588364,0.622305983389439,0.0005152390892808253
7.352072949016875,0.0037927534969426713,0.6223081816175365,0.0005152456258653849
7.355427050983125,0.003794290838749716,0.622312613161809,0.0005152543348807178
7.3575,0.003795184196538343,0.6223158136675009,0.0005152587533437722
7.3575,0.0037951837829453593,0.6223158228305593,0.0005152587590358784
7.359572949016875,0.00379602603837386,0.6223186255688494,0.0005152639022673483
7.362927050983125,0.0037973138021097697,0.6223228249997822,0.0005152733096295176
7.365,0.0037981018598970905,0.6223259631848945,0.0005152784243699777
7.365,0.00379810379862836,0.6223259909510915,0.0005152783560295958
7.367072949016875,0.0037989147425865452,0.6223286010437993,0.0005152845534782581
7.370427050983125,0.003800289727649542,0.6223333803834125,0.0005152934069438871
7.3725,0.0038011498539995106,0.6223363295649779,0.0005152987485935009
7.3725,0.003801146698712599,0.622336363821735,0.0005152986971890487
7.3745729490168745,0.0038020094484038807,0.6223377196457697,0.0005153068542018131
7.377927050983125,0.003803317588061028,0.6223400846026456,0.000515319887526602
7.38,0.003804077568750425,0.6223425410215537,0.0005153262569641506
7.38,0.003804079331800175,0.6223425657288993,0.0005153262076911694
7.382072949016875,0.00380482684255168,0.6223445260108085,0.0005153335404636314
7.385427050983125,0.0038060797558685825,0.6223483539521463,0.0005153442876376484
7.3875,0.0038068953203932933,0.6223521110714637,0.000515348508668359
7.3875,0.003806895589775945,0.6223521280532934,0.0005153484817193728
7.389572949016875,0.0038077436104398126,0.6223571165261913,0.0005153505924932513
7.392927050983125,0.0038091273091533464,0.6223697345720561,0.0005153460203412105
7.395,0.003809957087112171,0.6223791241570962,0.000515340347143768
7.395,0.003809954255856335,0.6223792082547116,0.0005153401894652639
7.3970729490168745,0.0038107789388906943,0.6223854765949305,0.0005153401052697
7.400427050983125,0.0038120268845303978,0.622393850641051,0.0005153430144061282
7.4025,0.003812763738657676,0.6223982573852918,0.0005153462194589359
7.4025,0.003812765764338226,0.6223982758189405,0.000515346191346943
7.404572949016875,0.0038135087907159183,0.6223999985355496,0.0005153543556613348
7.407927050983125,0.003814772535007137,0.622399554496568,0.0005153737356995427
7.41,0.0038155823388007315,0.622399133725365,0.000515386131987558
7.41,0.003815580029296036,0.6223992161462292,0.0005153859838618999
7.412072949016875,0.00381643423328931,0.6223960563329277,0.0005154034045391024
7.4154270509831255,0.0038178030946319466,0.6223925745233119,0.000515428711815301
7.4175,0.0038186083288164244,0.6223944825595743,0.0005154370082527498
7.4175,0.0038186093028357046,0.6223944921832543,0.0005154369814668069
7.419572949016875,0.0038193907699177986,0.6223982543457364,0.0005154419010755035
7.422927050983125,0.0038206754973957647,0.6224048175422197,0.0005154487990701424
7.425,0.0038214981808110736,0.6224093136395953,0.0005154521450073577
7.425,0.0038214987370483746,0.6224092974669597,0.000515452186168872
7.427072949016875,0.0038223504142488986,0.6224137333316744,0.0005154555833027122
7.430427050983125,0.0038237752347872007,0.6224186881743446,0.0005154652853548831
7.4325,0.0038246376722006433,0.6224215705246317,0.0005154717827717084
7.4325,0.0038246360695243153,0.6224215734533595,0.0005154717668954834
7.434572949016875,0.0038254719747090535,0.6224233448009634,0.0005154804137494476
7.4379270509831255,0.0038267398394307857,0.62242372668658,0.0005154989227420256
7.44,0.003827466366163607,0.6224252528683161,0.0005155079592490864
7.44,0.003827467205061903,0.6224252664604969,0.0005155079421008776
7.442072949016875,0.003828166607973723,0.6224278513710766,0.0005155150013151394
7.445427050983125,0.0038293076850558845,0.6224321650344604,0.0005155262893273856
7.4475,0.0038300292481100204,0.622435070703346,0.0005155329702614107
7.4475,0.0038300293264719176,0.6224350281050851,0.000515533044458162
7.449572949016875,0.0038307616299859187,0.6224389145848881,0.0005155380728406316
7.452927050983125,0.0038320021947602567,0.622442687945352,0.0005155509278628926
7.455,0.003832805098154865,0.6224433607286206,0.0005155619347796042
7.455,0.0038328059636259315,0.6224433351947075,0.0005155619797412229
7.457072949016875,0.0038336155367348756,0.6224450878906987,0.0005155710495730428
7.460427050983125,0.003834945201340823,0.6224497062542602,0.0005155825283908842
7.4625,0.0038357807207090285,0.6224522024532612,0.000515590299705489
7.4625,0.003835780359725998,0.6224522091592005,0.0005155902919845064
7.464572949016875,0.0038366167132016494,0.6224544799622048,0.0005155985001111917
7.467927050983125,0.003837929611183265,0.6224591389045493,0.0005156101850420847
7.47,0.0038387060796053183,0.6224620492733831,0.0005156175347112921
7.47,0.003838704988633623,0.6224620379417414,0.0005156175515273691
7.472072949016875,0.0038394550547449884,0.6224646672122781,0.0005156255758323036
7.475427050983125,0.003840614095523541,0.6224683204727256,0.0005156398049525501
7.4775,0.0038413146750929943,0.6224710362858155,0.0005156477186878232
7.4775,0.003841316226662847,0.6224710634130046,0.0005156476687742823
7.479572949016875,0.003842026005231951,0.6224733418784157,0.0005156562676365829
7.482927050983125,0.0038432397463726755,0.6224768836960172,0.0005156703559193814
7.485,0.003844028397465087,0.6224793446636284,0.0005156787029662108
7.485,0.003844027377277512,0.6224793210680548,0.0005156787490021953
7.487072949016875,0.003844839023212887,0.6224824555392242,0.0005156860946319494
7.490427050983125,0.003846172091698948,0.6224869268473671,0.0005156995217120327
7.4925,0.0038469939634120714,0.622489577776323,0.0005157081526572542
7.4925,0.0038469950187794266,0.6224895693620571,0.000515708163970502
7.494572949016875,0.0038478019220133347,0.622492857035731,0.0005157156341463423
7.497927050983125,0.0038490999762622624,0.6224992817560072,0.0005157257449111
7.5,0.003849901756105329,0.6225038574587601,0.0005157310869636795
7.5,0.0038499009601334062,0.6225038684958721,0.000515731075274417
7.502072949016875,0.003850710718108839,0.6225079938802976,0.0005157374998462385
7.505427050983125,0.0038520093523868445,0.6225130720551125,0.0005157513801568651
7.5075,0.0038527812892231155,0.6225161455103695,0.0005157602504360397
7.5075,0.003852781511179244,0.6225160840906295,0.0005157603518290913
7.509572949016875,0.0038535164662830117,0.6225200590335727,0.0005157675685947594
7.512927050983125,0.003854674687006029,0.622524900358986,0.0005157819152071754
7.515,0.0038553787800083496,0.6225290634736534,0.0005157885834666381
7.515,0.003855378796371525,0.6225291579380262,0.0005157884155480141
7.517072949016875,0.003856099446966528,0.6225329456851979,0.0005157958009078477
7.520427050983125,0.0038572733434864346,0.6225439403045784,0.0005157991330567811
7.5225,0.003857999422566602,0.6225532302895648,0.0005157968269900102
7.5225,0.0038579988505270317,0.6225532306734544,0.0005157968307245962
7.524572949016875,0.0038587403427236197,0.62256173543218,0.0005157960920434918
7.527927050983125,0.0038599695766280044,0.6225722405945933,0.0005158011527747409
7.53,0.0038607351614128437,0.6225785763970256,0.0005158047410833928
7.53,0.003860735453802764,0.622578565033954,0.0005158047507918018
7.532072949016875,0.0038615123310909217,0.6225843962967891,0.0005158093642732661
7.535427050983125,0.0038628347999535005,0.6225888705440119,0.0005158259014262324
7.5375,0.0038636778581135926,0.6225904549192188,0.0005158383019685241
7.5375,0.0038636795548829005,0.6225903572023883,0.0005158384955490301
7.539572949016875,0.0038645064818065445,0.6225947024854882,0.0005158459236788762
7.542927050983125,0.003865866959336432,0.6225995461406079,0.0005158623926009653
7.545,0.003866701031429329,0.6226012142078415,0.0005158753192786624
7.545,0.003866699218172395,0.622601241968475,0.0005158752556643098
7.547072949016875,0.0038675155721666073,0.6226020790645822,0.000515889922521133
7.550427050983125,0.0038687270608031257,0.6226051140963501,0.0005159106418908636
7.5525,0.0038694062356177095,0.6226081572161948,0.0005159211961287788
7.5525,0.0038694060825232887,0.622608216565801,0.0005159210949810761
7.554572949016875,0.0038700549217034388,0.622610238175692,0.0005159333662712815
7.557927050983125,0.003871056386947177,0.6226155213470576,0.000515949480664239
7.56,0.0038716801358343557,0.6226195763180156,0.0005159580739214039
7.56,0.003871680609541764,0.6226196093365349,0.0005159580070999811
7.5620729490168745,0.0038723369958763372,0.6226226904038329,0.0005159684883314074
7.565427050983125,0.0038734662190966405,0.6226277146354361,0.0005159854618169635
7.5675,0.0038742003961386474,0.6226303286738638,0.000515996845056011
7.5675,0.003874200373857217,0.6226302991504364,0.0005159969045924204
7.569572949016875,0.003874944116207524,0.6226335980312467,0.0005160070257143099
7.572927050983125,0.0038761538666984975,0.6226391718702474,0.0005160231511571811
7.575,0.0038768986850635048,0.6226425024137335,0.0005160335354357771
7.575,0.0038768988674606065,0.622642464976457,0.0005160336049470917
7.577072949016875,0.0038776280908679175,0.6226467993099052,0.0005160423532108948
7.580427050983125,0.003878794701015744,0.6226527485322143,0.0005160587704918238
7.5825,0.003879504492865191,0.6226559736326893,0.0005160698278919829
7.5825,0.0038795047019759537,0.6226559535434107,0.0005160698591766237
7.5845729490168745,0.003880199842138361,0.6226595133117299,0.0005160802949671365
7.587927050983125,0.003881306207484708,0.6226646788411038,0.0005160981142896302
7.59,0.0038819746949155833,0.6226680627913337,0.0005161086806852231
7.59,0.0038819742029339295,0.6226680801706249,0.0005161086501384535
7.592072949016875,0.00388263696041564,0.6226711757571146,0.0005161196912786009
7.595427050983125,0.003883690190667945,0.6226767314478847,0.0005161365843200668
7.5975,0.0038843327848532305,0.6226809892856893,0.0005161456279333169
7.5975,0.003884333111734395,0.6226810200779523,0.0005161455764173866
7.599572949016875,0.003884979787157936,0.6226851280745759,0.0005161550295832423
7.6029270509831255,0.0038860493656876164,0.6226914299015871,0.0005161712760887754
7.605,0.0038867283945751077,0.6226945477335812,0.0005161828662136953
7.605,0.0038867295669378337,0.6226944332517774,0.000516183069163964
7.607072949016875,0.0038873963866788916,0.6226994414721809,0.0005161912407842963
7.610427050983125,0.0038884778073558753,0.6227058301791104,0.0005162075385014652
7.6125,0.0038891153053879886,0.6227106282411955,0.000516216025967974
7.6125,0.0038891130379312406,0.6227106849062028,0.0005162159248921026
7.614572949016875,0.0038897286370554902,0.6227156023134669,0.0005162241991528897
7.617927050983125,0.0038906405860433826,0.6227266853331844,0.0005162320100220078
7.62,0.0038911642333979133,0.6227367868663768,0.0005162310298181843
7.62,0.0038911666358367797,0.6227367715821408,0.0005162310593832492
7.622072949016875,0.0038916925673653734,0.6227470523345436,0.0005162298847832841
7.6254270509831255,0.0038926538082513064,0.622759551467556,0.0005162358477866266
7.6275,0.003893299292719803,0.6227675665271711,0.000516239166798387
7.6275,0.0038932984390286783,0.6227675931846397,0.0005162391192439982
7.629572949016875,0.003893987209847085,0.622774799477173,0.000516244021037604
7.632927050983125,0.0038951544503828834,0.6227817522145042,0.0005162607225459666
7.635,0.003895862330847544,0.622784045584453,0.0005162747466974472
7.635,0.003895861600821755,0.6227839574375775,0.0005162748975830792
7.637072949016875,0.003896511295789214,0.6227885214333592,0.0005162847541679386
7.640427050983125,0.0038974807328892446,0.6227949095435296,0.0005163023803309803
7.6425,0.00389807270579116,0.6227967538052761,0.0005163170892842473
7.6425,0.003898075786234028,0.6227967150372786,0.0005163171712949133
7.644572949016875,0.003898664226800533,0.6227985869959022,0.0005163318787777006
7.647927050983125,0.003899663703614132,0.6228016592800256,0.0005163561114296503
7.65,0.0039002825244633973,0.6228050762855425,0.0005163687911684367
7.65,0.0039002782171024524,0.6228050942926209,0.0005163687634610166
7.652072949016875,0.0039009016855886523,0.6228087966255733,0.000516381341998175
7.655427050983125,0.0039018402278492687,0.6228156080901698,0.0005164008612255627
7.6575,0.003902376544682818,0.6228221946344034,0.0005164086846802189
7.6575,0.0039023821397237814,0.6228222387390739,0.0005164085820736964
7.659572949016875,0.0039029135377075894,0.6228272412772308,0.0005164191965866825
7.662927050983125,0.0039038821825766487,0.6228326975624027,0.0005164406563709932
7.665,0.0039045212396770505,0.6228369369286212,0.0005164521439410325
7.665,0.003904513876288787,0.6228370273988604,0.0005164519986224613
7.667072949016875,0.003905197574399922,0.6228402675207757,0.0005164653535337879
7.670427050983125,0.0039061854073874328,0.6228470644107883,0.0005164847704266102
7.6725,0.003906703629629338,0.6228507229963451,0.0005164982653036686
7.6725,0.003906707982652273,0.622850681329164,0.0005164983351617455
7.674572949016875,0.003907137306631912,0.6228551618362844,0.0005165106886551543
7.677927050983125,0.003907848848271185,0.6228629308338195,0.0005165301714713545
7.68,0.003908408417962082,0.6228665123153468,0.0005165445748338112
7.68,0.003908411002466884,0.6228664555301966,0.0005165446776374938
7.682072949016875,0.003909075716645591,0.6228715336367188,0.0005165563540412758
7.685427050983125,0.0039102997644231965,0.6228798267334126,0.0005165751158780414
7.6875,0.003911011059154328,0.6228838389211034,0.0005165887774053111
7.6875,0.003911003707064796,0.622883787979332,0.000516588870307099
7.689572949016875,0.003911595466528608,0.6228885109506833,0.0005166012650444662
7.692927050983125,0.00391220900296362,0.6228964151668541,0.0005166209705168434
7.695,0.00391247648767792,0.6229022532283794,0.0005166315293657295
7.695,0.003912482840195772,0.6229023295430272,0.0005166313907194887
7.697072949016875,0.003912761542598757,0.6229070711730026,0.0005166440945739367
7.700427050983125,0.003913455621907177,0.6229165890861469,0.0005166615824046356
7.7025,0.003914061278640728,0.6229237681442789,0.000516670197749568
7.7025,0.003914061760785037,0.6229237669031557,0.0005166702005410432
7.704572949016875,0.003914766480876288,0.6229334630902855,0.000516674326428209
7.707927050983125,0.003915973693066173,0.6229520317929785,0.0005166760196201228
7.71,0.003916680272279092,0.6229601124695978,0.0005166835276714281
7.71,0.003916674777447217,0.6229600023361578,0.0005166837343094265
7.712072949016875,0.003917263305211917,0.6229694505698987,0.0005166889186695642
7.715427050983125,0.003917896313847057,0.6229836758229621,0.0005166995944523723
7.7175,0.003918180908202891,0.6229884340949441,0.000516713673163831
7.7175,0.0039181852783715665,0.6229883691312748,0.00051671378040784
7.719572949016875,0.003918425811963892,0.6229927615128404,0.0005167284890626386
7.722927050983125,0.003918939427168787,0.6230002814445534,0.0005167512649769238
7.725,0.003919408810176868,0.6230059192722264,0.0005167634429171583
7.725,0.00391941135205693,0.6230059686685405,0.000516763364278771
7.727072949016875,0.003920037201629905,0.6230098316689456,0.0005167788380123638
7.730427050983125,0.003921315454669345,0.6230142287152555,0.0005168076475094026
7.7325,0.0039221444155892364,0.6230183510228932,0.0005168231048412971
7.7325,0.003922139964277905,0.6230184255238702,0.0005168229586858527
7.734572949016875,0.003922939054825184,0.623022273701509,0.0005168390644667111
7.737927050983125,0.003923973795740506,0.6230315068988889,0.0005168597113179208
7.74,0.003924449267396319,0.6230367488283921,0.0005168734072052816
7.74,0.003924447728455258,0.6230368341488404,0.0005168732624219793
7.742072949016875,0.003924816773195762,0.6230407803293239,0.0005168894341461787
7.745427050983125,0.003925212876808704,0.6230509831637497,0.0005169089471896048
7.7475,0.003925441103675372,0.6230549253890302,0.0005169255172200112
7.7475,0.0039254436489129406,0.6230547572207931,0.0005169258111359719
7.7495729490168745,0.003925670044451397,0.6230611937826521,0.0005169378396118877
7.752927050983125,0.0039261909641185476,0.6230703512791778,0.0005169593677057852
7.755,0.003926657875159622,0.6230747042804159,0.0005169749029689881
7.755,0.003926661825387649,0.6230746022387946,0.0005169750995865512
7.757072949016875,0.003927222613010057,0.6230810536564656,0.0005169866884092218
7.760427050983125,0.003928387164847569,0.6230882317201515,0.000517011607854253
7.7625,0.003929171369759184,0.6230934173541818,0.0005170258727589951
7.7625,0.0039291682888695926,0.6230933741340321,0.0005170259512072623
7.764572949016875,0.003929944740397901,0.6230997889245538,0.0005170381961967383
7.767927050983125,0.003931084331509348,0.6231075651325962,0.0005170632382447793
7.77,0.0039316683903136695,0.6231139620258966,0.0005170759963843503
7.77,0.003931668464513104,0.6231140824125274,0.0005170757793521611
7.7720729490168745,0.003932178338952325,0.6231194945454476,0.0005170904661341561
7.775427050983125,0.003932853250729553,0.6231315812286243,0.0005171083326468725
7.7775,0.003933192404391905,0.623141105838935,0.0005171156769656827
7.7775,0.0039331917798428205,0.6231410472965135,0.0005171157716165033
7.779572949016875,0.00393346484915056,0.6231541170289543,0.000517116604879234
7.782927050983125,0.003933851511606329,0.6231729172621467,0.0005171220731356858
7.785,0.003934111693173982,0.6231792389566441,0.0005171350891451067
7.785,0.003934116191166667,0.6231788450657948,0.0005171358238906595
7.787072949016875,0.003934321849421366,0.6231915902010544,0.0005171369802103502
7.7904270509831255,0.003934809344965751,0.6231994210244167,0.000517162753473512
7.7925,0.003935193611216458,0.6231985638780202,0.0005171895800123475
7.7925,0.003935194994077421,0.6231983656506799,0.0005171899509375334
7.794572949016875,0.003935561999906538,0.6232026957556962,0.0005172076127372874
7.797927050983125,0.003936214047687792,0.6232079730392278,0.0005172400980309858
7.8,0.003936625869286394,0.6232131753661536,0.0005172568470315009
7.8,0.00393662487304789,0.6232132323910441,0.0005172567287200545
7.802072949016875,0.003937047190666788,0.6232197634698218,0.000517271069413542
7.805427050983125,0.003937758077948225,0.6232326113931064,0.0005172898361900979
7.8075,0.003938232238847559,0.6232408541375873,0.0005173007152695822
7.8075,0.003938233548933512,0.6232409534255385,0.0005173005332033212
7.809572949016875,0.00393874293695148,0.6232480462490372,0.0005173134573890456
7.8129270509831255,0.003939610165529262,0.6232623754504728,0.0005173292819511938
7.815,0.003940190838662427,0.6232673652613436,0.0005173465370364103
7.815,0.003940188850910142,0.6232672488410795,0.0005173467702394607
7.817072949016875,0.0039407459625962135,0.6232741341026065,0.0005173609413958648
7.820427050983125,0.003941545727778706,0.6232855834324372,0.0005173843634750264
7.8225,0.003942006164469512,0.6232892010792416,0.0005174056981231261
7.8225,0.003942010543369011,0.6232888770564421,0.0005174062714005662
7.824572949016875,0.00394238468552295,0.6232978075239335,0.0005174180049118515
7.827927050983125,0.003943032031860988,0.6233064337724107,0.0005174475502945757
7.83,0.003943442847901845,0.6233134237034766,0.0005174625833773937
7.83,0.003943442890830102,0.6233134258940517,0.0005174625948231147
7.832072949016875,0.003943880706505499,0.623320730894751,0.0005174769675243012
7.835427050983125,0.003944664387379999,0.6233279377412967,0.0005175090928991472
7.8375,0.003945107612000211,0.6233368767828475,0.0005175210896990774
7.8375,0.003945104555904124,0.6233371118562221,0.0005175206504259782
7.839572949016875,0.003945565241247968,0.6233422920879197,0.0005175399630699219
7.842927050983125,0.003946244754830525,0.6233536287855893,0.0005175662935390082
7.845,0.003946634476804782,0.6233629498497762,0.0005175784398053533
7.845,0.003946632822012692,0.6233632916839246,0.0005175778091274736
7.847072949016875,0.0039470701807534665,0.6233669558611945,0.0005176004081658411
7.850427050983125,0.003947705855946649,0.6233853854827696,0.0005176140648412546
7.8525,0.003948121679759172,0.6233970768037838,0.0005176222155390618
7.8525,0.003948122887200986,0.6233969653796415,0.0005176224270413238
7.854572949016875,0.003948550549071711,0.6234091311805963,0.000517630004564742
7.857927050983125,0.003949245742434859,0.6234274616557615,0.0005176453528433841
7.86,0.003949644317936231,0.6234367120763962,0.0005176588348612521
7.86,0.003949643694359884,0.6234364291586919,0.0005176593419585273
7.862072949016875,0.003949967438154154,0.6234481287308146,0.0005176682877478127
7.865427050983125,0.003950459733848019,0.623455541410212,0.0005177038830617831
7.8675,0.003950716594159958,0.6234635460006764,0.0005177196992416195
7.8675,0.003950719701379799,0.6234636497508346,0.0005177195363148388
7.869572949016875,0.003951007113371513,0.6234711403206632,0.0005177365826567859
7.872927050983125,0.00395165924422964,0.6234802173473023,0.0005177707472939802
7.875,0.0039521001638500855,0.6234911434967896,0.0005177824215570507
7.875,0.003952095367655053,0.6234914624456341,0.0005177817926386728
7.877072949016875,0.003952615136543562,0.6234976418095005,0.000517802293494677
7.880427050983125,0.003953414692512243,0.623510746765309,0.0005178290653120257
7.8825,0.003953896527594252,0.6235168959727693,0.0005178488440653219
7.8825,0.003953895926182952,0.6235169485692272,0.0005178487825676556
7.884572949016875,0.003954361644613597,0.6235223852241414,0.0005178697625673168
7.887927050983125,0.0039550506527493146,0.6235357406869506,0.0005178960548405872
7.89,0.003955517463218975,0.6235389072963324,0.0005179224264296289
7.89,0.003955522401784174,0.623538475002242,0.0005179232105560712
7.892072949016875,0.003955930012357537,0.6235488275623347,0.000517936876215041
7.895427050983125,0.0039566674907414,0.6235598504118384,0.0005179700475911492
7.8975,0.003957143513301097,0.6235663150015904,0.0005179910727529329
7.8975,0.003957144433080058,0.6235660443569796,0.0005179915650897023
7.899572949016875,0.0039575950429095,0.6235770233780081,0.0005180039539761881
7.902927050983125,0.003958392878219117,0.6235846782453028,0.000518042204150415
7.905,0.003958804011370566,0.6235963697769491,0.0005180530047912318
7.905,0.003958801565666024,0.6235967553708647,0.0005180523109507787
7.907072949016875,0.00395923856104988,0.6236026171903208,0.0005180741391780151
7.910427050983125,0.003959899766988176,0.6236150132697506,0.000518104907896317
7.9125,0.003960261370807048,0.6236281424230874,0.0005181141865122527
7.9125,0.003960257156229994,0.623628821808875,0.0005181129120417145
7.914572949016875,0.003960715152888456,0.6236299771049353,0.0005181444648646561
7.917927050983125,0.003961250991517655,0.6236514780983495,0.000518159025604225
7.92,0.00396151219359873,0.6236641986978181,0.0005181689163935261
7.92,0.003961506568594741,0.6236641990478031,0.0005181689226619056
7.922072949016875,0.003961710261654374,0.623675338139188,0.0005181816623416657
7.925427050983125,0.003961785972531463,0.623697990440484,0.0005181939154469737
7.9275,0.003961832778618697,0.6237037661625823,0.0005182170019032843
7.9275,0.003961844708781606,0.6237030890975471,0.0005182182610591246
7.929572949016875,0.003961798138147054,0.6237188915188291,0.0005182231102366447
7.932927050983125,0.00396201864007559,0.6237324768983302,0.0005182537702286299
7.935,0.003962307614896075,0.6237403895300229,0.0005182738764483746
7.935,0.003962305321448724,0.6237402818588313,0.0005182740632028444
7.9370729490168745,0.0039626989898352075,0.6237493273047077,0.0005182921651608305
7.940427050983125,0.00396350925322326,0.6237560068796998,0.0005183360962901704
7.9425,0.003963956654046451,0.623769301691873,0.0005183462337688595
7.9425,0.003963951499833011,0.6237700124280104,0.000518344924994491
7.944572949016875,0.003964500655551794,0.6237718869610313,0.0005183762042050721
7.947927050983125,0.003965345120230975,0.6237859544353832,0.0005184067113112975
7.95,0.00396587531950341,0.6237983326114668,0.0005184190758573988
7.95,0.003965874403967979,0.6237988253083677,0.0005184181667071108
7.952072949016875,0.003966495304026885,0.6238016797409338,0.0005184484732135953
7.955427050983125,0.0039673747747011765,0.6238205765185895,0.0005184717013090239
7.9575,0.003967922031914379,0.6238247870607307,0.0005185001761777693
7.9575,0.003967918377026195,0.6238243683939662,0.0005185009475596102
7.9595729490168745,0.003968351090547748,0.6238345255282798,0.0005185185624434705
7.962927050983125,0.003968761904893271,0.6238495571577053,0.0005185498581810338
7.965,0.0039688806999689475,0.623852617492361,0.0005185808440535555
7.965,0.003968892186885707,0.623851743620444,0.0005185824589058281
7.967072949016875,0.003968768653904205,0.623868703762906,0.0005185877918844712
7.970427050983125,0.003968735083691093,0.6238765406000334,0.0005186329696043878
7.9725,0.0039687756456282565,0.6238898871657379,0.0005186453716350901
7.9725,0.003968772051472223,0.6238902880235427,0.0005186446408144132
7.974572949016875,0.003969029224012263,0.6238987349002677,0.0005186663556667314
7.9779270509831255,0.003969774427872759,0.6239127997640357,0.0005187014753043578
7.98,0.003970240981843807,0.6239368693558814,0.0005186951284108809
7.98,0.003970236383960394,0.6239379001457055,0.0005186932060963506
7.982072949016875,0.003970889486753349,0.6239437756519491,0.0005187208501923121
7.985427050983125,0.003971876728205921,0.6239660678493474,0.0005187421308144549
7.9875,0.003972480947823598,0.6239770271895249,0.0005187605430040497
7.9875,0.003972470274328017,0.6239773637153634,0.0005187599234994553
7.989572949016875,0.003973098618929599,0.6239804998934828,0.0005187928510196772
7.992927050983125,0.003973678330717683,0.6240004028948276,0.0005188190252696346
7.995,0.003973911547469772,0.6240007289968615,0.0005188578886385285
7.995,0.003973923970844363,0.623999590532478,0.0005188600129745424
7.997072949016875,0.003973819974556413,0.6240200623165623,0.0005188620363367223
8.000427050983124,0.003973700718791526,0.6240375551181053,0.0005188953422864717
8.0025,0.003973791197949904,0.6240425292757635,0.0005189271116584701
8.0025,0.003973801374236313,0.6240415921820109,0.000518928822917655
8.004572949016875,0.0039739223395069325,0.6240635133719074,0.0005189292260457486
8.007927050983124,0.003974714217553454,0.6240729556683234,0.0005189777330642859
8.01,0.003975240986351338,0.6240920621121795,0.0005189829272152382
8.01,0.003975235920335691,0.6240930060082875,0.0005189811951715841
8.012072949016876,0.003975912305426046,0.624098224535573,0.0005190121444469976
8.015427050983124,0.003976929141861124,0.6241121207761281,0.0005190527417995855
8.0175,0.003977355542044505,0.6241309603622299,0.00051905938742509
8.0175,0.003977333156314929,0.6241322066300891,0.0005190570743820747
8.019572949016876,0.0039778321887658325,0.624129432470633,0.0005191042960359202
8.022927050983125,0.003977999849763862,0.62415249163705,0.0005191303931888549
8.025,0.003978051666883499,0.6241559203883945,0.0005191669092605591
8.025,0.0039780684118484845,0.6241553326288243,0.000519167992415543
8.027072949016876,0.0039780235610416435,0.6241669364251162,0.0005191894645064757
8.030427050983125,0.00397826082529576,0.6241886981684117,0.0005192187841343215
8.0325,0.003978753962063252,0.6241898359255307,0.0005192598551000115
8.0325,0.003978766842967563,0.6241880601015553,0.0005192631577727794
8.034572949016875,0.003979134846893484,0.624221545259941,0.0005192443301200782
8.037927050983125,0.003980123661766914,0.6242371227350227,0.0005192859618087485
8.04,0.003980595594288885,0.6242532231573085,0.0005193000072077845
8.04,0.003980591895072018,0.6242529224846763,0.0005193005630712283
8.042072949016875,0.00398089601017781,0.6242763846927459,0.0005193011880703104
8.045427050983124,0.0039813610125259,0.624283098534176,0.0005193605176801247
8.0475,0.003981361691534291,0.6243080315578052,0.0005193586459481951
8.0475,0.003981351750305009,0.6243098374651144,0.0005193552838987922
8.049572949016875,0.003981574052783817,0.6243061625170134,0.0005194064754924646
8.052927050983124,0.00398190982005933,0.6243242718180942,0.0005194445392138445
8.055,0.003982220681494162,0.6243406899449959,0.0005194584639674081
8.055,0.003982214784382566,0.624341862143255,0.0005194563038971153
8.057072949016876,0.003982781774203561,0.6243378650434057,0.0005195083550283347
8.060427050983124,0.003983464167699038,0.6243702937535697,0.0005195211453597892
8.0625,0.0039840469259167545,0.6243670577510964,0.0005195727544734463
8.0625,0.003984045618686803,0.6243655715364602,0.0005195755040738824
8.064572949016876,0.00398438823759183,0.6243847254466636,0.000519585815426896
8.067927050983124,0.003984676209681771,0.6244057072949768,0.0005196213286141262
8.07,0.003984859827662711,0.6244009146193144,0.0005196763030011871
8.07,0.003984891704167724,0.6243987918472103,0.0005196802486179769
8.072072949016876,0.0039847132444787966,0.6244306690338898,0.000519667088604839
8.075427050983125,0.003985167428511961,0.6244340373343943,0.000519735474892036
8.0775,0.003985534082683003,0.624453787671051,0.000519745086146058
8.0775,0.003985526336567453,0.6244544087849018,0.0005197439335711449
8.079572949016876,0.003986093078801681,0.6244670455260501,0.0005197669523459729
8.082927050983125,0.003987140549947553,0.6244745392962728,0.0005198286936426093
8.085,0.003987414353437266,0.624507792211334,0.0005198138801830089
8.085,0.003987380970662661,0.6245106303591169,0.0005198086023962182
8.087072949016875,0.003987905551454848,0.6244977305969469,0.0005198797189870542
8.090427050983125,0.00398796892454647,0.6245262967044845,0.0005199031979334264
8.0925,0.003988021355469554,0.6245366772049121,0.0005199314686174969
8.0925,0.003988033413098146,0.6245367239006833,0.0005199313897792006
8.094572949016875,0.003988172062866012,0.6245460400060528,0.0005199618518916706
8.097927050983124,0.003988600333142461,0.6245876958128579,0.0005199622300433535
8.1,0.0039893275522279595,0.6245770615783642,0.0005200303363757031
8.1,0.003989347182721022,0.624573703026958,0.0005200365681525084
8.102072949016875,0.003989623785776583,0.6246176921514076,0.0005200032144069644
8.105427050983124,0.0039903154935887674,0.6246317889775836,0.0005200553403952289
8.1075,0.003990620404613293,0.6246373661041525,0.0005200933559109719
8.1075,0.003990640220358634,0.6246357387403422,0.0005200963898235615
8.109572949016876,0.003990580219876974,0.6246718603165524,0.0005200776203658984
8.112927050983124,0.003990994888551779,0.6246696981357895,0.0005201603903579509
8.115,0.003990953879235669,0.6247124278527817,0.0005201300197105533
8.115,0.003990920588443452,0.6247158550656311,0.0005201236499629715
8.117072949016876,0.003991451977207801,0.6247049968328958,0.0005201933805687797
8.120427050983125,0.003992061546089569,0.6247234713435849,0.0005202400347344842
8.1225,0.0039921654663832426,0.6247558931084426,0.0005202301913258137
8.1225,0.0039921397795080965,0.6247589202838175,0.000520224549598147
8.124572949016876,0.003992582947901473,0.6247354585919762,0.0005203188892714636
8.127927050983125,0.003992502003077735,0.6247770960592517,0.0005203236994686824
8.13,0.00399287919650623,0.6247675780442321,0.000520392482032141
8.13,0.003992898157771074,0.6247655674088107,0.0005203962342459413
8.132072949016875,0.00399323072876836,0.6247846362350903,0.0005204120393967696
8.135427050983125,0.00399404103597511,0.6248163081368261,0.0005204367358689695
8.1375,0.00399489675019805,0.6247959876700496,0.0005205266360514282
8.1375,0.003994935875550865,0.624791829371416,0.0005205343281842132
8.139572949016875,0.003995070523405152,0.6248445580113084,0.0005204885443572371
8.142927050983124,0.003995740738712704,0.6248458686951787,0.0005205709496501366
8.145,0.003995738521634828,0.6248610321840979,0.00052059514513631
8.145,0.003995662951353332,0.6248600535472778,0.0005205950664036088
8.147072949016875,0.003995699893721211,0.6248917707041253,0.0005205920211095506
8.150427050983124,0.003996122188322122,0.6248978219953959,0.000520665320809546
8.1525,0.003996385620027356,0.6249525761948725,0.0005206093316807375
8.1525,0.003996394349757353,0.6249281214213247,0.0005205467195185799
8.154572949016876,0.0039970719432934525,0.6249564497770507,0.000520735471840395
8.157927050983124,0.003997757734677368,0.6249696650254455,0.0005206950860707902
8.16,0.0039965662940810495,0.6248986766891003,0.0005205171806859177
8.16,0.003984643751930747,0.6235833102016127,0.0005180677948108296
8.162072949016876,0.004007314230543301,0.6260365772292059,0.0005227674244403426
8.165427050983125,0.00398453433908807,0.6237258937457935,0.0005183209324001273
8.1675,0.003925174217705753,0.6167945913424341,0.0005057250270928595
8.1675,0.003911968566221378,0.6149600509604294,0.0005024511895494481
8.169572949016876,0.0038030477052004258,0.6014187087211059,0.0004784019911662448
8.172927050983125,0.0035648787150712622,0.5725212285405318,0.00042983634385959223
8.175,0.00351908280477812,0.5652042194673365,0.00041854795723124014
8.175,0.003446426623811819,0.5525219618551054,0.00039937730026990277
8.177072949016875,0.002976020435075016,0.483592880098729,0.00030490584110329813
8.180427050983125,0.002339009391449804,0.3764206516172664,0.00019048970234896733
8.1825,0.002243590631562866,0.3395570861864655,0.00015608355275700976
8.1825,0.0020454544393207815,0.2783118032098919,0.00010971453059246566
8.184572949016875,0.0013052429885902675,0.09797388255550908,2.4951884477578667e-05
8.187927050983124,0.0011268229244563875,0.037443852916116745,7.14485059651157e-06
8.19,0.0011405002341533716,0.03552012968097314,5.699131631319099e-06
8.19,0.001032547281513637,0.006573819972475139,6.025829054578464e-07
8.192072949016875,0.0010064157347785502,0.000998890078059768,6.828897765641061e-08
8.195427050983124,0.0010109449136318433,0.002076922374161315,1.768274215781496e-07
8.1975,0.001004020630020317,0.00035950749986634895,5.753668205021101e-10
8.1975,0.0010005382485328916,7.074424649461335e-07,6.72427980585304e-11
8.199572949016876,0.000999939807018276,-7.907739769798614e-08,6.660223245639109e-11
8.202927050983124,0.0010000601856100704,7.909372933717862e-08,6.673109593475327e-11
8.205,0.000999865441192533,-1.7685637069672523e-07,6.652259927971968e-11
8.205,0.0009999999763532499,-6.263771480329009e-11,6.666664580790615e-11
8.207072949016876,0.0010000000027034237,7.0237902968872395e-12,6.666666900563968e-11
8.210427050983125,0.0009999999973192483,-7.016231016657893e-12,6.666666433021279e-11
8.2125,0.0010000000060547388,1.5716056072720956e-11,6.66666719002313e-11
8.2125,0.0009999999999080328,-4.019124272013029e-14,6.666666665326943e-11
8.214572949016876,0.001000000000010259,4.485999773525716e-15,6.666666666816194e-11
8.217927050983125,0.0009999999999897305,-4.488744077858829e-15,6.66666666651703e-11
8.22,0.0010000000000229335,1.0027539615401391e-14,6.666666667000901e-11
8.22,0.0010000000000000375,1.482395864870745e-17,6.666666666667146e-11
8.222072949016875,0.0009999999999999955,-1.6629126851471394e-18,6.66666666666661e-11
8.225427050983125,0.001000000000000004,1.664311170925084e-18,6.666666666666717e-11
8.2275,0.00099999999999999,-3.3980878378125076e-18,6.666666666666542e-11
8.2275,0.001,2.0837236536242403e-19,6.666666666666668e-11
8.229572949016875,0.001,-3.053202392554552e-20,6.666666666666668e-11
8.232927050983124,0.001,3.128333456175338e-20,6.666666666666668e-11
8.235,0.001,2.5132449570267386e-19,6.666666666666668e-11
8.235,0.001,2.1180664200940944e-19,6.666666666666668e-11
8.237072949016875,0.001,-3.0910941608094337e-20,6.666666666666668e-11
8.240427050983124,0.001,3.166225224430113e-20,6.666666666666668e-11
8.2425,0.001,2.50522343869371e-19,6.666666666666668e-11
8.2425,0.001,2.1174919891134284e-19,6.666666666666668e-11
8.244572949016876,0.001,-3.090543675071622e-20,6.666666666666668e-11
8.247927050983124,0.001,3.1656747386923686e-20,6.666666666666668e-11
8.25,0.001,2.5052644694783253e-19,6.666666666666668e-11
8.25,0.001,2.117594566074097e-19,6.666666666666668e-11
8.252072949016876,0.001,-3.090635422694534e-20,6.666666666666668e-11
8.255427050983124,0.001,3.1657664863152977e-20,6.666666666666668e-11
8.2575,0.001,2.5052644694781183e-19,6.666666666666668e-11
8.2575,0.001,2.117553535289975e-19,6.666666666666668e-11
8.259572949016876,0.001,-3.09054367507185e-20,6.666666666666668e-11
8.262927050983125,0.001,3.165674738692624e-20,6.666666666666668e-11
8.265,0.001,2.5053260156546215e-19,6.666666666666668e-11
8.265,0.001,2.117512504505553e-19,6.666666666666668e-11
8.267072949016876,0.001,-3.09054367507185e-20,6.666666666666668e-11
8.270427050983125,0.001,3.1656747386924685e-20,6.666666666666668e-11
8.2725,0.001,2.505284984870242e-19,6.666666666666668e-11
8.2725,0.001,2.117567212218176e-19,6.666666666666668e-11
8.274572949016875,0.001,-3.0906048401538374e-20,6.666666666666668e-11
8.277927050983125,0.001,3.1657359037745843e-20,6.666666666666668e-11
8.28,0.001,2.505271307942096e-19,6.666666666666668e-11
8.28,0.001,2.1175740506820814e-19,6.666666666666668e-11
8.282072949016875,0.001,-3.0906354226945285e-20,6.666666666666668e-11
8.285427050983124,0.001,3.165766486315248e-20,6.666666666666668e-11
8.2875,0.001,2.505243954086184e-19,6.666666666666668e-11
8.2875,0.001,2.1175877276099001e-19,6.666666666666668e-11
8.289572949016875,0.001,-3.090604840153537e-20,6.666666666666668e-11
8.292927050983124,0.001,3.1657359037741197e-20,6.666666666666668e-11
8.295,0.001,2.5052918233344038e-19,6.666666666666668e-11
8.295,0.001,2.1175330198978906e-19,6.666666666666668e-11
8.297072949016876,0.001,-3.090543675071859e-20,6.666666666666668e-11
8.300427050983124,0.001,3.1656747386927574e-20,6.666666666666668e-11
8.3025,0.001,2.5053055002623915e-19,6.666666666666668e-11
8.3025,0.001,2.1175466968258224e-19,6.666666666666668e-11
8.304572949016876,0.001,-3.090604840153529e-20,6.666666666666668e-11
8.307927050983125,0.001,3.1657359037742256e-20,6.666666666666668e-11
8.31,0.001,2.505250792550272e-19,6.666666666666668e-11
8.31,0.001,2.117587727609962e-19,6.666666666666668e-11
8.312072949016876,0.001,-3.090604840153519e-20,6.666666666666668e-11
8.315427050983125,0.001,3.1657359037740986e-20,6.666666666666668e-11
8.3175,0.001,2.5052918233343595e-19,6.666666666666668e-11
8.3175,0.001,2.117533019897824e-19,6.666666666666668e-11
8.319572949016875,0.001,-3.090543675071859e-20,6.666666666666668e-11
8.322927050983125,0.001,3.165674738692644e-20,6.666666666666668e-11
8.325,0.001,2.505305500262414e-19,6.666666666666668e-11
8.325,0.001,2.1175330198977557e-19,6.666666666666668e-11
8.327072949016875,0.001,-3.0905436750718354e-20,6.666666666666668e-11
8.330427050983124,0.001,3.165674738692496e-20,6.666666666666668e-11
8.3325,0.001,2.5053055002624237e-19,6.666666666666668e-11
8.3325,0.001,2.1175466968258366e-19,6.666666666666668e-11
8.334572949016875,0.001,-3.090604840153516e-20,6.666666666666668e-11
8.337927050983124,0.001,3.165735903774169e-20,6.666666666666668e-11
8.34,0.001,2.5052507925501854e-19,6.666666666666668e-11
8.34,0.001,2.1175945660740993e-19,6.666666666666668e-11
8.342072949016876,0.001,-3.0906354226945345e-20,6.666666666666668e-11
8.345427050983124,0.001,3.165766486315375e-20,6.666666666666668e-11
8.3475,0.001,2.5052644694781524e-19,6.666666666666668e-11
8.3475,0.001,2.1175672122180743e-19,6.666666666666668e-11
8.349572949016876,0.001,-3.0906048401538254e-20,6.666666666666668e-11
8.352927050983125,0.001,3.165735903774464e-20,6.666666666666668e-11
8.355,0.001,2.505271307942132e-19,6.666666666666668e-11
8.355,0.001,2.1175535352899164e-19,6.666666666666668e-11
8.357072949016876,0.001,-3.090543675071838e-20,6.666666666666668e-11
8.360427050983125,0.001,3.165674738692476e-20,6.666666666666668e-11
8.3625,0.001,2.505326015654599e-19,6.666666666666668e-11
8.3625,0.001,2.117512504505642e-19,6.666666666666668e-11
8.364572949016875,0.001,-3.090543675071852e-20,6.666666666666668e-11
8.367927050983125,0.001,3.1656747386926376e-20,6.666666666666668e-11
8.37,0.001,2.5052849848702693e-19,6.666666666666668e-11
8.37,0.001,2.1175672122180517e-19,6.666666666666668e-11
8.372072949016875,0.001,-3.0906048401538326e-20,6.666666666666668e-11
8.375427050983124,0.001,3.1657359037744995e-20,6.666666666666668e-11
8.3775,0.001,2.5052713079421434e-19,6.666666666666668e-11
8.3775,0.001,2.1175535352899983e-19,6.666666666666668e-11
8.379572949016875,0.001,-3.09054367507184e-20,6.666666666666668e-11
8.382927050983124,0.001,3.165674738692631e-20,6.666666666666668e-11
8.385,0.001,2.505326015654588e-19,6.666666666666668e-11
8.385,0.001,2.1175125045056374e-19,6.666666666666668e-11
8.387072949016876,0.001,-3.0905436750718426e-20,6.666666666666668e-11
8.390427050983124,0.001,3.165674738692631e-20,6.666666666666668e-11
8.3925,0.001,2.5052849848702727e-19,6.666666666666668e-11
8.3925,0.001,2.117567212218047e-19,6.666666666666668e-11
8.394572949016876,0.001,-3.090604840153835e-20,6.666666666666668e-11
8.397927050983125,0.001,3.165735903774492e-20,6.666666666666668e-11
8.4,0.001,2.5052713079421347e-19,6.666666666666668e-11
8.4,0.001,2.1175603737540444e-19,6.666666666666668e-11
8.402072949016876,0.001,-3.0905742576128286e-20,6.666666666666668e-11
8.405427050983125,0.001,3.165705321233512e-20,6.666666666666668e-11
8.4075,0.001,2.5052986617983244e-19,6.666666666666668e-11
8.4075,0.001,2.1175466968258482e-19,6.666666666666668e-11
8.409572949016875,0.001,-3.090604840153529e-20,6.666666666666668e-11
8.412927050983125,0.001,3.165735903774261e-20,6.666666666666668e-11
8.415,0.001,2.50525079255024e-19,6.666666666666668e-11
8.415,0.001,2.117587727610028e-19,6.666666666666668e-11
8.417072949016875,0.001,-3.0906048401535184e-20,6.666666666666668e-11
8.420427050983124,0.001,3.1657359037743105e-20,6.666666666666668e-11
8.4225,0.001,2.5052918233343734e-19,6.666666666666668e-11
8.4225,0.001,2.1175261814337515e-19,6.666666666666668e-11
8.424572949016875,0.001,-3.090513092530833e-20,6.666666666666668e-11
8.427927050983124,0.001,3.1656441561514946e-20,6.666666666666668e-11
8.43,0.001,2.505332854118639e-19,6.666666666666668e-11
8.43,0.001,2.1175056660415516e-19,6.666666666666668e-11
8.432072949016876,0.001,-3.090513092530848e-20,6.666666666666668e-11
8.435427050983124,0.001,3.1656441561516216e-20,6.666666666666668e-11
8.4375,0.001,2.5053123387265153e-19,6.666666666666668e-11
8.4375,0.001,2.1175466968257788e-19,6.666666666666668e-11
8.439572949016876,0.001,-3.0906048401535226e-20,6.666666666666668e-11
8.442927050983124,0.001,3.16573590377419e-20,6.666666666666668e-11
8.445,0.001,2.5052507925502644e-19,6.666666666666668e-11
8.445,0.001,2.117601404538142e-19,6.666666666666668e-11
8.447072949016876,0.001,-3.090666005235203e-20,6.666666666666668e-11
8.450427050983125,0.001,3.165797068855954e-20,6.666666666666668e-11
8.4525,0.001,2.505237115622137e-19,6.666666666666668e-11
8.4525,0.001,2.1175877276099733e-19,6.666666666666668e-11
8.454572949016876,0.001,-3.0906048401535317e-20,6.666666666666668e-11
8.457927050983125,0.001,3.165735903774261e-20,6.666666666666668e-11
8.46,0.001,2.5052918233344057e-19,6.666666666666668e-11
8.46,0.001,2.117526181433679e-19,6.666666666666668e-11
8.462072949016875,0.001,-3.0905130925308343e-20,6.666666666666668e-11
8.465427050983125,0.001,3.1656441561514597e-20,6.666666666666668e-11
8.4675,0.001,2.5053328541186765e-19,6.666666666666668e-11
8.4675,0.001,2.1175056660415523e-19,6.666666666666668e-11
8.469572949016875,0.001,-3.0905130925308416e-20,6.666666666666668e-11
8.472927050983124,0.001,3.16564415615153e-20,6.666666666666668e-11
8.475,0.001,2.505312338726459e-19,6.666666666666668e-11
8.475,0.001,2.117533019897894e-19,6.666666666666668e-11
8.477072949016875,0.001,-3.090543675071846e-20,6.666666666666668e-11
8.480427050983124,0.001,3.1656747386926515e-20,6.666666666666668e-11
8.4825,0.001,2.5053055002624107e-19,6.666666666666668e-11
8.4825,0.001,2.1175261814336904e-19,6.666666666666668e-11
8.484572949016876,0.001,-3.090513092530827e-20,6.666666666666668e-11
8.487927050983124,0.001,3.165644156151523e-20,6.666666666666668e-11
8.49,0.001,2.5053328541186774e-19,6.666666666666668e-11
8.49,0.001,2.117512504505606e-19,6.666666666666668e-11
8.492072949016876,0.001,-3.0905436750718215e-20,6.666666666666668e-11
8.495427050983125,0.001,3.165674738692546e-20,6.666666666666668e-11
8.4975,0.001,2.5052849848702645e-19,6.666666666666668e-11
8.4975,0.001,2.1175740506820896e-19,6.666666666666668e-11
8.499572949016876,0.001,-3.090635422694527e-20,6.666666666666668e-11
8.502927050983125,0.001,3.165766486315199e-20,6.666666666666668e-11
8.505,0.001,2.505243954086174e-19,6.666666666666668e-11
8.505,0.001,2.1175877276100646e-19,6.666666666666668e-11
8.507072949016875,0.001,-3.09060484015352e-20,6.666666666666668e-11
8.510427050983125,0.001,3.1657359037743105e-20,6.666666666666668e-11
8.5125,0.001,2.5052918233343624e-19,6.666666666666668e-11
8.5125,0.001,2.117526181433684e-19,6.666666666666668e-11
8.514572949016875,0.001,-3.090513092530831e-20,6.666666666666668e-11
8.517927050983124,0.001,3.1656441561514675e-20,6.666666666666668e-11
8.52,0.001,2.5053328541186596e-19,6.666666666666668e-11
8.52,0.001,2.1175193429695908e-19,6.666666666666668e-11
8.522072949016875,0.001,-3.090574257612541e-20,6.666666666666668e-11
8.525427050983124,0.001,3.16570532123328e-20,6.666666666666668e-11
8.5275,0.001,2.5052576310142997e-19,6.666666666666668e-11
8.5275,0.001,2.1176014045380566e-19,6.666666666666668e-11
8.529572949016876,0.001,-3.0906660052351865e-20,6.666666666666668e-11
8.532927050983124,0.001,3.1657970688558906e-20,6.666666666666668e-11
8.535,0.001,2.5052371156221746e-19,6.666666666666668e-11
8.535,0.001,2.1175808891459318e-19,6.666666666666668e-11
8.537072949016876,0.001,-3.090574257612507e-20,6.666666666666668e-11
8.540427050983125,0.001,3.1657053212331957e-20,6.666666666666668e-11
8.5425,0.001,2.505319177190614e-19,6.666666666666668e-11
8.5425,0.001,2.117512504505694e-19,6.666666666666668e-11
8.544572949016876,0.001,-3.090543675071845e-20,6.666666666666668e-11
8.547927050983125,0.001,3.1656747386927087e-20,6.666666666666668e-11
8.55,0.001,2.5052849848702197e-19,6.666666666666668e-11
8.55,0.001,2.1175672122180686e-19,6.666666666666668e-11
8.552072949016875,0.001,-3.0906048401538133e-20,6.666666666666668e-11
8.555427050983125,0.001,3.165735903774443e-20,6.666666666666668e-11
8.5575,0.001,2.505271307942162e-19,6.666666666666668e-11
8.5575,0.001,2.1175535352899508e-19,6.666666666666668e-11
8.559572949016875,0.001,-3.090543675071823e-20,6.666666666666668e-11
8.562927050983124,0.001,3.1656747386925534e-20,6.666666666666668e-11
8.565,0.001,2.5053260156546326e-19,6.666666666666668e-11
8.565,0.001,2.1175125045056403e-19,6.666666666666668e-11
8.567072949016875,0.001,-3.090543675071844e-20,6.666666666666668e-11
8.570427050983124,0.001,3.165674738692539e-20,6.666666666666668e-11
8.5725,0.001,2.5052849848702183e-19,6.666666666666668e-11
8.5725,0.001,2.1175672122180546e-19,6.666666666666668e-11
8.574572949016876,0.001,-3.090604840153807e-20,6.666666666666668e-11
8.577927050983124,0.001,3.16573590377457e-20,6.666666666666668e-11
8.58,0.001,2.5052713079421867e-19,6.666666666666668e-11
8.58,0.001,2.1175535352899737e-19,6.666666666666668e-11
8.582072949016876,0.001,-3.0905436750718143e-20,6.666666666666668e-11
8.585427050983125,0.001,3.1656747386925534e-20,6.666666666666668e-11
8.5875,0.001,2.5053260156546215e-19,6.666666666666668e-11
8.5875,0.001,2.1175125045056336e-19,6.666666666666668e-11
8.589572949016876,0.001,-3.0905436750718215e-20,6.666666666666668e-11
8.592927050983125,0.001,3.1656747386924547e-20,6.666666666666668e-11
8.595,0.001,2.5052849848702024e-19,6.666666666666668e-11
8.595,0.001,2.1175672122181434e-19,6.666666666666668e-11
8.597072949016875,0.001,-3.0906048401538103e-20,6.666666666666668e-11
8.600427050983125,0.001,3.1657359037745843e-20,6.666666666666668e-11
8.6025,0.001,2.5052713079421516e-19,6.666666666666668e-11
8.6025,0.001,2.117574050682108e-19,6.666666666666668e-11
8.604572949016875,0.001,-3.09063542269451e-20,6.666666666666668e-11
8.607927050983124,0.001,3.165766486315213e-20,6.666666666666668e-11
8.61,0.001,2.505243954086163e-19,6.666666666666668e-11
8.61,0.001,2.1175877276099545e-19,6.666666666666668e-11
8.612072949016875,0.001,-3.090604840153515e-20,6.666666666666668e-11
8.615427050983124,0.001,3.165735903774134e-20,6.666666666666668e-11
8.6175,0.001,2.505291823334425e-19,6.666666666666668e-11
8.6175,0.001,2.1175466968258665e-19,6.666666666666668e-11
8.619572949016876,0.001,-3.0906048401535154e-20,6.666666666666668e-11
8.622927050983124,0.001,3.165735903774296e-20,6.666666666666668e-11
8.625,0.001,2.5052507925502447e-19,6.666666666666668e-11
8.625,0.001,2.117587727610024e-19,6.666666666666668e-11
8.627072949016876,0.001,-3.090604840153508e-20,6.666666666666668e-11
8.630427050983124,0.001,3.1657359037742184e-20,6.666666666666668e-11
8.6325,0.001,2.5052918233343676e-19,6.666666666666668e-11
8.6325,0.001,2.1175466968258807e-19,6.666666666666668e-11
8.634572949016876,0.001,-3.0906048401535046e-20,6.666666666666668e-11
8.637927050983125,0.001,3.1657359037741835e-20,6.666666666666668e-11
8.64,0.001,2.505250792550206e-19,6.666666666666668e-11
8.64,0.001,2.1175945660740062e-19,6.666666666666668e-11
8.642072949016876,0.001,-3.090635422694509e-20,6.666666666666668e-11
8.645427050983125,0.001,3.165766486315192e-20,6.666666666666668e-11
8.6475,0.001,2.505264469478179e-19,6.666666666666668e-11
8.6475,0.001,2.117553535289985e-19,6.666666666666668e-11
8.649572949016875,0.001,-3.0905436750718143e-20,6.666666666666668e-11
8.652927050983125,0.001,3.165674738692525e-20,6.666666666666668e-11
8.655,0.001,2.5053260156546017e-19,6.666666666666668e-11
8.655,0.001,2.1175056660416306e-19,6.666666666666668e-11
8.657072949016875,0.001,-3.0905130925308404e-20,6.666666666666668e-11
8.660427050983124,0.001,3.165644156151629e-20,6.666666666666668e-11
8.6625,0.001,2.50531233872647e-19,6.666666666666668e-11
8.6625,0.001,2.117546696825845e-19,6.666666666666668e-11
8.664572949016875,0.001,-3.090604840153508e-20,6.666666666666668e-11
8.667927050983124,0.001,3.165735903774233e-20,6.666666666666668e-11
8.67,0.001,2.505250792550228e-19,6.666666666666668e-11
8.67,0.001,2.1175808891458952e-19,6.666666666666668e-11
8.672072949016876,0.001,-3.090574257612494e-20,6.666666666666668e-11
8.675427050983124,0.001,3.1657053212331674e-20,6.666666666666668e-11
8.6775,0.001,2.50531917719064e-19,6.666666666666668e-11
8.6775,0.001,2.1175125045056184e-19,6.666666666666668e-11
8.679572949016876,0.001,-3.090543675071818e-20,6.666666666666668e-11
8.682927050983125,0.001,3.1656747386926094e-20,6.666666666666668e-11
8.685,0.001,2.505284984870285e-19,6.666666666666668e-11
8.685,0.001,2.117567212218204e-19,6.666666666666668e-11
8.687072949016876,0.001,-3.0906048401538206e-20,6.666666666666668e-11
8.690427050983125,0.001,3.165735903774577e-20,6.666666666666668e-11
8.6925,0.001,2.5052713079420933e-19,6.666666666666668e-11
8.6925,0.001,2.1175535352899145e-19,6.666666666666668e-11
8.694572949016875,0.001,-3.090543675071819e-20,6.666666666666668e-11
8.697927050983125,0.001,3.165674738692483e-20,6.666666666666668e-11
8.7,0.001,2.5053260156546523e-19,6.666666666666668e-11
8.7,0.001,2.1175056660415323e-19,6.666666666666668e-11
8.702072949016875,0.001,-3.0905130925308295e-20,6.666666666666668e-11
8.705427050983124,0.001,3.1656441561515584e-20,6.666666666666668e-11
8.7075,0.001,2.5053123387264956e-19,6.666666666666668e-11
8.7075,0.001,2.1175466968258366e-19,6.666666666666668e-11
8.709572949016875,0.001,-3.090604840153512e-20,6.666666666666668e-11
8.712927050983124,0.001,3.165735903774127e-20,6.666666666666668e-11
8.715,0.001,2.5052507925502345e-19,6.666666666666668e-11
8.715,0.001,2.1175877276100773e-19,6.666666666666668e-11
8.717072949016876,0.001,-3.090604840153494e-20,6.666666666666668e-11
8.720427050983124,0.001,3.165735903774268e-20,6.666666666666668e-11
8.7225,0.001,2.5052918233343676e-19,6.666666666666668e-11
8.7225,0.001,2.117539858361846e-19,6.666666666666668e-11
8.724572949016876,0.001,-3.0905742576128226e-20,6.666666666666668e-11
8.727927050983125,0.001,3.1657053212334557e-20,6.666666666666668e-11
8.73,0.001,2.5052781464062143e-19,6.666666666666668e-11
8.73,0.001,2.1175535352899106e-19,6.666666666666668e-11
8.732072949016876,0.001,-3.090543675071824e-20,6.666666666666668e-11
8.735427050983125,0.001,3.165674738692518e-20,6.666666666666668e-11
8.7375,0.001,2.5053260156546273e-19,6.666666666666668e-11
8.7375,0.001,2.1175193429696703e-19,6.666666666666668e-11
8.739572949016875,0.001,-3.0905742576125066e-20,6.666666666666668e-11
8.742927050983125,0.001,3.165705321233301e-20,6.666666666666668e-11
8.745,0.001,2.5052576310142693e-19,6.666666666666668e-11
8.745,0.001,2.1175877276100256e-19,6.666666666666668e-11
8.747072949016875,0.001,-3.090604840153509e-20,6.666666666666668e-11
8.750427050983124,0.001,3.1657359037742184e-20,6.666666666666668e-11
8.7525,0.001,2.505291823334382e-19,6.666666666666668e-11
8.7525,0.001,2.1175466968258397e-19,6.666666666666668e-11
8.754572949016875,0.001,-3.090604840153499e-20,6.666666666666668e-11
8.757927050983124,0.001,3.165735903774261e-20,6.666666666666668e-11
8.76,0.001,2.5052507925502586e-19,6.666666666666668e-11
8.76,0.001,2.117594566074074e-19,6.666666666666668e-11
8.762072949016876,0.001,-3.090635422694498e-20,6.666666666666668e-11
8.765427050983124,0.001,3.165766486315234e-20,6.666666666666668e-11
8.7675,0.001,2.5052644694781563e-19,6.666666666666668e-11
8.7675,0.001,2.1175535352899496e-19,6.666666666666668e-11
8.769572949016876,0.001,-3.0905436750718263e-20,6.666666666666668e-11
8.772927050983125,0.001,3.165674738692525e-20,6.666666666666668e-11
8.775,0.001,2.5053260156546354e-19,6.666666666666668e-11
8.775,0.001,2.117512504505663e-19,6.666666666666668e-11
8.777072949016876,0.001,-3.0905436750718155e-20,6.666666666666668e-11
8.780427050983125,0.001,3.1656747386925534e-20,6.666666666666668e-11
8.7825,0.001,2.505284984870235e-19,6.666666666666668e-11
8.7825,0.001,2.1175672122180967e-19,6.666666666666668e-11
8.784572949016875,0.001,-3.090604840153808e-20,6.666666666666668e-11
8.787927050983125,0.001,3.1657359037744995e-20,6.666666666666668e-11
8.79,0.001,2.5052713079421583e-19,6.666666666666668e-11
8.79,0.001,2.1175535352899333e-19,6.666666666666668e-11
8.792072949016875,0.001,-3.090543675071829e-20,6.666666666666668e-11
8.795427050983124,0.001,3.1656747386924896e-20,6.666666666666668e-11
8.7975,0.001,2.5053260156546326e-19,6.666666666666668e-11
8.7975,0.001,2.1175125045056798e-19,6.666666666666668e-11
8.799572949016875,0.001,-3.090543675071818e-20,6.666666666666668e-11
8.802927050983124,0.001,3.165674738692652e-20,6.666666666666668e-11
8.805,0.001,2.5052849848702467e-19,6.666666666666668e-11
8.805,0.001,2.1175672122180594e-19,6.666666666666668e-11
8.807072949016876,0.001,-3.0906048401538103e-20,6.666666666666668e-11
8.810427050983124,0.001,3.165735903774429e-20,6.666666666666668e-11
8.8125,0.001,2.5052713079421266e-19,6.666666666666668e-11
8.8125,0.001,2.1175535352899737e-19,6.666666666666668e-11
8.814572949016876,0.001,-3.0905436750718215e-20,6.666666666666668e-11
8.817927050983124,0.001,3.165674738692525e-20,6.666666666666668e-11
8.82,0.001,2.5053260156546157e-19,6.666666666666668e-11
8.82,0.001,2.1175056660415634e-19,6.666666666666668e-11
8.822072949016876,0.001,-3.0905130925308235e-20,6.666666666666668e-11
8.825427050983125,0.001,3.1656441561515867e-20,6.666666666666668e-11
8.8275,0.001,2.5053123387264917e-19,6.666666666666668e-11
8.8275,0.001,2.1175466968258036e-19,6.666666666666668e-11
8.829572949016876,0.001,-3.0906048401535245e-20,6.666666666666668e-11
8.832927050983125,0.001,3.165735903774134e-20,6.666666666666668e-11
8.835,0.001,2.5052507925502134e-19,6.666666666666668e-11
8.835,0.001,2.1176014045380325e-19,6.666666666666668e-11
8.837072949016875,0.001,-3.090666005235171e-20,6.666666666666668e-11
8.840427050983125,0.001,3.165797068855961e-20,6.666666666666668e-11
8.8425,0.001,2.505237115622229e-19,6.666666666666668e-11
8.8425,0.001,2.1175877276100537e-19,6.666666666666668e-11
8.844572949016875,0.001,-3.090604840153508e-20,6.666666666666668e-11
8.847927050983124,0.001,3.165735903774338e-20,6.666666666666668e-11
8.85,0.001,2.505291823334363e-19,6.666666666666668e-11
8.85,0.001,2.1175330198977593e-19,6.666666666666668e-11
8.852072949016875,0.001,-3.09054367507184e-20,6.666666666666668e-11
8.855427050983124,0.001,3.165674738692454e-20,6.666666666666668e-11
8.8575,0.001,2.5053055002624237e-19,6.666666666666668e-11
8.8575,0.001,2.1175466968258169e-19,6.666666666666668e-11
8.859572949016876,0.001,-3.0906048401535046e-20,6.666666666666668e-11
8.862927050983124,0.001,3.1657359037742467e-20,6.666666666666668e-11
8.865,0.001,2.505250792550254e-19,6.666666666666668e-11
8.865,0.001,2.1175877276100453e-19,6.666666666666668e-11
8.867072949016876,0.001,-3.090604840153515e-20,6.666666666666668e-11
8.870427050983125,0.001,3.1657359037743105e-20,6.666666666666668e-11
8.8725,0.001,2.505291823334399e-19,6.666666666666668e-11
8.8725,0.001,2.117539858361911e-19,6.666666666666668e-11
8.874572949016876,0.001,-3.090574257612817e-20,6.666666666666668e-11
8.877927050983125,0.001,3.165705321233484e-20,6.666666666666668e-11
8.88,0.001,2.50527814640617e-19,6.666666666666668e-11
8.88,0.001,2.1175535352899205e-19,6.666666666666668e-11
8.882072949016875,0.001,-3.0905436750718294e-20,6.666666666666668e-11
8.885427050983125,0.001,3.1656747386925323e-20,6.666666666666668e-11
8.8875,0.001,2.5053260156546306e-19,6.666666666666668e-11
8.8875,0.001,2.117519342969604e-19,6.666666666666668e-11
8.889572949016875,0.001,-3.0905742576125355e-20,6.666666666666668e-11
8.892927050983124,0.001,3.165705321233217e-20,6.666666666666668e-11
8.895,0.001,2.5052576310142953e-19,6.666666666666668e-11
8.895,0.001,2.1176082430020936e-19,6.666666666666668e-11
8.897072949016875,0.001,-3.090696587776191e-20,6.666666666666668e-11
8.900427050983124,0.001,3.1658276513968495e-20,6.666666666666668e-11
8.9025,0.001,2.5052097617659493e-19,6.666666666666668e-11
8.9025,0.001,2.1176287583943082e-19,6.666666666666668e-11
8.904572949016876,0.001,-3.090696587776182e-20,6.666666666666668e-11
8.907927050983124,0.001,3.165827651397005e-20,6.666666666666668e-11
8.91,0.001,2.505230277158149e-19,6.666666666666668e-11
8.91,0.001,2.117608243002097e-19,6.666666666666668e-11
8.912072949016876,0.001,-3.090696587776217e-20,6.666666666666668e-11
8.915427050983125,0.001,3.165827651396913e-20,6.666666666666668e-11
8.9175,0.001,2.505209761765989e-19,6.666666666666668e-11
8.9175,0.001,2.1176287583943154e-19,6.666666666666668e-11
8.919572949016876,0.001,-3.090696587776196e-20,6.666666666666668e-11
8.922927050983125,0.001,3.165827651396857e-20,6.666666666666668e-11
8.925,0.001,2.5052302771581273e-19,6.666666666666668e-11
8.925,0.001,2.1175877276099842e-19,6.666666666666668e-11
8.927072949016875,0.001,-3.090604840153509e-20,6.666666666666668e-11
8.930427050983125,0.001,3.1657359037742256e-20,6.666666666666668e-11
8.9325,0.001,2.505291823334419e-19,6.666666666666668e-11
8.9325,0.001,2.1175466968258797e-19,6.666666666666668e-11
8.934572949016875,0.001,-3.0906048401535275e-20,6.666666666666668e-11
8.937927050983124,0.001,3.1657359037743526e-20,6.666666666666668e-11
8.94,0.001,2.505250792550253e-19,6.666666666666668e-11
8.94,0.001,2.117601404538041e-19,6.666666666666668e-11
8.942072949016875,0.001,-3.090666005235192e-20,6.666666666666668e-11
8.945427050983124,0.001,3.16579706885577e-20,6.666666666666668e-11
8.9475,0.001,2.505237115622139e-19,6.666666666666668e-11
8.9475,0.001,2.1175945660740303e-19,6.666666666666668e-11
8.949572949016876,0.001,-3.0906354226945026e-20,6.666666666666668e-11
8.952927050983124,0.001,3.1657664863151496e-20,6.666666666666668e-11
8.955,0.001,2.5052644694781804e-19,6.666666666666668e-11
8.955,0.001,2.117546696825891e-19,6.666666666666668e-11
8.957072949016876,0.001,-3.0905130925308343e-20,6.666666666666668e-11
8.960427050983125,0.001,3.165644156151495e-20,6.666666666666668e-11
8.9625,0.001,2.505353369510834e-19,6.666666666666668e-11
8.9625,0.001,2.1176697891789434e-19,6.666666666666668e-11
8.964572949016876,0.001,-3.091338821137686e-20,6.666666666666668e-11
8.967927050983125,0.001,3.166469884758384e-20,6.666666666666668e-11
8.97,0.001,2.50455326921597e-19,6.666666666666668e-11
8.97,0.001,2.1168491734919636e-19,6.666666666666668e-11
8.972072949016875,0.001,-3.0849164875288815e-20,6.666666666666668e-11
8.975427050983125,0.001,3.160047551149586e-20,6.666666666666668e-11
8.9775,0.001,2.5109130407906147e-19,6.666666666666668e-11
8.9775,0.001,2.123161075818178e-19,6.666666666666668e-11
8.979572949016875,0.001,-3.135163602382603e-20,6.666666666666668e-11
8.982927050983124,0.001,3.2102946660031577e-20,6.666666666666668e-11
8.985,0.001,2.4610469608736846e-19,6.666666666666668e-11
8.985,0.001,2.0733360266858355e-19,6.666666666666668e-11
8.987072949016875,0.001,-2.7395784346204847e-20,6.666666666666668e-11
8.990427050983124,0.001,2.8147094982413585e-20,6.666666666666668e-11
8.9925,0.001,2.8534995747444304e-19,6.666666666666668e-11
8.9925,0.001,2.465768125164364e-19,6.666666666666668e-11
8.994572949016876,0.001,-5.85410440948458e-20,6.666666666666668e-11
8.997927050983124,0.001,5.929235473102139e-20,6.666666666666668e-11
9.0,0.001,0.0,6.666666666666668e-11


==> figs/data/euler_leblanc_p3_n1200_continuous_solution_e1086.csv <==
x,r,u,p
8.14506787556563,0.003995662951353335,0.6248600535472778,0.0005205950664036088
8.145142876190635,0.003995659161590675,0.6248623470056763,0.0005205928691136445
8.14521787681564,0.003995655819685716,0.6248645337639549,0.0005205908691780811
8.145292877440646,0.003995652918786626,0.6248666162636503,0.0005205890619725066
8.14536787806565,0.0039956504520415785,0.6248685969463906,0.0005205874428723657
8.145442878690655,0.0039956484125987434,0.6248704782538906,0.0005205860072529686
8.14551787931566,0.003995646793606292,0.6248722626279477,0.0005205847504894951
8.145592879940667,0.003995645588212395,0.6248739525104373,0.000520583667957003
8.145667880565671,0.003995644789565224,0.6248755503433095,0.0005205827550304327
8.145742881190676,0.003995644390812949,0.6248770585685839,0.0005205820070846152
8.145817881815681,0.003995644385103743,0.6248784796283459,0.0005205814194942763
8.145892882440688,0.003995644765585775,0.6248798159647431,0.0005205809876340428
8.145967883065692,0.003995645525407217,0.6248810700199813,0.0005205807068784483
8.146042883690697,0.00399564665771624,0.6248822442363204,0.0005205805726019392
8.146117884315702,0.0039956481556610145,0.6248833410560717,0.0005205805801788782
8.146192884940708,0.0039956500123897115,0.6248843629215927,0.0005205807249835517
8.146267885565713,0.003995652221050503,0.6248853122752845,0.000520581002390173
8.146342886190718,0.003995654774791559,0.6248861915595891,0.0005205814077728877
8.146417886815723,0.0039956576667610514,0.6248870032169848,0.0005205819365057787
8.14649288744073,0.003995660890107151,0.6248877496899831,0.0005205825839628701
8.146567888065734,0.0039956644379780274,0.6248884334211262,0.000520583345518132
8.146642888690739,0.0039956683035218534,0.6248890568529836,0.0005205842165454837
8.146717889315743,0.0039956724798868,0.6248896224281485,0.0005205851924187994
8.14679288994075,0.003995676960221037,0.6248901325892359,0.0005205862685119105
8.146867890565755,0.003995681737672736,0.6248905897788789,0.0005205874401986094
8.14694289119076,0.003995686805390068,0.6248909964397263,0.0005205887028526548
8.147017891815764,0.003995692156521204,0.62489135501444,0.0005205900518477725
8.14709289244077,0.003995697784214316,0.6248916679456918,0.0005205914825576605
8.147167893065776,0.003995703681617574,0.624891937676162,0.0005205929903559912
8.14724289369078,0.003995709841879149,0.6248921666485358,0.0005205945706164145
8.147317894315785,0.003995716258147212,0.6248923573055017,0.0005205962187125601
8.147392894940792,0.003995722923569934,0.6248925120897489,0.0005205979300180414
8.147467895565796,0.003995729831295486,0.6248926334439655,0.0005205996999064562
8.147542896190801,0.00399573697447204,0.6248927238108356,0.0005206015237513903
8.147617896815806,0.003995744346247766,0.6248927856330383,0.0005206033969264185
8.147692897440812,0.0039957519397708354,0.6248928213532449,0.0005206053148051078
8.147767898065817,0.003995759748189419,0.6248928334141178,0.0005206072727610175
8.147842898690822,0.003995767764651688,0.624892824258308,0.000520609266167703
8.147917899315827,0.003995775982305813,0.6248927963284543,0.000520611290398715
8.147992899940833,0.003995784394299966,0.6248927520671805,0.0005206133408276024
8.148067900565838,0.0039957929937823175,0.6248926939170953,0.0005206154128279131
8.148142901190843,0.003995801773901038,0.6248926243207898,0.0005206175017731938
8.148217901815848,0.003995810727804299,0.6248925457208365,0.0005206196030369927
8.148292902440854,0.003995819848640272,0.6248924605597883,0.0005206217119928591
8.148367903065859,0.003995829129557127,0.6248923712801768,0.0005206238240143439
8.148442903690864,0.003995838563703036,0.6248922803245117,0.0005206259344750001
8.148517904315868,0.003995848144226169,0.6248921901352797,0.0005206280387483833
8.148592904940875,0.003995857864274698,0.6248921031549433,0.0005206301322080509
8.14866790556588,0.003995867716996794,0.6248920218259398,0.0005206322102275634
8.148742906190884,0.003995877695540627,0.6248919485906818,0.000520634268180482
8.14881790681589,0.003995887793054368,0.6248918858915548,0.0005206363014403703
8.148892907440896,0.003995898002686189,0.6248918361709175,0.0005206383053807925
8.1489679080659,0.003995908317584262,0.6248918018711013,0.0005206402753753132
8.149042908690905,0.003995918730896756,0.6248917854344104,0.0005206422067974952
8.14911790931591,0.003995929235771842,0.6248917893031198,0.0005206440950209008
8.149192909940917,0.003995939825357692,0.624891815919477,0.0005206459354190879
8.149267910565921,0.0039959504928024775,0.6248918677257003,0.0005206477233656106
8.149342911190926,0.003995961231254368,0.6248919471639797,0.0005206494542340166
8.149417911815931,0.003995972033861536,0.6248920566764764,0.0005206511233978459
8.149492912440937,0.003995982893772152,0.6248921987053233,0.0005206527262306285
8.149567913065942,0.0039959938041343864,0.6248923756926245,0.0005206542581058835
8.149642913690947,0.00399600475809641,0.6248925900804563,0.0005206557143971143
8.149717914315952,0.003996015748806396,0.6248928443108668,0.0005206570904778104
8.149792914940958,0.0039960267694125135,0.6248931408258769,0.0005206583817214409
8.149867915565963,0.003996037813062934,0.6248934820674807,0.0005206595835014537
8.149942916190968,0.003996048872905828,0.6248938704776461,0.0005206606911912721
8.150017916815973,0.003996059942089367,0.6248943084983147,0.0005206617001642931
8.150092917440979,0.003996071013761722,0.6248947985714042,0.0005206626057938823
8.150167918065984,0.0039960820810710646,0.624895343138807,0.0005206634034533724
8.150242918690989,0.0039960931371655645,0.6248959446423935,0.0005206640885160575
8.150317919315993,0.003996104175193395,0.6248966055240112,0.0005206646563551929
8.150392919941,0.003996115188302724,0.6248973282254869,0.0005206651023439875
8.150467920566005,0.003996126169641725,0.6248981151886277,0.0005206654218556022
8.15054292119101,0.003996137112358568,0.6248989688552216,0.0005206656102631455
8.150617921816014,0.003996148009601424,0.6248998916670394,0.0005206656629396689
8.15069292244102,0.003996158854518464,0.6249008860658366,0.0005206655752581622
8.150767923066025,0.00399616964025786,0.6249019544933536,0.0005206653425915494
8.15084292369103,0.0039961803599677815,0.6249030993913183,0.0005206649603126844
8.150917924316035,0.003996191006796401,0.6249043232014475,0.000520664423794345
8.150992924941042,0.0039962015738918884,0.6249056283654487,0.0005206637284092283
8.151067925566046,0.003996212054402416,0.6249070173250221,0.0005206628695299458
8.151142926191051,0.003996222441476152,0.6249084925218619,0.000520661842529018
8.151217926816056,0.003996232728261271,0.6249100563976588,0.0005206606427788682
8.151292927441062,0.003996242907905942,0.6249117113941026,0.0005206592656518176
8.151367928066067,0.003996252973558337,0.6249134599528828,0.0005206577065200792
8.151442928691072,0.003996262918366625,0.6249153045156928,0.0005206559607557513
8.151517929316077,0.003996272735478979,0.6249172475242308,0.0005206540237308123
8.151592929941083,0.0039962824180435706,0.6249192914202025,0.0005206518908171136
8.151667930566088,0.003996291959208568,0.6249214386453246,0.0005206495573863731
8.151742931191093,0.0039963013521221455,0.6249236916413258,0.0005206470188101694
8.151817931816097,0.003996310589932472,0.6249260528499508,0.0005206442704599338
8.151892932441104,0.003996319665787719,0.6249285247129626,0.0005206413077069441
8.151967933066109,0.003996328572836058,0.6249311096721448,0.0005206381259223177
8.152042933691114,0.0039963373042256585,0.6249338101693057,0.0005206347204770034
8.152117934316118,0.003996345853104694,0.6249366286462801,0.0005206310867417749
8.152192934941125,0.003996354212621333,0.6249395675449333,0.0005206272200872226
8.15226793556613,0.0039963623759237486,0.6249426293071636,0.0005206231158837463
8.152342936191134,0.00399637033616011,0.6249458163749064,0.0005206187695015465
8.15241793681614,0.00399637808647859,0.6249491311901366,0.0005206141763106173
8.152492937441146,0.003996385620027358,0.6249525761948725,0.0005206093316807377


==> figs/data/euler_leblanc_p3_n1200_continuous_solution_e1087.csv <==
x,r,u,p
8.15256793806615,0.003996394349757355,0.6249281214213247,0.0005205467195185802
8.152642938691155,0.003996409460403949,0.6249288616797124,0.0005205570750014366
8.15271793931616,0.003996425659227399,0.6249296397533008,0.0005205671523111232
8.152792939941166,0.00399644290413145,0.6249304538163314,0.0005205769533261636
8.152867940566171,0.003996461153019846,0.6249313020430529,0.0005205864799250867
8.152942941191176,0.003996480363796331,0.6249321826077302,0.0005205957339864281
8.15301794181618,0.00399650049436465,0.6249330936846519,0.0005206047173887317
8.153092942441187,0.003996521502628547,0.624934033448138,0.0005206134320105523
8.153167943066192,0.003996543346491766,0.6249350000725479,0.0005206218797304548
8.153242943691197,0.00399656598385805,0.6249359917322859,0.0005206300624270174
8.153317944316202,0.0039965893726311465,0.6249370066018083,0.0005206379819788329
8.153392944941208,0.0039966134707147966,0.6249380428556299,0.0005206456402645085
8.153467945566213,0.003996638236012746,0.6249390986683292,0.000520653039162668
8.153542946191218,0.003996663626428739,0.6249401722145534,0.0005206601805519528
8.153617946816222,0.003996689599866519,0.6249412616690245,0.0005206670663110213
8.153692947441229,0.003996716114229831,0.6249423652065419,0.0005206736983185525
8.153767948066234,0.003996743127422419,0.6249434810019887,0.0005206800784532442
8.153842948691238,0.003996770597348027,0.6249446072303337,0.0005206862085938146
8.153917949316243,0.003996798481910399,0.624945742066636,0.0005206920906190029
8.15399294994125,0.0039968267390132805,0.6249468836860469,0.0005206977264075699
8.154067950566255,0.003996855326560414,0.6249480302638138,0.000520703117838298
8.15414295119126,0.003996884202455545,0.6249491799752812,0.0005207082667899916
8.154217951816264,0.003996913324602417,0.6249503309958931,0.0005207131751414771
8.15429295244127,0.003996942650904775,0.6249514815011946,0.000520717844771604
8.154367953066275,0.003996972139266363,0.6249526296668325,0.0005207222775592432
8.15444295369128,0.003997001747590925,0.6249537736685564,0.000520726475383289
8.154517954316285,0.003997031433782205,0.624954911682219,0.0005207304401226568
8.154592954941291,0.003997061155743948,0.6249560418837753,0.0005207341736562845
8.154667955566296,0.003997090871379897,0.6249571624492833,0.0005207376778631309
8.154742956191301,0.003997120538593797,0.6249582715549022,0.0005207409546221768
8.154817956816306,0.003997150115289392,0.6249593673768917,0.0005207440058124232
8.154892957441312,0.003997179559370428,0.6249604480916097,0.0005207468333128909
8.154967958066317,0.003997208828740646,0.6249615118755112,0.0005207494390026206
8.155042958691322,0.003997237881303793,0.6249625569051452,0.0005207518247606711
8.155117959316328,0.003997266674963611,0.6249635813571526,0.0005207539924661184
8.155192959941333,0.003997295167623846,0.624964583408262,0.0005207559439980566
8.155267960566338,0.0039973233171882415,0.6249655612352872,0.0005207576812355944
8.155342961191343,0.003997351081560542,0.624966513015123,0.0005207592060578551
8.15541796181635,0.003997378418644492,0.6249674369247401,0.0005207605203439758
8.155492962441354,0.003997405286343835,0.6249683311411816,0.0005207616259731054
8.155567963066359,0.003997431642562315,0.6249691938415575,0.0005207625248244029
8.155642963691363,0.003997457445203677,0.6249700232030385,0.0005207632187770373
8.15571796431637,0.003997482652171665,0.6249708174028514,0.0005207637097101847
8.155792964941375,0.003997507221370024,0.6249715746182716,0.0005207639995030272
8.15586796556638,0.003997531110702496,0.6249722930266179,0.0005207640900347508
8.155942966191384,0.003997554278072828,0.6249729708052438,0.000520763983184544
8.15601796681639,0.003997576681384762,0.6249736061315321,0.0005207636808315955
8.156092967441396,0.003997598278542044,0.624974197182885,0.0005207631848550929
8.1561679680664,0.003997619027448417,0.6249747421367181,0.0005207624971342192
8.156242968691405,0.003997638886007626,0.6249752391704498,0.000520761619548152
8.156317969316412,0.0039976578121234145,0.6249756864614943,0.0005207605539760605
8.156392969941416,0.003997675763699527,0.6249760821872508,0.0005207593022971032
8.156467970566421,0.003997692698639708,0.6249764245250945,0.0005207578663904258
8.156542971191426,0.0039977085748477015,0.6249767116523668,0.0005207562481351582
8.156617971816432,0.003997723350227252,0.6249769417463642,0.0005207544494104117
8.156692972441437,0.003997736982682103,0.6249771129843277,0.0005207524720952775
8.156767973066442,0.003997749430116,0.6249772235434319,0.000520750318068822
8.156842973691447,0.003997760650432686,0.624977271600773,0.0005207479892100853
8.156917974316453,0.0039977706015359065,0.6249772553333571,0.0005207454873980784
8.156992974941458,0.003997779241329404,0.6249771729180879,0.0005207428145117782
8.157067975566463,0.003997786527716924,0.6249770225317532,0.0005207399724301266
8.157142976191468,0.00399779241860221,0.6249768023510127,0.0005207369630320266
8.157217976816474,0.003997796871889008,0.6249765105523839,0.0005207337881963377
8.157292977441479,0.00399779984548106,0.6249761453122288,0.0005207304498018739
8.157367978066484,0.003997801297282111,0.6249757048067387,0.0005207269497273994
8.157442978691488,0.003997801185195906,0.6249751872119202,0.0005207232898516259
8.157517979316495,0.003997799467126188,0.6249745907035803,0.0005207194720532076
8.1575929799415,0.003997796100976702,0.6249739134573102,0.0005207154982107381
8.157667980566504,0.003997791044651192,0.6249731536484701,0.0005207113702027469
8.15774298119151,0.003997784256053402,0.6249723094521726,0.0005207070899076949
8.157817981816516,0.003997775693087078,0.6249713790432665,0.0005207026592039704
8.15789298244152,0.003997765313655961,0.6249703605963193,0.0005206980799698848
8.157967983066525,0.003997753075663798,0.6249692522856005,0.0005206933540836686
8.15804298369153,0.003997738937014331,0.6249680522850631,0.0005206884834234672
8.158117984316537,0.003997722855611307,0.624966758768326,0.0005206834698673366
8.158192984941541,0.003997704789358468,0.6249653699086551,0.0005206783152932381
8.158267985566546,0.003997684696159559,0.6249638838789445,0.0005206730215790346
8.15834298619155,0.003997662533918324,0.6249622988516976,0.000520667590602485
8.158417986816557,0.003997638260538508,0.6249606129990066,0.0005206620242412409
8.158492987441562,0.003997611833923854,0.6249588244925331,0.0005206563243728399
8.158567988066567,0.003997583211978108,0.6249569315034872,0.0005206504928747019
8.158642988691572,0.003997552352605012,0.6249549322026068,0.0005206445316241237
8.158717989316578,0.003997519213708311,0.6249528247601364,0.0005206384424982735
8.158792989941583,0.00399748375319175,0.6249506073458054,0.0005206322273741869
8.158867990566588,0.003997445928959073,0.6249482781288059,0.0005206258881287597
8.158942991191592,0.003997405698914024,0.6249458352777706,0.0005206194266387441
8.159017991816599,0.0039973630209603475,0.6249432769607496,0.0005206128447807426
8.159092992441604,0.003997317853001787,0.6249406013451876,0.000520606144431202
8.159167993066609,0.003997270152942088,0.6249378065978997,0.0005205993274664088
8.159242993691613,0.003997219878684993,0.6249348908850482,0.000520592395762482
8.15931799431662,0.003997166988134247,0.6249318523721175,0.0005205853511953685
8.159392994941625,0.003997111439193596,0.6249286892238893,0.000520578195640837
8.15946799556663,0.003997053189766781,0.624925399604419,0.0005205709309744701
8.159542996191634,0.003996992197757549,0.6249219816770066,0.0005205635590716622
8.15961799681664,0.003996928421069642,0.6249184336041751,0.000520556081807608
8.159692997441645,0.003996861817606807,0.6249147535476406,0.0005205485010573008
8.15976799806665,0.003996792345272785,0.6249109396682876,0.0005205408186955233
8.159842998691655,0.003996719961971323,0.6249069901261405,0.0005205330365968425
8.159917999316662,0.003996644625606164,0.624902903080337,0.0005205251566356027
8.159992999941666,0.003996566294081051,0.6248986766891003,0.0005205171806859177


==> figs/data/euler_leblanc_p3_n1200_continuous_solution_e1088.csv <==
x,r,u,p
8.160068000566671,0.003984643751930751,0.6235833102016123,0.00051806779481083
8.160143001191676,0.003985884632103715,0.6237116496684555,0.0005183178772898624
8.160218001816682,0.00398709645847877,0.6238374029913094,0.0005185626027919339
8.160293002441687,0.003988278967256349,0.6239605292950304,0.0005188019021262249
8.160368003066692,0.003989431894636891,0.6240809876706142,0.0005190357061059299
8.160443003691697,0.003990554976820833,0.6241987371704776,0.0005192639455452661
8.160518004316703,0.00399164795000861,0.6243137368036892,0.0005194865512564386
8.160593004941708,0.003992710550400661,0.6244259455311494,0.0005197034540465562
8.160668005566713,0.003993742514197422,0.6245353222607187,0.000519914584714499
8.160743006191717,0.00399474357759933,0.6246418258422949,0.0005201198740477363
8.160818006816724,0.00399571347680682,0.624745415062834,0.0005203192528190989
8.160893007441729,0.003996651948020332,0.6248460486413202,0.0005205126517834978
8.160968008066734,0.003997558727440301,0.6249436852236799,0.0005207000016745953
8.161043008691738,0.003998433551267164,0.625038283377639,0.0005208812332014244
8.161118009316745,0.003999276155701358,0.6251298015875244,0.0005210562770449591
8.16119300994175,0.00400008627694332,0.6252181982490069,0.0005212250638546301
8.161268010566754,0.004000863651193486,0.6253034316637872,0.0005213875242447902
8.161343011191759,0.004001608014652294,0.625385460034219,0.000521543588791127
8.161418011816766,0.00400231910352018,0.6254642414578747,0.0005216931880270222
8.16149301244177,0.004002996653997582,0.6255397339220464,0.0005218362524398551
8.161568013066775,0.0040036404022849355,0.6256118952981854,0.0005219727124672536
8.16164301369178,0.004004250084582678,0.6256806833362776,0.0005221024984932883
8.161718014316786,0.004004825437091246,0.6257460556591519,0.0005222255408446119
8.161793014941791,0.004005366196011076,0.6258079697567239,0.0005223417697865395
8.161868015566796,0.0040058720975426065,0.6258663829801708,0.0005224511155190735
8.1619430161918,0.004006342877886273,0.625921252536037,0.0005225535081728687
8.162018016816807,0.004006778273242512,0.6259725354802694,0.0005226488778051378
8.162093017441812,0.004007178019811762,0.6260201887121811,0.0005227371543954979
8.162168018066817,0.004007541853794458,0.6260641689683413,0.0005228182678417549
8.162243018691822,0.004007869511391038,0.6261044328163905,0.0005228921479556264
8.162318019316828,0.004008160728801937,0.6261409366487806,0.0005229587244584015
8.162393019941833,0.004008415242227595,0.6261736366764346,0.0005230179269765364
8.162468020566838,0.0040086327878684465,0.6262024889223304,0.0005230696850371861
8.162543021191842,0.004008813101924929,0.626227449215001,0.0005231139280636679
8.162618021816849,0.00400895592059748,0.6262484731819531,0.0005231505853708602
8.162693022441854,0.004009060980086535,0.6262655162430012,0.0005231795861605322
8.162768023066858,0.004009128016592532,0.6262785336035165,0.0005232008595166034
8.162843023691863,0.004009156766315907,0.6262874802475857,0.0005232143344003341
8.16291802431687,0.004009146965457098,0.6262923109310833,0.0005232199396454428
8.162993024941875,0.00400909835021654,0.6262929801746494,0.0005232176039531512
8.16306802556688,0.004009010656794671,0.6262894422565755,0.0005232072558871557
8.163143026191884,0.004008883621391928,0.6262816512055945,0.0005231888238685216
8.16321802681689,0.004008716980208747,0.6262695607935731,0.000523162236170501
8.163293027441895,0.0040085104694455665,0.6262531245281043,0.0005231274209132731
8.1633680280669,0.004008263825302822,0.6262322956449986,0.0005230843060586044
8.163443028691905,0.00400797678398095,0.6262070271006706,0.0005230328194044252
8.163518029316911,0.004007649081680388,0.6261772715644194,0.0005229728885793274
8.163593029941916,0.004007280454601574,0.6261429814106008,0.0005229044410369744
8.163668030566921,0.004006870638944943,0.6261041087106878,0.0005228274040504262
8.163743031191926,0.004006419370910932,0.626060605225219,0.000522741704706376
8.163818031816932,0.004005926386699978,0.6260124223956286,0.0005226472698992998
8.163893032441937,0.004005391422512519,0.6259595113359601,0.0005225440263255111
8.163968033066942,0.004004814214548991,0.6259018228244578,0.0005224319004771244
8.164043033691947,0.004004194499009831,0.6258393072950352,0.0005223108186359242
8.164118034316953,0.004003532012095475,0.6257719148286146,0.0005221807068671369
8.164193034941958,0.004002826490006361,0.6256995951443398,0.0005220414910131021
8.164268035566963,0.004002077668942926,0.6256222975906546,0.0005218930966868464
8.164343036191967,0.004001285285105605,0.6255399711362463,0.0005217354492655502
8.164418036816974,0.004000449074694837,0.6254525643608506,0.0005215684738839132
8.164493037441979,0.003999568773911058,0.6253600254459148,0.0005213920954274097
8.164568038066983,0.003998644118954704,0.6252623021651158,0.0005212062385254365
8.164643038691988,0.003997674846026213,0.62515934187473,0.0005210108275443467
8.164718039316995,0.003996660691326022,0.6250510915038513,0.000520805786580372
8.164793039942,0.003995601391054566,0.6249374975444537,0.0005205910394524251
8.164868040567004,0.0039944966814122835,0.6248185060412957,0.0005203665096947852
8.164943041192009,0.003993346298599611,0.6246940625816609,0.000520132120549661
8.165018041817016,0.003992149978816986,0.6245641122849335,0.0005198877949596287
8.16509304244202,0.003990907458264845,0.6244285997920029,0.0005196334555599432
8.165168043067025,0.003989618473143624,0.6242874692544947,0.0005193690246707185
8.16524304369203,0.003988282759653759,0.624140664323822,0.0005190944242889769
8.165318044317036,0.00398690005399569,0.6239881281400553,0.0005188095760805604
8.165393044942041,0.003985470092369851,0.6238298033206061,0.0005185144013719031
8.165468045567046,0.00398399261097668,0.6236656319487169,0.0005182088211416635
8.16554304619205,0.003982467346016615,0.6234955555617584,0.0005178927560122096
8.165618046817057,0.00398089403369009,0.6233195151393236,0.0005175661262409552
8.165693047442062,0.003979272410197544,0.623137451091118,0.0005172288517115455
8.165768048067067,0.0039776022117394135,0.6229493032446389,0.0005168808519248869
8.165843048692071,0.0039758831745161346,0.6227550108326406,0.0005165220459900158
8.165918049317078,0.003974115034728145,0.6225545124803766,0.0005161523526148072
8.165993049942083,0.003972297528575881,0.6223477461926198,0.0005157716900965151
8.166068050567088,0.00397043039225978,0.6221346493404465,0.0005153799763121426
8.166143051192092,0.003968513361980277,0.6219151586477895,0.0005149771287086373
8.166218051817099,0.003966546173937812,0.6216892101777418,0.0005145630642929089
8.166293052442104,0.003964528564332819,0.6214567393186182,0.0005141376996216628
8.166368053067108,0.003962460269365737,0.6212176807697569,0.0005137009507910477
8.166443053692113,0.003960341025237002,0.6209719685270638,0.0005132527334261095
8.16651805431712,0.00395817056814705,0.6207195358682869,0.0005127929626700516
8.166593054942124,0.0039559486342963185,0.6204603153380184,0.0005123215531732915
8.16666805556713,0.003953674959885245,0.620194238732415,0.0005118384190823138
8.166743056192134,0.003951349281114265,0.619921237083631,0.0005113434740283098
8.16681805681714,0.003948971334183817,0.6196412406439561,0.0005108366311156041
8.166893057442145,0.0039465408552943355,0.6193541788696507,0.0005103178029098567
8.16696805806715,0.003944057580646259,0.6190599804044716,0.0005097869014260409
8.167043058692155,0.003941521246440025,0.6187585730628803,0.0005092438381161876
8.167118059317161,0.003938931588876069,0.6184498838129251,0.0005086885238568911
8.167193059942166,0.003936288344154828,0.6181338387587887,0.000508120868936572
8.16726806056717,0.00393359124847674,0.6178103631229946,0.0005075407830424897
8.167343061192176,0.003930840038042241,0.6174793812282623,0.0005069481752474976
8.167418061817182,0.003928034449051767,0.6171408164790007,0.0005063429539965368
8.167493062442187,0.003925174217705755,0.6167945913424338,0.0005057250270928598


==> figs/data/euler_leblanc_p3_n1200_continuous_solution_e1089.csv <==
x,r,u,p
8.167568063067192,0.003911968566221379,0.6149600509604296,0.000502451189549448
8.167643063692196,0.003909843075026117,0.6146316080808811,0.0005018720388365878
8.167718064317203,0.003907540337278773,0.6142879563018794,0.000501264376191471
8.167793064942208,0.0039050646715334397,0.6139294034547499,0.0005006288835792538
8.167868065567212,0.0039024203963442116,0.613556255716299,0.0004999662425378123
8.167943066192217,0.0038996118302651824,0.6131688179009737,0.0004992771343044279
8.168018066817224,0.0038966432918504457,0.6127673937465151,0.0004985622399398893
8.168093067442229,0.0038935190996540947,0.6123522861933773,0.0004978222404501169
8.168168068067233,0.0038902435722302235,0.6119237976581626,0.000497057816905408
8.168243068692238,0.003886821028132926,0.6114822303012991,0.0004962696505573898
8.168318069317245,0.003883255785916295,0.6110278862891669,0.000495458422953764
8.16839306994225,0.0038795521641344253,0.6105610680508553,0.000494624816050909
8.168468070567254,0.00387571448134141,0.6100820785297146,0.0004937695123244044
8.168543071192259,0.0038717470560913425,0.6095912214298467,0.0004928931948775267
8.168618071817265,0.003867654206938317,0.6090888014576561,0.0004919965475477661
8.16869307244227,0.0038634402524364273,0.6085751245585675,0.0004910802550113947
8.168768073067275,0.0038591095111397663,0.6080504981489954,0.0004901450028861165
8.168843073692281,0.003854666301602428,0.6075152313436312,0.0004891914778318207
8.168918074317286,0.0038501149423785064,0.6069696351781008,0.0004882203676494464
8.168993074942291,0.003845459752022095,0.6064140228270207,0.00048723236137796584
8.169068075567296,0.0038407050490872874,0.6058487098174712,0.00048622814938948126
8.169143076192302,0.0038358551521281772,0.6052740142378785,0.0004852084234824249
8.169218076817307,0.0038309143796988587,0.6046902569422927,0.00048417387697284294
8.169293077442312,0.0038258870503534246,0.6040977617500207,0.00048312520478373803
8.169368078067317,0.0038207774826459692,0.6034968556405633,0.0004820631035324368
8.169443078692323,0.003815589995130586,0.6028878689437882,0.0004809882716159413
8.169518079317328,0.0038103289063613683,0.6022711355252541,0.00047990140929421665
8.169593079942333,0.0038049985348924107,0.6016469929665849,0.00047880321877136184
8.169668080567337,0.0037996031992778064,0.6010157827407784,0.0004776944042745988
8.169743081192344,0.0037941472180716487,0.600377850382319,0.00047657567213101244
8.169818081817349,0.003788634909828032,0.5997335456519467,0.00047544773084196555
8.169893082442353,0.003783070593101049,0.5990832226959215,0.000474311291155108
8.169968083067358,0.0037774585864447942,0.5984272401996082,0.00047316706613388497
8.170043083692365,0.0037718032084133614,0.5977659615351882,0.00047201577122445637
8.17011808431737,0.0037661087775608436,0.5970997549032979,0.00047085812431991796
8.170193084942374,0.003760379612441335,0.5964289934683702,0.0004696948458217204
8.170268085567379,0.0037546200316089288,0.5957540554874516,0.0004685266586981669
8.170343086192386,0.0037488343536177192,0.5950753244322462,0.00046735428853987164
8.17041808681739,0.0037430268970217993,0.5943931891041291,0.00046617846361205004
8.170493087442395,0.0037372019803752635,0.5937080437418596,0.00046499991490350865
8.1705680880674,0.003731363922232205,0.5930202881217114,0.00046381937617219504
8.170643088692406,0.003725517041146717,0.5923303276497227,0.00046263758398716544
8.170718089317411,0.0037196656556728945,0.591638573445766,0.0004614552777668208
8.170793089942416,0.00371381408436483,0.5909454424191177,0.00046027319981325457
8.17086809056742,0.0037079666457766176,0.5902513573352044,0.0004590920953425606
8.170943091192427,0.003702127658462351,0.5895567468731914,0.000457912712510929
8.171018091817432,0.0036963014409761236,0.5888620456740697,0.0004567358024363733
8.171093092442437,0.0036904923118720296,0.5881676943788938,0.00045556211921591065
8.171168093067442,0.0036847045897041623,0.5874741396568096,0.0004543924199380277
8.171243093692448,0.0036789425930266154,0.5867818342225138,0.0004532274646902532
8.171318094317453,0.003673210640393483,0.586091236842776,0.0004520680165616587
8.171393094942458,0.003667513050358858,0.585402812331652,0.0004509148416401102
8.171468095567462,0.0036618541414768346,0.5847170315340167,0.0004497687090040874
8.171543096192469,0.0036562382323015066,0.5840343712970392,0.0004486303907088891
8.171618096817474,0.003650669641386967,0.5833553144292299,0.0004475006617670433
8.171693097442478,0.0036451526872873104,0.582680349646682,0.0004463803001227402
8.171768098067483,0.0036396916885566297,0.5820099715061381,0.00044527008662010876
8.17184309869249,0.003634290963749019,0.5813446803245179,0.0004441708049651588
8.171918099317494,0.003628954831418572,0.5806849820845439,0.00044308324168121024
8.1719930999425,0.003623687610119382,0.5800313883261123,0.0004420081860576436
8.172068100567504,0.003618493618405543,0.5793844160230682,0.00044094643009179687
8.17214310119251,0.0036133771748311483,0.5787445874450479,0.0004398987684238509
8.172218101817515,0.003608342597950292,0.5781124300040728,0.00043886599826454626
8.17229310244252,0.003603394206317068,0.5774884760855866,0.0004378489193155792
8.172368103067525,0.0035985363184855693,0.5768732628636503,0.0004368483336825359
8.172443103692531,0.00359377325300989,0.5762673321000203,0.00043586504578023487
8.172518104317536,0.0035891093284441235,0.5756712299268687,0.0004348998622303484
8.17259310494254,0.003584548863342364,0.5750855066129105,0.0004339535917511943
8.172668105567546,0.0035800961762587043,0.5745107163127459,0.0004330270450395965
8.172743106192552,0.0035757555857472392,0.5739474167992378,0.00043212103464472485
8.172818106817557,0.0035715314103620614,0.5733961691787838,0.0004312363748338416
8.172893107442562,0.003567427968657265,0.5728575375893695,0.0004303738814498936
8.172968108067566,0.0035634495791869434,0.5723320888813251,0.0004295343717609087
8.173043108692573,0.003559600560505191,0.571820392280743,0.00042871866430116813
8.173118109317578,0.0035558852311661005,0.5713230190355543,0.0004279275787041477
8.173193109942583,0.003552307909723766,0.5708405420442971,0.00042716193552724
8.173268110567587,0.003548872914732282,0.5703735354676628,0.00042642255606828417
8.173343111192594,0.0035455845647457407,0.5699225743229374,0.00042571026217396265
8.173418111817599,0.0035424471783182367,0.569488234061515,0.00042502587604013143
8.173493112442603,0.0035394650740038633,0.5690710901297006,0.0004243702200041866
8.173568113067608,0.0035366425703567145,0.5686717175130713,0.00042374411632958744
8.173643113692615,0.003533983985930884,0.5682906902647233,0.00042314838698267917
8.17371811431762,0.003531493639280465,0.5679285810177754,0.00042258385340199147
8.173793114942624,0.003529175848959552,0.567585960482565,0.0004220513362602056
8.173868115567629,0.0035270349335222374,0.5672633969290236,0.0004215516552190197
8.173943116192635,0.0035250752115226157,0.5669614556547761,0.00042108562867715935
8.17401811681764,0.003523301001514781,0.5666806984395719,0.000420654073511817
8.174093117442645,0.003521716622052826,0.566421682986708,0.0004202578048138259
8.17416811806765,0.003520326391690845,0.5661849623521705,0.0004198976356169047
8.174243118692656,0.003519134628982932,0.5659710843622748,0.0004195743766213418
8.174318119317661,0.0035181456524831793,0.5657805910206528,0.0004192888359125047
8.174393119942666,0.003517363780745682,0.5656140179054843,0.0004190418186746067
8.17446812056767,0.003516793332324533,0.5654718935579405,0.000418834126900172
8.174543121192677,0.0035164386257738266,0.5653547388628567,0.0004186665590956831
8.174618121817682,0.003516303979647656,0.565263066422714,0.00041853990998391396
8.174693122442687,0.003516393712500115,0.5651973799260609,0.00041845497020348197
8.174768123067691,0.0035167121428852973,0.5651581735115677,0.00041841252600617374
8.174843123692698,0.0035172635893572965,0.5651459311289458,0.00041841335895263424
8.174918124317703,0.0035180523704702064,0.5651611258980275,0.00041845824560701815
8.174993124942707,0.00351908280477812,0.5652042194673367,0.0004185479572312399


==> figs/data/euler_leblanc_p3_n1200_continuous_solution_e1090.csv <==
x,r,u,p
8.175068125567712,0.00344642662381182,0.5525219618551052,0.00039937730026990326
8.175143126192719,0.003430329681427569,0.5499900333749592,0.0003956999647665585
8.175218126817724,0.0034140917960472678,0.5474616146578482,0.00039203694509247993
8.175293127442728,0.0033977198180542632,0.5449363160036138,0.0003883885959650618
8.175368128067733,0.003381220597831903,0.5424137614169915,0.0003847552656229652
8.17544312869274,0.003364600985763533,0.5398935887351884,0.0003811372961438762
8.175518129317744,0.0033478678322325026,0.5373754497822077,0.00037753502375724565
8.17559312994275,0.0033310279876221575,0.534859010549966,0.0003739487791525154
8.175668130567754,0.0033140883023158453,0.5323439514062549,0.00037037888778331196
8.17574313119276,0.0032970556266969137,0.5298299673296136,0.0003668256701680704
8.175818131817765,0.0032799368111487096,0.5273167681711712,0.00036328944218752795
8.17589313244277,0.00326273870605458,0.5248040789435167,0.00035977051537951465
8.175968133067775,0.0032454681617978725,0.5222916401366494,0.0003562691972314405
8.176043133692781,0.0032281320287619346,0.5197792080610449,0.0003527857914708638
8.176118134317786,0.003210737157330113,0.5172665552178538,0.0003493205983545058
8.17619313494279,0.0031932903978857553,0.5147534706962265,0.0003458739149560547
8.176268135567796,0.0031757986008122082,0.5122397605977256,0.00034244603545308106
8.176343136192802,0.0031582686164928196,0.5097252484877502,0.0003390372514133687
8.176418136817807,0.0031407072953109367,0.5072097758738523,0.00033564785208094037
8.176493137442812,0.003123121487649906,0.5046932027107713,0.0003322781246620357
8.176568138067816,0.003105518043893076,0.5021754079319601,0.0003289283546112738
8.176643138692823,0.003087903814423793,0.4996562900072987,0.0003255988259182131
8.176718139317828,0.0030702856496254045,0.49713576752662664,0.0003222898213944859
8.176793139942832,0.003052670399881258,0.4946137798086302,0.00031900162296166865
8.176868140567837,0.0030350649155747,0.4920902875345359,0.00031573451194000755
8.176943141192844,0.0030174760470890786,0.4895652734059492,0.00031248876933810075
8.177018141817848,0.002999910644807741,0.48703874282607,0.0003092646761435964
8.177093142442853,0.0029823755591140335,0.48451072460338845,0.0003060625136149363
8.177168143067858,0.0029648776403913045,0.4819812716768286,0.0003028825635741362
8.177243143692865,0.0029474237390229004,0.4794504618611635,0.0002997251087005567
8.17731814431787,0.0029300207053921693,0.4769183986113636,0.0002965904328255765
8.177393144942874,0.0029126753898824575,0.4743852118043714,0.0002934788212280377
8.177468145567879,0.002895394642877113,0.4718510585366126,0.00029039056093028515
8.177543146192885,0.0028781853147594825,0.46931612393535954,0.00028732594099457616
8.17761814681789,0.0028610542559129137,0.46678062198185405,0.0002842852528195835
8.177693147442895,0.0028440083167207537,0.4642447963438799,0.0002812687904366637
8.1777681480679,0.0028270543475663497,0.46170892121523993,0.0002782768508055037
8.177843148692906,0.0028101991988330488,0.45917330215935354,0.0002753097341087027
8.177918149317911,0.0027934497209041987,0.4566382769539302,0.0002723677440447837
8.177993149942916,0.002776812764163146,0.4541042164334126,0.000269451188119064
8.17806815056792,0.0027602951789932385,0.4515715253256018,0.0002665603779317514
8.178143151192927,0.002743903815777823,0.4490406430785954,0.0002636956294625587
8.178218151817932,0.0027276455249002477,0.44651204467386835,0.00026085726335106527
8.178293152442937,0.0027115271567438584,0.44398624142102916,0.00025804560517197393
8.178368153067941,0.0026955555616920033,0.44146378172947237,0.00025526098570434485
8.178443153692948,0.00267973759012803,0.43894525185183697,0.0002525037411938077
8.178518154317953,0.0026640800924352843,0.43643127659386516,0.0002497742136066784
8.178593154942957,0.002648589918997115,0.4339225199849403,0.0002470727508748303
8.178668155567962,0.0026332739201968686,0.43141968590327356,0.00024439970713009327
8.178743156192969,0.0026181389464178923,0.4289235186493972,0.0002417554429268758
8.178818156817973,0.0026031918480435338,0.42643480346132867,0.0002391403254516345
8.178893157442978,0.0025884394754571395,0.4239543669644808,0.00023655472871773737
8.178968158067983,0.0025738886790420577,0.4214830775491218,0.00023399903374420378
8.17904315869299,0.002559546309181635,0.41902184566794143,0.00023147362871672937
8.179118159317994,0.0025454192162592186,0.41657162404604875,0.00022897890912935214
8.179193159942999,0.0025315142506581565,0.4141334077955311,0.00022651527790505226
8.179268160568004,0.0025178382627617946,0.41170823442654014,0.00022408314549353115
8.17934316119301,0.0025043981029534814,0.40929718374674195,0.00022168292994437748
8.179418161818015,0.002491200621616564,0.40690137764089207,0.00021931505695378802
8.17949316244302,0.0024782526691343888,0.4045219797222596,0.0002169799598829978
8.179568163068025,0.0024655610958903037,0.40216019484765236,0.0002146780797465558
8.179643163693031,0.002453132752267656,0.39981726848787774,0.00021240986516858848
8.179718164318036,0.0024409744886497928,0.3974944859456285,0.00021017577230521116
8.17979316494304,0.002429093155420061,0.3951931714130032,0.00020797626473127517
8.179868165568045,0.002417495602961809,0.3929146868611791,0.00020581181328969102
8.179943166193052,0.0024061886816583826,0.39066043075513496,0.00020368289590163338
8.180018166818057,0.00239517924189313,0.38843183658679964,0.00020158999733601817
8.180093167443061,0.002384474134049398,0.38623037122056586,0.00019953360893675196
8.180168168068066,0.0023740802085105337,0.38405753304577017,0.000197514228306377
8.180243168693073,0.0023640043156598852,0.3819148499315024,0.0001955323589448886
8.180318169318078,0.0023542533058807987,0.37980387697996837,0.00019358850984267095
8.180393169943082,0.0023448340295566224,0.37772619407559394,0.00019168319502669648
8.180468170568087,0.002335753337070703,0.3756834032281249,0.00018981693305934717
8.180543171193094,0.0023270180788063873,0.37367712570914347,0.00018799024648946615
8.180618171818098,0.0023186351051470233,0.37170899898268883,0.00018620366125550485
8.180693172443103,0.0023106112664759582,0.36978067343202536,0.00018445770604092515
8.180768173068108,0.0023029534131765394,0.36789380888605405,0.00018275291158232064
8.180843173693114,0.0022956683956321133,0.3660500709503862,0.00018108980993105178
8.18091817431812,0.0022887630642260282,0.3642511271497046,0.0001794689336695354
8.180993174943124,0.0022822442693416303,0.3624986428896936,0.00017789081508369332
8.181068175568129,0.0022761188613622677,0.3607942772485324,0.00017635598529343845
8.181143176193135,0.0022703936906712874,0.35913967860969065,0.00017486497334346746
8.18121817681814,0.0022650756076520364,0.357536480149524,0.00017341830525701858
8.181293177443145,0.002260171462687862,0.3559862951949337,0.00017201650305565438
8.18136817806815,0.002255688106162112,0.3544907124680954,0.0001706600837485223
8.181443178693156,0.0022516323884581332,0.3530512912369683,0.0001693495582949414
8.18151817931816,0.0022480111599592727,0.3516695563919405,0.00016808543054454256
8.181593179943166,0.002244831271048878,0.3503469934705266,0.00016686819615955808
8.18166818056817,0.0022420995721102958,0.34908504365349385,0.00016569834152420487
8.181743181193177,0.0022398229135268746,0.34788509875711776,0.00016457634264642823
8.181818181818182,0.0022380081456819605,0.34674849624745063,0.00016350266405756652
8.181893182443186,0.0022366621189589013,0.34567651430348656,0.00016247775771575644
8.181968183068191,0.002235791683741044,0.34467036695692516,0.00016150206191911719
8.182043183693198,0.0022354036904117356,0.34373119933682833,0.00016057600023492536
8.182118184318202,0.002235504989354324,0.3428600830478369,0.0001596999804511205
8.182193184943207,0.002236102430952156,0.34205801171073064,0.00015887439355655316
8.182268185568212,0.002237202865588579,0.3413258966939809,0.00015809961275640568
8.182343186193219,0.0022388131436469404,0.340664563064532,0.00015737599252917543
8.182418186818223,0.002240940115510587,0.3400747457853699,0.00015670386773150837
8.182493187443228,0.0022435906315628664,0.3395570861864654,0.00015608355275701006


==> figs/data/euler_leblanc_p3_n1200_continuous_solution_e1091.csv <==
x,r,u,p
8.182568188068233,0.0020454544393207815,0.2783118032098919,0.00010971453059246565
8.18264318869324,0.0020050751389349727,0.27165240071302227,0.00010567411349672054
8.182718189318244,0.00196583919476167,0.26493659517227386,0.0001016996377188224
8.182793189943249,0.0019277309622991305,0.2581695797376739,9.779134432512169e-05
8.182868190568255,0.001890734797045611,0.2513569326572896,9.394955612625364e-05
8.18294319119326,0.0018548350544993696,0.24450461908965346,9.017467729881825e-05
8.183018191818265,0.0018200160901586633,0.2376189905867831,8.646719245491283e-05
8.18309319244327,0.0017862622595217494,0.2307067820350238,8.28276651162774e-05
8.183168193068276,0.0017535579180868856,0.2237751058491424,7.925673555242523e-05
8.183243193693281,0.0017218874213523285,0.21683144322747108,7.575511794568922e-05
8.183318194318286,0.0016912351248163364,0.20988363229275106,7.232359685067001e-05
8.18339319494329,0.0016615853839771655,0.202939852964885,6.89630229211629e-05
8.183468195568297,0.001632922554333074,0.19600860843822185,6.567430788427882e-05
8.183543196193302,0.0016052309913823185,0.18909870316731248,6.24584187491535e-05
8.183618196818307,0.0015784950506231568,0.18221921730122087,5.931637124631976e-05
8.183693197443311,0.0015526990875538464,0.17537947754724548,5.624922250343558e-05
8.183768198068318,0.0015278274576726438,0.1685890244899477,5.325806297351202e-05
8.183843198693323,0.001503864516477807,0.16185757644020365,5.034400764294301e-05
8.183918199318327,0.0014807946194675932,0.15519498994092515,4.750818655832892e-05
8.183993199943332,0.0014586021221402595,0.14861121711032788,4.475173472311555e-05
8.184068200568339,0.0014372713799940635,0.14211626005919006,4.2075781427204234e-05
8.184143201193343,0.0014167867485272625,0.13572012267435657,3.948143908467349e-05
8.184218201818348,0.0013971325832381136,0.1294327601155826,3.69697916663117e-05
8.184293202443353,0.0013782932396248738,0.12326402642538695,3.454188282449965e-05
8.18436820306836,0.0013602530731858012,0.11722362070055532,3.219870381780753e-05
8.184443203693364,0.001342996439419153,0.11132103231792764,2.9941181351186597e-05
8.184518204318369,0.0013265076938231857,0.10556548574480856,2.777016545456353e-05
8.184593204943374,0.0013107711918961575,0.09996588549449156,2.5686417527724564e-05
8.18466820556838,0.0012957712891363252,0.09453076180887415,2.36905986823883e-05
8.184743206193385,0.0012814923410419464,0.08926821766199988,2.1783258513127366e-05
8.18481820681839,0.0012679187031112782,0.08418587767986413,1.9964824427185774e-05
8.184893207443395,0.0012550347308425782,0.07929083956247128,1.8235591659182694e-05
8.184968208068401,0.0012428247797341035,0.07458962857372946,1.6595714090192633e-05
8.185043208693406,0.0012312732052841115,0.07008815563340987,1.504519598181457e-05
8.18511820931841,0.0012203643629908592,0.0657916795034875,1.3583884724721834e-05
8.185193209943415,0.0012100826083526043,0.061704773509427865,1.2211464688024177e-05
8.185268210568422,0.0012004122968676042,0.05783129717639889,1.0927452240835686e-05
8.185343211193427,0.0011913377840341158,0.05417437309222922,9.731192001045524e-06
8.185418211818432,0.0011828434253503967,0.050736369234703975,8.621854348794206e-06
8.185493212443436,0.0011749135763147042,0.04751888692214968,7.598434223961017e-06
8.185568213068443,0.0011675325924252954,0.04452275446501204,6.6597512084825684e-06
8.185643213693448,0.001160684829180428,0.04174802651412343,5.804450875967648e-06
8.185718214318452,0.001154354642078359,0.03919398902045184,5.031007373261538e-06
8.185793214943457,0.0011485263866173458,0.03685916964311263,4.337727181733287e-06
8.185868215568464,0.0011431844182956455,0.03474135336898777,3.722753990468224e-06
8.185943216193468,0.0011383130926115159,0.03283760303993824,3.1840745995554643e-06
8.186018216818473,0.0011338967650632139,0.031144284423609996,2.719525759524556e-06
8.186093217443478,0.001129919791148997,0.02965709541226351,2.3268018429034055e-06
8.186168218068484,0.0011263665263671226,0.02837109889167887,2.003463235975568e-06
8.18624321869349,0.0011232213262158477,0.02728075878949256,1.7469453331777985e-06
8.186318219318494,0.00112046854619343,0.026379978789518976,1.554568013204022e-06
8.186393219943499,0.0011180925417981265,0.025662143185636387,1.4235454747151734e-06
8.186468220568505,0.0011160776685281946,0.025120159345357215,1.3509963104870537e-06
8.18654322119351,0.0011144082818818916,0.024746501258715338,1.3339537017043402e-06
8.186618221818515,0.001113068737357475,0.024533253661854267,1.3693756187332347e-06
8.18669322244352,0.001112043390453202,0.024472156245801305,1.4541549208529248e-06
8.186768223068526,0.00111131659666733,0.024554647488359737,1.5851292548513142e-06
8.186843223693531,0.001110872711498116,0.024771907679765,1.7590906608358523e-06
8.186918224318536,0.0011106960904438176,0.02511490074961448,1.9727948028153547e-06
8.18699322494354,0.001110771089002692,0.02557441454247778,2.222969751317508e-06
8.187068225568547,0.0011110820626729966,0.02614109923143807,2.506324255275247e-06
8.187143226193552,0.0011116133669529886,0.026805503601577955,2.8195554504162096e-06
8.187218226818556,0.0011123493573409254,0.027558108978156817,3.1593559612173643e-06
8.187293227443561,0.0011132743893350644,0.028389360616081424,3.522420362961272e-06
8.187368228068568,0.0011143728184336626,0.02928969640750421,3.905450979396373e-06
8.187443228693573,0.0011156290001349777,0.030249572802368386,4.3051629998351965e-06
8.187518229318577,0.001117027289937267,0.03125948787194457,4.718288907121041e-06
8.187593229943582,0.0011185520433387873,0.03231000147747403,5.141582214682562e-06
8.187668230568589,0.0011201876158377965,0.033391752534662866,5.571820516827565e-06
8.187743231193593,0.0011219183629325516,0.03449547338977149,6.005807861474686e-06
8.187818231818598,0.0011237286401213102,0.035612001344320326,6.440376458677856e-06
8.187893232443603,0.0011256028029023291,0.036732287382966834,6.872387741571145e-06
8.18796823306861,0.0011275252067738661,0.037847402172951565,7.298732798774401e-06
8.188043233693614,0.0011294802072341784,0.038948539413762584,7.716332198884742e-06
8.188118234318619,0.0011314521597815233,0.04002701662247399,8.122135228476704e-06
8.188193234943624,0.0011334254199141579,0.04107427344374712,8.51311856508931e-06
8.18826823556863,0.0011353843431303398,0.04208186757393214,8.886284406039058e-06
8.188343236193635,0.0011373132849283262,0.043041468386272985,9.238658072611058e-06
8.18841823681864,0.0011391966008063744,0.04394484833909174,9.567285107291139e-06
8.188493237443645,0.0011410186462627418,0.04478387224119716,9.86922787925071e-06
8.188568238068651,0.0011427637767956857,0.045550484438789465,1.0141561710317977e-05
8.188643238693656,0.001144416347903463,0.04623669397596109,1.0381370530192218e-05
8.18871823931866,0.001145960715084332,0.04683455776662961,1.0585742065700428e-05
8.188793239943665,0.001147381233836549,0.047336161799456454,1.0751762564467236e-05
8.188868240568672,0.0011486622596583716,0.04773360037903253,1.0876511048467642e-05
8.188943241193677,0.0011497881480480574,0.04801895338633267,1.0957053087542954e-05
8.189018241818681,0.0011507432545038636,0.04818426151908458,1.0990434077055567e-05
8.189093242443686,0.0011515119345240474,0.0482214994481348,1.0973671997394765e-05
8.189168243068693,0.001152078543606866,0.04812254679893346,1.0903749625963187e-05
8.189243243693697,0.0011524274372505772,0.047879156837632546,1.0777606164493549e-05
8.189318244318702,0.0011525429709534378,0.04748292270865485,1.0592128235967045e-05
8.189393244943707,0.0011524095002137054,0.04692524103450038,1.0344140195904708e-05
8.189468245568714,0.0011520113805296372,0.0461972726484705,1.003039369222797e-05
8.189543246193718,0.0011513329673994905,0.04528990018623751,9.647556396049887e-06
8.189618246818723,0.0011503586163215229,0.044193682211955625,9.192199812441267e-06
8.189693247443728,0.0011490726827939912,0.042898803497919066,8.66078606514665e-06
8.189768248068734,0.0011474595223151531,0.04139502101243625,8.049653532082547e-06
8.18984324869374,0.0011455034903832659,0.039671605097185605,7.35500118884588e-06
8.189918249318744,0.0011431889424965865,0.03771727523112432,6.572871494929213e-06
8.189993249943749,0.001140500234153373,0.035520129680973185,5.699131631319122e-06


==> figs/data/euler_leblanc_p3_n1200_continuous_solution_e1092.csv <==
x,r,u,p
8.190068250568755,0.001032547281513638,0.006573819972475134,6.025829054578465e-07
8.19014325119376,0.0010308322647821235,0.006212878138999462,5.675709957517685e-07
8.190218251818765,0.0010291850101126494,0.005865281893556406,5.338920225910946e-07
8.19029325244377,0.001027604322382785,0.005530903616201548,5.015303340795479e-07
8.190368253068776,0.0010260890064701007,0.005209608150052777,4.7046970659844937e-07
8.19044325369378,0.0010246378672521662,0.004901252983513363,4.406933588311864e-07
8.190518254318786,0.0010232497096065516,0.004605688437955674,4.1218396619621425e-07
8.19059325494379,0.0010219233384108268,0.004322757860375304,3.849236756510999e-07
8.190668255568797,0.001020657558542562,0.004052297820523367,3.5889412082997865e-07
8.190743256193802,0.0010194511748793265,0.0037941383120242526,3.34076437476777e-07
8.190818256818806,0.001018302992298691,0.00354810295698721,3.1045127913666767e-07
8.190893257443811,0.001017211815678225,0.0033140092136226132,2.879988330684161e-07
8.190968258068818,0.0010161764498954986,0.00309166858637765,2.66698836340608e-07
8.191043258693822,0.0010151956998280818,0.0028808868381113915,2.465305920751504e-07
8.191118259318827,0.0010142683703535443,0.0026814642038356525,2.2747298580195956e-07
8.191193259943832,0.0010133932663494564,0.0024931956055557563,2.095045018893436e-07
8.191268260568838,0.001012569192693388,0.0023158708677540594,1.9260324001527745e-07
8.191343261193843,0.001011794954262909,0.002149274933068948,1.7674693164553117e-07
8.191418261818848,0.0010110693559355895,0.001993188077732746,1.619129564854456e-07
8.191493262443853,0.001010391202588999,0.0018473861263437524,1.4807835887306223e-07
8.19156826306886,0.001009759299100708,0.0017116406655599793,1.3521986408226794e-07
8.191643263693864,0.001009172450348286,0.0015857192563154619,1.2331389450564177e-07
8.191718264318869,0.0010086294612093034,0.001469385644173801,1.1233658568775314e-07
8.191793264943874,0.00100812913656133,0.0013623999674480247,1.0226380218077175e-07
8.19186826556888,0.0010076702812819355,0.001264518962730759,9.30711531953944e-08
8.191943266193885,0.0010072517002486902,0.0011754961674939474,8.473400802126497e-08
8.19201826681889,0.001006872198339164,0.0010950821194330442,7.722751119226798e-08
8.192093267443894,0.0010065305804309267,0.0010230245522464152,7.052659737328784e-08
8.192168268068901,0.0010062256514015483,0.0009590685875567742,6.460600594625769e-08
8.192243268693906,0.0010059562161285986,0.0009029569226976145,5.944029527455814e-08
8.19231826931891,0.0010057210794896482,0.0008544300141037982,5.500385662606449e-08
8.192393269943915,0.0010055190463622663,0.0008132262560616365,5.127092773637685e-08
8.192468270568922,0.0010053489216240233,0.000779082154589858,4.821560599499515e-08
8.192543271193927,0.001005209510152489,0.0007517324962388003,4.5811861238417804e-08
8.192618271818931,0.0010050996168252334,0.000730910511610877,4.4033548135340325e-08
8.192693272443936,0.0010050180465198265,0.0007163480334208298,4.285441815031056e-08
8.192768273068943,0.0010049636041138382,0.0007077756489294344,4.2248131073350176e-08
8.192843273693947,0.0010049350944848386,0.0007049228465991205,4.218826610417961e-08
8.192918274318952,0.0010049313225103972,0.0007075181568343712,4.2648332480778686e-08
8.192993274943957,0.0010049510930680845,0.0007152892866837254,4.360177964307675e-08
8.193068275568963,0.0010049932110354704,0.0007279632483937044,4.502200692359159e-08
8.193143276193968,0.0010050564812901246,0.0007452664817179612,4.688237275782172e-08
8.193218276818973,0.001005139708709617,0.0007669249698974099,4.915620340814113e-08
8.193293277443978,0.001005241698171518,0.0007926643492389765,5.1816801195847344e-08
8.193368278068984,0.001005361254553397,0.0008222100122319253,5.483745223686911e-08
8.193443278693989,0.0010054971827328245,0.000855287204151416,5.819143367745063e-08
8.193518279318994,0.00100564828758737,0.0008916211131090315,6.185202042689036e-08
8.193593279943999,0.0010058133739946039,0.0009309369535194656,6.57924913851267e-08
8.193668280569005,0.0010059912468320957,0.0009729600429613632,6.998613516362498e-08
8.19374328119401,0.0010061807109774158,0.0010174158724184491,7.440625529863496e-08
8.193818281819015,0.0010063805713081337,0.0010640301698945696,7.902617495644823e-08
8.19389328244402,0.0010065896327018198,0.0011125289574030813,8.381924113079814e-08
8.193968283069026,0.0010068067000360437,0.0011626386013371707,8.875882833300185e-08
8.19404328369403,0.0010070305781883758,0.0012140858562331583,9.38183417758543e-08
8.194118284319035,0.0010072600720363856,0.001266597901943626,9.89712200526379e-08
8.19419328494404,0.0010074939864576431,0.001319902374241358,1.0419093731291812e-07
8.194268285569047,0.0010077311263297186,0.0013737273888785207,1.094510049370487e-07
8.194343286194052,0.0010079702965301817,0.0014278015591283064,1.147249727115108e-07
8.194418286819056,0.0010082103019366027,0.001481854006838407,1.1998642950736595e-07
8.194493287444061,0.0010084499474265513,0.001535614367027141,1.2520900346420056e-07
8.194568288069068,0.0010086880378775975,0.0015888127860538932,1.3036636168199483e-07
8.194643288694072,0.0010089233781673112,0.0016411799133957232,1.354322094233503e-07
8.194718289319077,0.0010091547731732626,0.0016924468870614972,1.4038028882846387e-07
8.194793289944082,0.0010093810277730215,0.001742345312673869,1.4518437714514267e-07
8.194868290569088,0.0010096009468441578,0.0017906072362476602,1.4981828447601036e-07
8.194943291194093,0.0010098133352642415,0.0018369651106909034,1.5425585104486685e-07
8.195018291819098,0.0010100169979108426,0.0018811517560518166,1.5847094398392472e-07
8.195093292444103,0.0010102107396615311,0.0019229003135314453,1.6243745364336225e-07
8.19516829306911,0.0010103933653938769,0.0019619441932775196,1.6612928942430306e-07
8.195243293694114,0.00101056367998545,0.0019980170159702806,1.6952037513595271e-07
8.195318294319119,0.0010107204883138203,0.0020308525482056828,1.7258464387720213e-07
8.195393294944123,0.0010108625952565578,0.0020601846316753354,1.752960324425349e-07
8.19546829556913,0.0010109888056912325,0.002085747106136011,1.7762847525156117e-07
8.195543296194135,0.0010110979244954141,0.0021072737261542797,1.795558978009358e-07
8.19561829681914,0.0010111887565466729,0.002124498071604052,1.8105220963680865e-07
8.195693297444144,0.0010112601067225788,0.0021371534518863497,1.8209129684529722e-07
8.19576829806915,0.0010113107799007016,0.0021449728038315575,1.8264701405776326e-07
8.195843298694156,0.0010113395809586113,0.00214768858323468,1.826931759669201e-07
8.19591829931916,0.0010113453147738778,0.0021450326499637775,1.8220354834899095e-07
8.195993299944165,0.0010113267862240714,0.002136736146570697,1.8115183858627955e-07
8.196068300569172,0.0010112828001867615,0.0021225293703214885,1.7951168568360177e-07
8.196143301194176,0.0010112121615395188,0.0021021416385514427,1.7725664977106392e-07
8.196218301819181,0.0010111136751599125,0.002075301147236523,1.7436020108464447e-07
8.196293302444186,0.001010986145925513,0.0020417348226589895,1.707957084149598e-07
8.196368303069193,0.0010108283787138902,0.0020011681660302696,1.6653642701344288e-07
8.196443303694197,0.0010106391784026139,0.0019533250909185714,1.6155548594396232e-07
8.196518304319202,0.0010104173498692542,0.0018979277533122314,1.5582587486662567e-07
8.196593304944207,0.001010161697991381,0.0018346963741324414,1.4932043023916763e-07
8.196668305569213,0.0010098710276465644,0.0017633490539906266,1.4201182091989909e-07
8.196743306194218,0.001009544143712374,0.0016836015799663747,1.3387253315468807e-07
8.196818306819223,0.0010091798510663804,0.0015951672241613557,1.248748549288623e-07
8.19689330744423,0.0010087769545861528,0.0014977565337630234,1.1499085966323965e-07
8.196968308069234,0.0010083342591492618,0.001391077112329076,1.0419238923172812e-07
8.197043308694239,0.0010078505696332768,0.001274833391979485,9.245103627606036e-08
8.197118309319244,0.0010073246909157682,0.0011487263961573165,7.973812579124624e-08
8.19719330994425,0.0010067554278743059,0.001012453492592597,6.602469595323562e-08
8.197268310569255,0.0010061415853864597,0.0008657081360747599,5.128147815805539e-08
8.19734331119426,0.0010054819683297995,0.0007081796006089036,3.5478876239339274e-08
8.197418311819265,0.0010047753815818955,0.0005395527004989229,1.8586944828669897e-08
8.197493312444271,0.0010040206300203174,0.0003595074998663514,5.7536682050248e-10


==> figs/data/euler_leblanc_p3_n1200_continuous_solution_e1093.csv <==
x,r,u,p
8.197568313069276,0.001000538248532892,7.074424649461329e-07,6.724279805853043e-11
8.19764331369428,0.0010004982896528341,6.54958289839927e-07,6.72000399417702e-11
8.197718314319285,0.001000459949257339,6.045957755643274e-07,6.715901192880393e-11
8.197793314944292,0.0010004231982219181,5.563171555873768e-07,6.711968306665895e-11
8.197868315569297,0.0010003880074220838,5.100846320970725e-07,6.708202238865458e-11
8.197943316194301,0.001000354347733348,4.658603771918525e-07,6.704599891492388e-11
8.198018316819306,0.0010003221900312222,4.2360653405002136e-07,6.701158165292614e-11
8.198093317444313,0.0010002915051912189,3.8328521807804657e-07,6.697873959794997e-11
8.198168318069317,0.0010002622640888498,3.4485851803765337e-07,6.694744173360735e-11
8.198243318694322,0.0010002344375996267,3.082884971516518e-07,6.691765703231811e-11
8.198318319319327,0.0010002079965990619,2.735371941884286e-07,6.688935445578527e-11
8.198393319944334,0.001000182911962667,2.4056662452504367e-07,6.68625029554608e-11
8.198468320569338,0.001000159154565954,2.0933878118887137e-07,6.683707147300221e-11
8.198543321194343,0.0010001366952844348,1.7981563587772707e-07,6.681302894071948e-11
8.198618321819348,0.0010001155049936218,1.5195913995842598e-07,6.679034428201272e-11
8.198693322444354,0.0010000955545690264,1.2573122544372305e-07,6.67689864118002e-11
8.198768323069359,0.0010000768148861609,1.0109380594757983e-07,6.674892423693711e-11
8.198843323694364,0.0010000592568205368,7.800877761871701e-08,6.673012665662452e-11
8.198918324319369,0.0010000428512476664,5.643802005239916e-08,6.671256256280901e-11
8.198993324944375,0.0010000275690430617,3.6343397180417145e-08,6.669620084057268e-11
8.19906832556938,0.0010000133810822342,1.768675813922113e-08,6.668101036851357e-11
8.199143326194385,0.0010000002582406964,4.2993811616736427e-10,6.666696001911648e-11
8.19921832681939,0.00099998817139396,-1.5465240826157033e-08,6.665401865911428e-11
8.199293327444396,0.0009999770914175367,-3.003696894756765e-08,6.664215514983946e-11
8.1993683280694,0.0009999669891869389,-4.332344804990526e-08,6.663133834756615e-11
8.199443328694406,0.0009999578355776781,-5.536289071868129e-08,6.662153710384238e-11
8.19951832931941,0.0009999496014652665,-6.619351958677104e-08,6.661272026581287e-11
8.199593329944417,0.000999942257725216,-7.585356662018555e-08,6.660485667653191e-11
8.199668330569422,0.0009999357752330385,-8.438127242594465e-08,6.659791517526674e-11
8.199743331194426,0.000999930124864246,-9.181488558207658e-08,6.659186459779113e-11
8.199818331819431,0.0009999252774943504,-9.819266198976505e-08,6.658667377666924e-11
8.199893332444438,0.0009999212039988636,-1.035528642476645e-07,6.658231154152997e-11
8.199968333069442,0.0009999178752532975,-1.0793376104840237e-07,6.657874671933124e-11
8.200043333694447,0.0009999152621331642,-1.1137362659728556e-07,6.657594813461489e-11
8.200118334319452,0.0009999133355139756,-1.1391074005322683e-07,6.657388460975154e-11
8.200193334944458,0.0009999120662712436,-1.1558338499190576e-07,6.657252496517598e-11
8.200268335569463,0.0009999114252804801,-1.1642984889117727e-07,6.657183801961262e-11
8.200343336194468,0.0009999113834171971,-1.1648842263873931e-07,6.657179259029126e-11
8.200418336819473,0.0009999119115569066,-1.1579740006207076e-07,6.657235749315305e-11
8.20049333744448,0.0009999129805751204,-1.1439507748064858e-07,6.657350154304683e-11
8.200568338069484,0.0009999145613473505,-1.1231975328045252e-07,6.657519355391546e-11
8.200643338694489,0.0009999166247491088,-1.0960972751076479e-07,6.657740233897263e-11
8.200718339319494,0.0009999191416559074,-1.0630330150327074e-07,6.658009671086977e-11
8.2007933399445,0.000999922082943258,-1.0243877751346577e-07,6.658324548185314e-11
8.200868340569505,0.0009999254194866729,-9.805445838437298e-08,6.658681746391131e-11
8.20094334119451,0.0009999291221616635,-9.318864723257487e-08,6.659078146891264e-11
8.201018341819514,0.0009999331618437423,-8.787964715656174e-08,6.65951063087332e-11
8.201093342444521,0.0009999375094084208,-8.216576096739916e-08,6.659976079537475e-11
8.201168343069526,0.0009999421357312112,-7.608529094171503e-08,6.660471374107304e-11
8.20124334369453,0.0009999470116876254,-6.967653859700754e-08,6.660993395839623e-11
8.201318344319535,0.0009999521081531754,-6.297780448927393e-08,6.661539026033367e-11
8.201393344944542,0.000999957396003373,-5.602738803295922e-08,6.662105146037474e-11
8.201468345569547,0.0009999628461137302,-4.886358734322453e-08,6.6626886372578e-11
8.201543346194551,0.0009999684293597589,-4.1524699100532914e-08,6.66328638116306e-11
8.201618346819556,0.000999974116616971,-3.4049018437551844e-08,6.663895259289777e-11
8.201693347444563,0.0009999798787608785,-2.6474838848370057e-08,6.664512153246273e-11
8.201768348069567,0.0009999856866669936,-1.8840452120025568e-08,6.665133944715659e-11
8.201843348694572,0.0009999915112108278,-1.118414828634435e-08,6.665757515457864e-11
8.201918349319577,0.0009999973232678932,-3.544215604084755e-09,6.666379747310689e-11
8.201993349944583,0.001000003093713702,4.041059448613008e-09,6.666997522189869e-11
8.202068350569588,0.0010000087934237656,1.1533392151475894e-08,6.667607722088164e-11
8.202143351194593,0.0010000143932735964,1.889449949904901e-08,6.668207229073481e-11
8.202218351819598,0.0010000198641387063,2.6086100135349163e-08,6.668792925286008e-11
8.202293352444604,0.0010000251768946071,3.306991426622593e-08,6.669361692934376e-11
8.202368353069609,0.0010000303024168106,3.98076635494301e-08,6.669910414290843e-11
8.202443353694614,0.0010000352115808293,4.626107096239366e-08,6.670435971685503e-11
8.202518354319619,0.0010000398752621745,5.2391860647721666e-08,6.670935247499515e-11
8.202593354944625,0.0010000442643363584,5.816175773639756e-08,6.671405124157361e-11
8.20266835556963,0.001000048349678893,6.353248814870426e-08,6.671842484118122e-11
8.202743356194635,0.00100005210216529,6.846577837285913e-08,6.67224420986578e-11
8.20281835681964,0.0010000554926710618,7.292335522136559e-08,6.672607183898538e-11
8.202893357444646,0.00100005849207172,7.686694556507861e-08,6.672928288717177e-11
8.20296835806965,0.0010000610712427767,8.025827604498417e-08,6.673204406812422e-11
8.203043358694655,0.0010000632010597435,8.30590727616903e-08,6.673432420651341e-11
8.20311835931966,0.0010000648523981327,8.523106094262744e-08,6.673609212662756e-11
8.203193359944667,0.0010000659961334562,8.673596458695448e-08,6.673731665221694e-11
8.203268360569671,0.0010000666031412257,8.753550608816645e-08,6.673796660632846e-11
8.203343361194676,0.0010000666442969537,8.75914058343987e-08,6.673801081113053e-11
8.203418361819681,0.0010000660904761513,8.686538178642146e-08,6.673741808772817e-11
8.203493362444688,0.001000064912554331,8.531914903331794e-08,6.673615725596833e-11
8.203568363069692,0.0010000630814070049,8.291441932583744e-08,6.673419713423542e-11
8.203643363694697,0.0010000605679096844,7.961290058741466e-08,6.673150653923705e-11
8.203718364319702,0.0010000573429378818,7.537629640284462e-08,6.672805428577997e-11
8.203793364944708,0.0010000533773671088,7.016630548460166e-08,6.672380918653622e-11
8.203868365569713,0.0010000486420728776,6.39446211167892e-08,6.671874005179954e-11
8.203943366194718,0.0010000431079307001,5.667293057670663e-08,6.671281568923187e-11
8.204018366819723,0.0010000367458160883,4.831291453401755e-08,6.670600490360006e-11
8.20409336744473,0.0010000295266045537,3.88262464275016e-08,6.669827649650285e-11
8.204168368069734,0.001000021421171609,2.8174591819372826e-08,6.668959926608787e-11
8.204243368694739,0.0010000124003927652,1.6319607727141945e-08,6.667994200675895e-11
8.204318369319743,0.001000002435143535,3.2229419330043148e-09,6.666927350887341e-11
8.20439336994475,0.0009999914962994301,-1.115376772927396e-08,6.665756255842973e-11
8.204468370569755,0.0009999795547359623,-2.6848894109993323e-08,6.664477793674504e-11
8.20454337119476,0.0009999665813286438,-4.390082150170951e-08,6.663088842012308e-11
8.204618371819764,0.0009999525469529863,-6.234794642000507e-08,6.661586277951193e-11
8.20469337244477,0.0009999374224845018,-8.222867840686887e-08,6.659966978015203e-11
8.204768373069776,0.0009999211787987024,-1.035814408567224e-07,6.658227818121427e-11
8.20484337369478,0.0009999037867710998,-1.264446718651223e-07,6.656365673542808e-11
8.204918374319785,0.000999885217277206,-1.5085682510017796e-07,6.654377418869955e-11
8.204993374944792,0.0009998654411925332,-1.7685637069672502e-07,6.65225992797197e-11


==> figs/data/euler_leblanc_p3_n1200_discrete_solution.csv <==
x,r,u,p
0.0,1.0,0.0,0.06666666666666668
0.002072949016875158,0.9999999999998873,5.066246603462604e-14,0.06666666666664979
0.005427050983124842,0.9999999999999988,2.9575286768288456e-14,0.06666666666665676
0.0075,0.9999999999998785,5.208355792508631e-14,0.06666666666664926
0.0075,0.9999999999999212,3.805267388665429e-14,0.06666666666665398
0.009572949016875158,0.9999999999999902,3.7781656639530517e-14,0.06666666666665398
0.012927050983124841,0.9999999999999908,3.721970944236892e-14,0.06666666666665404
0.015,0.9999999999999328,3.707755736772564e-14,0.06666666666665409
0.015,0.9999999999999335,3.7118126033128006e-14,0.06666666666665415
0.017072949016875158,0.9999999999999881,3.6855737222466807e-14,0.06666666666665415
0.02042705098312484,0.9999999999999761,3.6854682526571475e-14,0.06666666666665412
0.0225,0.9999999999999242,3.7146579169434116e-14,0.06666666666665404
0.0225,0.999999999999925,3.7105459798123694e-14,0.06666666666665409
0.024572949016875158,0.999999999999986,3.733136622688192e-14,0.06666666666665405
0.02792705098312484,0.9999999999999921,3.74286989016606e-14,0.06666666666665412
0.03,0.9999999999999242,3.711757532724035e-14,0.06666666666665418
0.03,0.9999999999999248,3.7183109325189683e-14,0.0666666666666542
0.03207294901687516,0.9999999999999815,3.7262828288980916e-14,0.06666666666665415
0.03542705098312484,0.9999999999999887,3.757644669980574e-14,0.06666666666665412
0.0375,0.9999999999999255,3.7423400651179724e-14,0.06666666666665418
0.0375,0.9999999999999262,3.746378574799718e-14,0.0666666666666542
0.03957294901687516,0.9999999999999827,3.741845620194838e-14,0.0666666666666542
0.04292705098312484,0.999999999999988,3.7573639664467214e-14,0.06666666666665412
0.045,0.9999999999999258,3.7683333819683635e-14,0.06666666666665419
0.045,0.9999999999999265,3.7759514797687824e-14,0.06666666666665423
0.04707294901687516,0.9999999999999881,3.7798517199053754e-14,0.0666666666666542
0.05042705098312484,0.9999999999999855,3.7773380159347293e-14,0.0666666666666542
0.0525,0.9999999999999235,3.794473553708307e-14,0.06666666666665425
0.0525,0.9999999999999242,3.7899210518851625e-14,0.06666666666665429
0.05457294901687516,0.9999999999999888,3.8052161749139766e-14,0.06666666666665431
0.05792705098312484,0.999999999999984,3.8279709703498555e-14,0.06666666666665431
0.06,0.9999999999999188,3.836694336716898e-14,0.0666666666666543
0.06,0.9999999999999195,3.8406961326720686e-14,0.06666666666665436
0.062072949016875156,0.9999999999999855,3.816799130207923e-14,0.06666666666665434
0.06542705098312485,0.9999999999999861,3.809329801553258e-14,0.06666666666665443
0.0675,0.9999999999999318,3.833573670146916e-14,0.06666666666665445
0.0675,0.9999999999999329,3.831829768240191e-14,0.06666666666665451
0.06957294901687516,0.9999999999999882,3.778333790901265e-14,0.06666666666665448
0.07292705098312484,0.9999999999999868,3.72594228970483e-14,0.06666666666665448
0.075,0.9999999999999342,3.714657916949595e-14,0.06666666666665448
0.075,0.9999999999999348,3.7127855170026614e-14,0.06666666666665454
0.07707294901687516,0.9999999999999908,3.70684129075243e-14,0.06666666666665448
0.08042705098312485,0.9999999999999898,3.705164022097851e-14,0.06666666666665434
0.0825,0.9999999999999292,3.7022853918411e-14,0.06666666666665429
0.0825,0.9999999999999301,3.698981156646352e-14,0.06666666666665434
0.08457294901687516,0.9999999999999868,3.705428981220455e-14,0.06666666666665434
0.08792705098312484,0.9999999999999841,3.700674600447988e-14,0.06666666666665431
0.09,0.9999999999999374,3.690977564737431e-14,0.06666666666665431
0.09,0.9999999999999378,3.6957319920410085e-14,0.06666666666665437
0.09207294901687516,0.9999999999999841,3.676918245474723e-14,0.06666666666665433
0.09542705098312484,1.0000000000000013,3.629700321613656e-14,0.06666666666665434
0.0975,0.9999999999999267,3.6295555038819927e-14,0.06666666666665437
0.0975,0.9999999999999274,3.631189264621997e-14,0.06666666666665443
0.09957294901687516,0.9999999999999828,3.647423209914167e-14,0.06666666666665443
0.10292705098312484,0.9999999999999881,3.6557809808076125e-14,0.06666666666665441
0.105,0.9999999999999345,3.650996318905648e-14,0.06666666666665443
0.105,0.9999999999999348,3.6459665386697534e-14,0.06666666666665444
0.10707294901687515,0.9999999999999878,3.679163223360337e-14,0.06666666666665441
0.11042705098312484,0.9999999999999871,3.6717504521630394e-14,0.06666666666665434
0.1125,0.9999999999999258,3.6550348285909136e-14,0.0666666666666544
0.1125,0.9999999999999265,3.6609824519353874e-14,0.06666666666665443
0.11457294901687516,0.9999999999999775,3.6847777203354083e-14,0.06666666666665443
0.11792705098312484,0.9999999999999851,3.700876316866929e-14,0.06666666666665443
0.12,0.9999999999999256,3.673024553521411e-14,0.06666666666665443
0.12,0.9999999999999262,3.674786812298387e-14,0.0666666666666545
0.12207294901687515,0.9999999999999778,3.6626983555413876e-14,0.06666666666665445
0.12542705098312484,0.9999999999999833,3.6525112230456354e-14,0.06666666666665445
0.1275,0.9999999999999268,3.6765490710612917e-14,0.06666666666665445
0.1275,0.9999999999999276,3.6735569025258076e-14,0.06666666666665451
0.12957294901687516,0.9999999999999801,3.6585267060664406e-14,0.06666666666665448
0.13292705098312485,0.9999999999999771,3.650349755065326e-14,0.06666666666665443
0.135,0.9999999999999276,3.607674124165548e-14,0.06666666666665443
0.135,0.9999999999999281,3.6093262417649425e-14,0.06666666666665447
0.13707294901687517,0.9999999999999734,3.6197897140059956e-14,0.06666666666665445
0.14042705098312483,0.9999999999999878,3.660606075454451e-14,0.06666666666665437
0.1425,0.9999999999999265,3.667847918399283e-14,0.06666666666665447
0.1425,0.9999999999999272,3.677099776938108e-14,0.06666666666665451
0.14457294901687515,0.9999999999999885,3.687705125604606e-14,0.06666666666665454
0.14792705098312484,0.9999999999999913,3.723832087272669e-14,0.06666666666665454
0.15,0.9999999999999328,3.729453547873549e-14,0.06666666666665462
0.15,0.9999999999999335,3.734501684965685e-14,0.06666666666665469
0.15207294901687515,0.9999999999999887,3.7083041284601937e-14,0.06666666666665465
0.15542705098312484,0.9999999999999828,3.681746377232937e-14,0.06666666666665465
0.1575,0.9999999999999308,3.6877834707151515e-14,0.06666666666665465
0.1575,0.9999999999999315,3.685966141357774e-14,0.0666666666666547
0.15957294901687516,0.9999999999999818,3.6948363118475234e-14,0.06666666666665465
0.16292705098312485,0.9999999999999855,3.727549806574897e-14,0.06666666666665465
0.165,0.9999999999999241,3.723762920587303e-14,0.06666666666665465
0.165,0.9999999999999247,3.727397579300653e-14,0.0666666666666547
0.16707294901687517,0.9999999999999787,3.70173726844723e-14,0.06666666666665468
0.17042705098312483,0.9999999999999754,3.6863490529942244e-14,0.06666666666665469
0.1725,0.9999999999999266,3.6601380362765753e-14,0.0666666666666547
0.1725,0.9999999999999274,3.6568705148068096e-14,0.06666666666665476
0.17457294901687515,0.9999999999999833,3.67921860202931e-14,0.06666666666665473
0.17792705098312483,1.0000000000000013,3.719101670069842e-14,0.06666666666665465
0.18,0.9999999999999242,3.732464073263603e-14,0.06666666666665462
0.18,0.999999999999925,3.726957014603736e-14,0.06666666666665465
0.18207294901687515,0.9999999999999807,3.7143166301914844e-14,0.06666666666665465
0.18542705098312484,0.9999999999999807,3.7369631893028845e-14,0.06666666666665465
0.1875,0.9999999999999274,3.744285892503407e-14,0.06666666666665465
0.1875,0.9999999999999281,3.7403942377220784e-14,0.06666666666665468
0.18957294901687516,1.0000000000000013,3.7436397495611356e-14,0.06666666666665465
0.19292705098312485,0.9999999999999833,3.7599754840074694e-14,0.06666666666665465
0.195,0.9999999999999267,3.751518496209609e-14,0.0666666666666547
0.195,0.9999999999999274,3.75669513133678e-14,0.06666666666665474
0.19707294901687517,0.9999999999999801,3.772878545878247e-14,0.06666666666665474
0.20042705098312485,0.9999999999999841,3.808542248047592e-14,0.06666666666665487
0.2025,0.9999999999999272,3.8254599370649016e-14,0.06666666666665493
0.2025,0.9999999999999278,3.8302510780931175e-14,0.06666666666665498
0.20457294901687517,0.9999999999999818,3.8241927819284654e-14,0.06666666666665493
0.20792705098312483,1.0000000000000013,3.8062775477281746e-14,0.06666666666665487
0.21,0.9999999999999303,3.775382417038959e-14,0.06666666666665487
0.21,0.9999999999999308,3.778264444402936e-14,0.06666666666665494
0.21207294901687515,0.9999999999999807,3.777478900929753e-14,0.06666666666665487
0.21542705098312484,0.9999999999999835,3.7662644333574035e-14,0.06666666666665479
0.2175,0.9999999999999202,3.753244041252189e-14,0.06666666666665481
0.2175,0.9999999999999208,3.7569704842733176e-14,0.06666666666665487
0.21957294901687516,0.999999999999984,3.742598699223565e-14,0.06666666666665481
0.22292705098312485,0.9999999999999815,3.730507429397297e-14,0.06666666666665474
0.225,0.9999999999999287,3.734777037894548e-14,0.06666666666665476
0.225,0.9999999999999295,3.737016575083484e-14,0.0666666666666548
0.22707294901687516,0.9999999999999887,3.735187698496609e-14,0.06666666666665479
0.23042705098312485,1.0000000000000013,3.747390571013651e-14,0.06666666666665479
0.2325,0.9999999999999354,3.7673421114029056e-14,0.06666666666665479
0.2325,0.9999999999999362,3.763138389962594e-14,0.06666666666665483
0.23457294901687517,0.999999999999986,3.790557708674074e-14,0.06666666666665476
0.23792705098312483,0.9999999999999725,3.812175402224827e-14,0.06666666666665465
0.24,0.9999999999999278,3.816575215764607e-14,0.06666666666665465
0.24,0.9999999999999282,3.8101870277327384e-14,0.06666666666665465
0.24207294901687515,0.9999999999999818,3.8403776790037874e-14,0.0666666666666547
0.24542705098312484,0.9999999999999765,3.8495872409858116e-14,0.06666666666665476
0.2475,0.9999999999999182,3.836180344569765e-14,0.06666666666665476
0.2475,0.9999999999999188,3.8417424738100803e-14,0.06666666666665479
0.24957294901687516,0.9999999999999841,3.8502673832768226e-14,0.06666666666665469
0.25292705098312485,0.9999999999999748,3.855016338192424e-14,0.06666666666665465
0.255,0.9999999999999293,3.832141834892803e-14,0.06666666666665462
0.255,0.9999999999999301,3.835647995567798e-14,0.06666666666665465
0.25707294901687516,0.9999999999999855,3.8041810839589486e-14,0.06666666666665463
0.26042705098312485,0.9999999999999835,3.797505685800654e-14,0.06666666666665459
0.2625,0.9999999999999316,3.778392942436759e-14,0.06666666666665455
0.2625,0.9999999999999322,3.775859695448577e-14,0.06666666666665459
0.26457294901687517,1.0000000000000013,3.767706662348927e-14,0.06666666666665456
0.26792705098312486,0.9999999999999801,3.776936158188866e-14,0.06666666666665454
0.27,0.9999999999999242,3.7719313269496134e-14,0.06666666666665454
0.27,0.9999999999999247,3.7627528958591583e-14,0.06666666666665456
0.2720729490168752,0.9999999999999818,3.776103021569386e-14,0.06666666666665459
0.27542705098312487,0.9999999999999721,3.7606371698007883e-14,0.06666666666665455
0.2775,0.9999999999999198,3.7402840965506587e-14,0.06666666666665456
0.2775,0.9999999999999205,3.745020166992588e-14,0.06666666666665459
0.2795729490168752,0.9999999999999801,3.720441985364723e-14,0.06666666666665456
0.2829270509831248,0.9999999999999788,3.7103240406450684e-14,0.06666666666665456
0.285,0.9999999999999305,3.7203485442288276e-14,0.06666666666665465
0.285,0.9999999999999312,3.71414392481311e-14,0.06666666666665468
0.28707294901687513,0.999999999999986,3.738804720973243e-14,0.06666666666665474
0.2904270509831248,0.9999999999999818,3.76070775390201e-14,0.06666666666665479
0.2925,0.9999999999999322,3.7570989823115514e-14,0.06666666666665481
0.2925,0.9999999999999327,3.751812206004624e-14,0.06666666666665486
0.29457294901687514,0.9999999999999871,3.7616370302659675e-14,0.06666666666665487
0.29792705098312483,0.9999999999999895,3.792184221359925e-14,0.06666666666665479
0.3,0.9999999999999327,3.809269184628059e-14,0.06666666666665483
0.3,0.9999999999999335,3.8173094902585e-14,0.0666666666666549
0.30207294901687515,0.9999999999999807,3.8171688057751095e-14,0.06666666666665487
0.30542705098312484,0.9999999999999881,3.837982325084115e-14,0.06666666666665484
0.3075,0.9999999999999295,3.857951583119667e-14,0.0666666666666548
0.3075,0.9999999999999302,3.853344010712869e-14,0.06666666666665487
0.30957294901687515,0.999999999999978,3.8433431291081837e-14,0.06666666666665479
0.31292705098312484,0.9999999999999801,3.849834241748008e-14,0.06666666666665465
0.315,0.9999999999999309,3.867313582835576e-14,0.06666666666665463
0.315,0.9999999999999317,3.869020771019678e-14,0.06666666666665468
0.31707294901687516,0.999999999999978,3.8747547454747185e-14,0.06666666666665469
0.32042705098312485,0.9999999999999754,3.8860125919338967e-14,0.06666666666665465
0.3225,0.9999999999999215,3.9020447660731797e-14,0.06666666666665459
0.3225,0.9999999999999223,3.898299966189807e-14,0.06666666666665465
0.32457294901687517,0.9999999999999755,3.877865339840491e-14,0.06666666666665456
0.32792705098312486,0.9999999999999761,3.878055785947954e-14,0.06666666666665447
0.33,0.9999999999999206,3.871719229753224e-14,0.06666666666665443
0.33,0.9999999999999214,3.871058382715227e-14,0.06666666666665447
0.3320729490168752,0.9999999999999808,3.888499010291148e-14,0.0666666666666544
0.33542705098312486,0.99999999999998,3.8809970150757926e-14,0.06666666666665425
0.3375,0.9999999999999267,3.865037331920504e-14,0.0666666666666542
0.3375,0.9999999999999274,3.868910629840585e-14,0.06666666666665425
0.3395729490168752,0.9999999999999756,3.846560896010953e-14,0.06666666666665418
0.3429270509831248,0.9999999999999798,3.7925371588706354e-14,0.06666666666665413
0.345,0.9999999999999221,3.7902514753972216e-14,0.06666666666665412
0.345,0.9999999999999227,3.7778789502965446e-14,0.06666666666665415
0.34707294901687513,0.9999999999999807,3.8099272414393526e-14,0.06666666666665412
0.3504270509831248,0.9999999999999978,3.8092169042511884e-14,0.06666666666665402
0.3525,0.9999999999999178,3.803468416173299e-14,0.06666666666665405
0.3525,0.9999999999999182,3.8077455650653754e-14,0.06666666666665408
0.35457294901687514,0.9999999999999788,3.830472674219833e-14,0.06666666666665408
0.35792705098312483,0.999999999999984,3.852635957736295e-14,0.06666666666665401
0.36,0.9999999999999158,3.866469167168666e-14,0.06666666666665398
0.36,0.9999999999999167,3.870544390575928e-14,0.06666666666665402
0.36207294901687515,0.9999999999999782,3.830210841828394e-14,0.06666666666665395
0.36542705098312483,0.9999999999999721,3.779011419853888e-14,0.0666666666666539
0.3675,0.9999999999999208,3.790728753819434e-14,0.06666666666665386
0.3675,0.9999999999999215,3.786066110820659e-14,0.0666666666666539
0.36957294901687515,0.9999999999999647,3.7940622257281736e-14,0.06666666666665387
0.37292705098312484,0.9999999999999707,3.78336595065971e-14,0.0666666666666538
0.375,0.9999999999999185,3.7869105264852404e-14,0.06666666666665379
0.375,0.9999999999999192,3.782853659939361e-14,0.06666666666665381
0.37707294901687516,0.9999999999999738,3.7950634073041065e-14,0.06666666666665375
0.38042705098312485,0.9999999999999734,3.7800334475878615e-14,0.06666666666665369
0.3825,0.9999999999999235,3.7589346685246384e-14,0.0666666666666537
0.3825,0.9999999999999243,3.7598525116363243e-14,0.06666666666665373
0.38457294901687517,0.9999999999999674,3.7266679613048106e-14,0.06666666666665373
0.38792705098312485,0.9999999999999788,3.7374708401444676e-14,0.06666666666665368
0.39,0.9999999999999185,3.7455341591450614e-14,0.06666666666665375
0.39,0.9999999999999194,3.751353284448937e-14,0.0666666666666538
0.39207294901687517,0.9999999999999815,3.7498645933223305e-14,0.06666666666665381
0.39542705098312486,0.999999999999984,3.7651043594987556e-14,0.06666666666665376
0.3975,0.999999999999918,3.778906934570457e-14,0.06666666666665365
0.3975,0.999999999999919,3.770315923071642e-14,0.0666666666666537
0.3995729490168752,0.9999999999999738,3.75771130590922e-14,0.06666666666665368
0.40292705098312487,0.9999999999999681,3.7891526949540234e-14,0.06666666666665368
0.405,0.9999999999999245,3.782908730534131e-14,0.06666666666665366
0.405,0.999999999999925,3.777878950296881e-14,0.0666666666666537
0.4070729490168752,0.9999999999999791,3.779698470961221e-14,0.0666666666666537
0.4104270509831248,0.9999999999999668,3.81146063833405e-14,0.06666666666665357
0.4125,0.9999999999999152,3.8212011450453195e-14,0.06666666666665359
0.4125,0.9999999999999155,3.812720274722271e-14,0.06666666666665359
0.41457294901687514,0.9999999999999699,3.854860202460594e-14,0.06666666666665372
0.4179270509831248,0.9999999999999668,3.9015565586112966e-14,0.06666666666665365
0.42,0.9999999999999222,3.920768765503555e-14,0.06666666666665359
0.42,0.999999999999923,3.916638471513869e-14,0.06666666666665365
0.42207294901687514,0.9999999999999718,3.923650224556649e-14,0.06666666666665363
0.42542705098312483,0.9999999999999771,3.943045386056549e-14,0.06666666666665354
0.4275,0.9999999999999158,3.961741281890385e-14,0.06666666666665351
0.4275,0.9999999999999166,3.9506720939989594e-14,0.06666666666665358
0.42957294901687515,0.9999999999999761,3.9502956445927684e-14,0.06666666666665354
0.43292705098312484,0.9999999999999761,3.9668354448612035e-14,0.06666666666665345
0.435,0.9999999999999128,3.9780421755036356e-14,0.06666666666665352
0.435,0.9999999999999133,3.975490571660323e-14,0.06666666666665354
0.43707294901687516,0.9999999999999727,4.0010439828309246e-14,0.06666666666665358
0.44042705098312485,0.9999999999999774,3.993947737561269e-14,0.06666666666665354
0.4425,0.9999999999999152,3.9865230458336976e-14,0.06666666666665354
0.4425,0.9999999999999158,3.9923788848588595e-14,0.06666666666665359
0.44457294901687516,0.9999999999999748,3.9789036282600897e-14,0.06666666666665358
0.44792705098312485,0.9999999999999815,3.998823463257594e-14,0.06666666666665365
0.45,0.9999999999999308,4.0103135392125166e-14,0.06666666666665365
0.45,0.9999999999999316,4.006972590295893e-14,0.0666666666666537
0.45207294901687517,0.9999999999999833,3.979527440323311e-14,0.06666666666665368
0.45542705098312486,0.9999999999999761,4.007313833259062e-14,0.06666666666665363
0.4575,0.9999999999999265,4.017068864490201e-14,0.06666666666665359
0.4575,0.9999999999999272,4.0141317665418376e-14,0.06666666666665365
0.4595729490168752,0.9999999999999745,4.023660338058529e-14,0.06666666666665358
0.46292705098312487,0.9999999999999721,4.0055393950077863e-14,0.06666666666665359
0.465,0.9999999999999192,3.980685563654806e-14,0.06666666666665365
0.465,0.9999999999999195,3.981456551869953e-14,0.06666666666665368
0.4670729490168752,0.9999999999999721,3.99230481711022e-14,0.06666666666665373
0.4704270509831248,0.9999999999999715,4.0066152717969414e-14,0.06666666666665381
0.4725,0.9999999999999182,3.978923304883064e-14,0.06666666666665384
0.4725,0.999999999999919,3.9888360104514704e-14,0.06666666666665388
0.47457294901687513,0.9999999999999775,3.9415001546096656e-14,0.06666666666665376
0.4779270509831248,0.9999999999999807,3.9459754239937e-14,0.06666666666665373
0.48,0.9999999999999263,3.941401878590664e-14,0.06666666666665373
0.48,0.999999999999927,3.9350136905564027e-14,0.0666666666666538
0.48207294901687514,0.9999999999999681,3.917658238858139e-14,0.06666666666665376
0.48542705098312483,0.9999999999999727,3.9342784545639945e-14,0.06666666666665368
0.4875,0.9999999999999128,3.9230083026923164e-14,0.0666666666666537
0.4875,0.9999999999999135,3.925945400642529e-14,0.06666666666665376
0.48957294901687515,0.9999999999999765,3.919252546486218e-14,0.06666666666665376
0.49292705098312484,0.9999999999999775,3.9431200230850735e-14,0.06666666666665368
0.495,0.9999999999999185,3.9479002078037064e-14,0.06666666666665368
0.495,0.9999999999999192,3.9514981527957454e-14,0.06666666666665376
0.49707294901687515,1.0000000000000013,3.9385499847282296e-14,0.06666666666665369
0.5004270509831248,0.9999999999999815,3.943023862685604e-14,0.06666666666665368
0.5025,0.9999999999999135,3.9479002078012294e-14,0.06666666666665365
0.5025,0.9999999999999142,3.95166336454688e-14,0.06666666666665373
0.5045729490168751,0.9999999999999718,3.934337996625634e-14,0.06666666666665368
0.5079270509831249,0.9999999999999855,3.932963390443594e-14,0.06666666666665365
0.51,0.9999999999999185,3.936115102283931e-14,0.06666666666665365
0.51,0.9999999999999194,3.931562600463822e-14,0.0666666666666537
0.5120729490168752,0.9999999999999778,3.9435924417734315e-14,0.06666666666665368
0.5154270509831248,0.9999999999999727,3.942175948649312e-14,0.06666666666665365
0.5175,0.9999999999999172,3.921613181162146e-14,0.06666666666665366
0.5175,0.9999999999999178,3.926808173159528e-14,0.06666666666665373
0.5195729490168751,0.9999999999999738,3.9242321351829935e-14,0.06666666666665369
0.5229270509831249,0.9999999999999647,3.929889024842301e-14,0.06666666666665368
0.525,0.9999999999999143,3.927193667265089e-14,0.06666666666665366
0.525,0.9999999999999152,3.922384169376364e-14,0.06666666666665373
0.5270729490168752,0.9999999999999808,3.90477009024037e-14,0.0666666666666537
0.5304270509831248,1.0000000000000013,3.914206857135132e-14,0.06666666666665358
0.5325,0.9999999999999165,3.9165099734777855e-14,0.06666666666665357
0.5325,0.9999999999999174,3.9137197304282916e-14,0.06666666666665362
0.5345729490168751,0.9999999999999641,3.9121945737645927e-14,0.06666666666665359
0.5379270509831249,0.9999999999999748,3.932068951267055e-14,0.06666666666665352
0.54,0.9999999999999158,3.9479002077989246e-14,0.06666666666665354
0.54,0.9999999999999165,3.950084674402823e-14,0.06666666666665358
0.5420729490168752,0.9999999999999775,3.944407329337453e-14,0.06666666666665354
0.5454270509831248,0.9999999999999718,3.918470053948474e-14,0.06666666666665354
0.5475,0.9999999999999135,3.923265298755927e-14,0.06666666666665354
0.5475,0.9999999999999143,3.9188412949681355e-14,0.06666666666665358
0.5495729490168751,0.999999999999978,3.887778730046484e-14,0.06666666666665354
0.5529270509831249,0.9999999999999708,3.8547969569420315e-14,0.06666666666665348
0.555,0.9999999999999168,3.848552869678937e-14,0.06666666666665348
0.555,0.9999999999999174,3.852701520535644e-14,0.06666666666665352
0.5570729490168752,0.9999999999999695,3.83281315909281e-14,0.06666666666665345
0.5604270509831248,0.9999999999999708,3.8161884229394554e-14,0.06666666666665348
0.5625,0.9999999999999103,3.801779584853356e-14,0.06666666666665348
0.5625,0.999999999999911,3.789847624436859e-14,0.06666666666665354
0.5645729490168752,0.9999999999999745,3.796732771924208e-14,0.06666666666665354
0.5679270509831248,0.9999999999999765,3.833884412628334e-14,0.06666666666665345
0.57,0.9999999999999175,3.848956720648848e-14,0.06666666666665341
0.57,0.9999999999999182,3.8465336148449555e-14,0.06666666666665345
0.5720729490168751,0.9999999999999778,3.856773237271424e-14,0.06666666666665343
0.5754270509831249,0.9999999999999707,3.8596989917034754e-14,0.06666666666665345
0.5775,0.9999999999999194,3.87164580231095e-14,0.06666666666665348
0.5775,0.9999999999999202,3.875280461019979e-14,0.06666666666665354
0.5795729490168752,0.9999999999999761,3.869472778534969e-14,0.06666666666665354
0.5829270509831248,0.9999999999999685,3.8698904575689336e-14,0.06666666666665345
0.585,0.9999999999999042,3.8843487509345296e-14,0.06666666666665337
0.585,0.9999999999999049,3.872288292484241e-14,0.06666666666665343
0.5870729490168751,0.9999999999999761,3.8900770119241624e-14,0.06666666666665341
0.5904270509831249,0.9999999999999681,3.9117087340301293e-14,0.06666666666665343
0.5925,0.999999999999917,3.8874327037909424e-14,0.06666666666665348
0.5925,0.9999999999999176,3.883449264698632e-14,0.06666666666665354
0.5945729490168752,0.99999999999997,3.8804884220473535e-14,0.06666666666665359
0.5979270509831248,0.9999999999999668,3.900242002984396e-14,0.06666666666665358
0.6,0.9999999999999125,3.9237792908902795e-14,0.06666666666665351
0.6,0.9999999999999134,3.919575569461081e-14,0.06666666666665357
0.6020729490168751,0.9999999999999761,3.935206348295764e-14,0.06666666666665357
0.6054270509831249,0.9999999999999738,3.9529576126446916e-14,0.06666666666665358
0.6075,0.9999999999999215,3.9627692661648384e-14,0.06666666666665359
0.6075,0.9999999999999221,3.948175560740896e-14,0.06666666666665362
0.6095729490168752,0.9999999999999738,3.984788775627553e-14,0.06666666666665365
0.6129270509831248,0.999999999999978,3.9745814537038755e-14,0.06666666666665359
0.615,0.9999999999999155,3.9685700346082414e-14,0.06666666666665359
0.615,0.999999999999916,3.973636528573021e-14,0.06666666666665359
0.6170729490168751,0.9999999999999855,4.011488711537793e-14,0.06666666666665351
0.6204270509831249,0.9999999999999742,3.997646971158396e-14,0.06666666666665344
0.6225,0.9999999999999075,3.9690840267446824e-14,0.06666666666665343
0.6225,0.9999999999999079,3.977950391175833e-14,0.06666666666665343
0.6245729490168752,0.9999999999999721,3.9949021137221353e-14,0.06666666666665329
0.6279270509831248,0.9999999999999695,4.026908982314761e-14,0.06666666666665329
0.63,0.9999999999999094,4.046439843985831e-14,0.06666666666665334
0.63,0.9999999999999098,4.043007110766568e-14,0.06666666666665338
0.6320729490168752,0.9999999999999671,4.0703849985264476e-14,0.06666666666665345
0.6354270509831248,0.9999999999999845,4.1032189908698816e-14,0.06666666666665336
0.6375,0.9999999999999158,4.120381284845675e-14,0.06666666666665334
0.6375,0.9999999999999165,4.111129426301006e-14,0.06666666666665337
0.6395729490168751,0.9999999999999748,4.122096930207717e-14,0.06666666666665336
0.6429270509831249,0.9999999999999754,4.1376558133991317e-14,0.0666666666666533
0.645,0.999999999999915,4.141601817516302e-14,0.06666666666665327
0.645,0.9999999999999154,4.143235578254951e-14,0.0666666666666533
0.6470729490168752,0.9999999999999806,4.200973907090486e-14,0.06666666666665315
0.6504270509831248,0.9999999999999786,4.309157258192449e-14,0.06666666666665282
0.6525,0.9999999999999064,4.3660328145231386e-14,0.0666666666666527
0.6525,0.9999999999999069,4.3702365359640926e-14,0.06666666666665273
0.6545729490168751,0.999999999999967,4.441786904880084e-14,0.06666666666665257
0.6579270509831249,0.9999999999999627,4.537949508679354e-14,0.0666666666666522
0.66,0.9999999999998909,4.597182423080705e-14,0.066666666666652
0.66,0.9999999999998918,4.5947593172754575e-14,0.06666666666665204
0.6620729490168752,0.9999999999999584,4.6532428898644875e-14,0.06666666666665182
0.6654270509831248,0.9999999999999539,4.7470584146597955e-14,0.06666666666665146
0.6675,0.999999999999888,4.80597337350662e-14,0.06666666666665119
0.6675,0.9999999999998884,4.801989934412456e-14,0.06666666666665123
0.6695729490168751,0.9999999999999439,4.8566877308205086e-14,0.06666666666665091
0.6729270509831249,0.999999999999937,4.9481345671208806e-14,0.06666666666665048
0.675,0.9999999999998873,5.005989743819068e-14,0.06666666666665026
0.675,0.9999999999998881,5.0027772929433804e-14,0.06666666666665032
0.6770729490168752,0.9999999999999319,5.059781877660609e-14,0.06666666666665007
0.6804270509831248,0.9999999999999414,5.1459726471498176e-14,0.06666666666664967
0.6825,0.9999999999998773,5.1940374399915554e-14,0.06666666666664944
0.6825,0.9999999999998778,5.1900540008984793e-14,0.0666666666666495
0.6845729490168752,0.9999999999999267,5.2416945475274294e-14,0.06666666666664926
0.6879270509831248,0.9999999999999322,5.330499660114856e-14,0.06666666666664889
0.69,0.9999999999998711,5.38590336349371e-14,0.06666666666664868
0.69,0.999999999999872,5.383902465517048e-14,0.06666666666664874
0.6920729490168751,0.9999999999999144,5.438857053382565e-14,0.06666666666664849
0.6954270509831249,0.9999999999999242,5.528312579349236e-14,0.06666666666664811
0.6975,0.9999999999998589,5.579017553625737e-14,0.06666666666664796
0.6975,0.9999999999998596,5.580045537903309e-14,0.066666666666648
0.6995729490168752,0.9999999999999111,5.637574076399822e-14,0.06666666666664776
0.7029270509831248,0.9999999999999134,5.733804483097257e-14,0.0666666666666474
0.705,0.9999999999998411,5.787624935431002e-14,0.06666666666664718
0.705,0.9999999999998417,5.784540982580773e-14,0.06666666666664722
0.7070729490168751,0.9999999999999137,5.8348365421137e-14,0.06666666666664699
0.7104270509831249,0.9999999999999133,5.927056724960311e-14,0.0666666666666466
0.7125,0.9999999999998516,5.986429752836401e-14,0.06666666666664635
0.7125,0.9999999999998523,5.988504078262848e-14,0.06666666666664642
0.7145729490168752,0.9999999999999122,6.008904439473904e-14,0.06666666666664621
0.7179270509831248,0.9999999999999033,6.052655424262269e-14,0.06666666666664596
0.72,0.9999999999998421,6.094111106383115e-14,0.06666666666664578
0.72,0.9999999999998429,6.090935369230393e-14,0.06666666666664585
0.7220729490168751,0.9999999999998976,6.15793668924328e-14,0.06666666666664549
0.7254270509831249,0.9999999999998775,6.537439733303425e-14,0.06666666666664404
0.7275,0.9999999999998139,6.895314713029373e-14,0.06666666666664282
0.7275,0.9999999999998157,6.856728588734642e-14,0.06666666666664298
0.7295729490168752,0.999999999999865,6.862947432522216e-14,0.0666666666666429
0.7329270509831248,0.9999999999998762,6.587208092420053e-14,0.0666666666666437
0.735,0.9999999999998149,6.835140918707999e-14,0.06666666666664282
0.735,0.9999999999998147,6.860436674811057e-14,0.06666666666664277
0.7370729490168751,0.9999999999998451,7.476645329534023e-14,0.0666666666666407
0.7404270509831249,0.9999999999998486,7.361197191901266e-14,0.06666666666664127
0.7425,0.9999999999998347,6.282232230193735e-14,0.06666666666664499
0.7425,0.9999999999998292,6.48149596911243e-14,0.06666666666664435
0.7445729490168752,0.9999999999998768,6.851933622054823e-14,0.06666666666664316
0.7479270509831248,0.9999999999998093,8.905349054875508e-14,0.06666666666663623
0.75,0.9999999999997694,8.407296023994754e-14,0.06666666666663777
0.75,0.9999999999997756,8.2112447357951e-14,0.06666666666663844
0.7520729490168752,0.9999999999999027,5.776466254629676e-14,0.06666666666664658
0.7554270509831248,0.99999999999986,7.260659870767132e-14,0.06666666666664171
0.7575,0.9999999999996354,1.3095822191708477e-13,0.06666666666662231
0.7575,0.9999999999996652,1.2113491426089064e-13,0.06666666666662559
0.7595729490168751,0.9999999999997631,1.0865578672160242e-13,0.06666666666662993
0.7629270509831249,1.0000000000000475,1.0191036481102998e-14,0.06666666666666259
0.765,0.99999999999992,3.249054461554723e-14,0.06666666666665494
0.765,0.9999999999998893,4.2882180732484975e-14,0.06666666666665148
0.7670729490168752,0.9999999999995624,1.7290022963136923e-13,0.06666666666660818
0.7704270509831248,0.9999999999996907,1.2995192511496656e-13,0.06666666666662253
0.7725,1.000000000000495,-1.5687590844635253e-13,0.06666666666671814
0.7725,1.000000000000361,-1.1202073215270454e-13,0.0666666666667032
0.7745729490168751,1.000000000000323,-8.233363912920188e-14,0.06666666666669331
0.7779270509831249,0.9999999999988232,4.2089337849444663e-13,0.06666666666652558
0.78,0.9999999999987887,4.1196910681059894e-13,0.06666666666652847
0.78,0.9999999999989808,3.48114761695246e-13,0.0666666666665498
0.7820729490168752,1.000000000000965,-2.94156034315936e-13,0.06666666666676382
0.7854270509831248,1.0000000000009708,-2.97225700598246e-13,0.06666666666676485
0.7875,0.99999999999672,1.0998227604669327e-12,0.06666666666629915
0.7875,0.9999999999972744,9.153142673863919e-13,0.0666666666663607
0.7895729490168751,0.999999999996737,1.1132308920415792e-12,0.06666666666629463
0.7929270509831249,1.0000000000040723,-1.3322677245392495e-12,0.06666666666710977
0.795,1.0000000000063825,-2.1217569886049157e-12,0.0666666666673729
0.795,1.000000000005176,-1.7193169290101646e-12,0.06666666666723885
0.7970729490168752,0.9999999999963796,1.2331993602610116e-12,0.06666666666625454
0.8004270509831248,0.9999999999911928,2.9622939823409466e-12,0.06666666666567812
0.8025,1.0000000000093,-3.0919112783530665e-12,0.06666666666769624
0.8025,1.0000000000075628,-2.5125666890451057e-12,0.06666666666750318
0.8045729490168751,1.00000000001736,-5.765122781663094e-12,0.06666666666858734
0.8079270509831249,0.9999999999867349,4.4427711596448935e-12,0.06666666666518468
0.81,0.9999999999601472,1.3288848270708556e-11,0.06666666666223596
0.81,0.9999999999670744,1.0979994838685123e-11,0.06666666666300564
0.8120729490168752,0.9999999999997813,9.473859163551812e-14,0.06666666666663403
0.8154270509831248,1.000000000053451,-1.7795507604993108e-11,0.06666666667259755
0.8175,0.9999999999951251,1.6319903895096642e-12,0.06666666666612177
0.8175,0.9999999999965059,1.1720221282555203e-12,0.06666666666627515
0.8195729490168752,0.9999999999172349,2.761345883801963e-11,0.06666666665746136
0.8229270509831248,1.000000000001373,-4.325123831773212e-13,0.06666666666680988
0.825,1.0000000001875946,-6.252857760708689e-11,0.06666666668750854
0.825,1.0000000001552367,-5.174225960192342e-11,0.06666666668391315
0.8270729490168751,1.0000000000987588,-3.28943044820292e-11,0.06666666667763042
0.8304270509831249,0.9999999997494214,8.354954735949485e-11,0.0666666666388157
0.8325,0.9999999997819894,7.267484751866559e-11,0.06666666664244061
0.8325,0.9999999998144434,6.185713045345668e-11,0.0666666666460466
0.8345729490168752,1.0000000002475304,-8.248904535683148e-11,0.06666666669416192
0.8379270509831248,1.0000000003382155,-1.1271582803239623e-10,0.06666666670423736
0.84,0.9999999994609368,1.7969159598511997e-10,0.06666666660676819
0.84,0.9999999995584495,1.4718752267879807e-10,0.0666666666176029
0.8420729490168751,0.9999999991871201,2.709836645146434e-10,0.06666666657633756
0.8454270509831249,1.0000000006175642,-2.058319628704637e-10,0.06666666673527606
0.8475,1.0000000017969575,-5.98984138701871e-10,0.06666666686632682
0.8475,1.0000000015169048,-5.056330071414908e-10,0.06666666683520979
0.8495729490168752,1.0000000001936618,-6.453343761564668e-11,0.0666666666881767
0.8529270509831248,0.999999997469921,8.433837866090607e-10,0.06666666638553777
0.855,0.9999999993420656,2.1931402766741207e-10,0.06666666659356102
0.855,0.9999999993748105,2.0839935308329862e-10,0.0666666665971993
0.8570729490168751,1.0000000032531637,-1.0843667987895664e-09,0.06666666702812123
0.8604270509831249,1.0000000018182968,-6.06078868840827e-10,0.06666666686869192
0.8625,0.9999999934427803,2.1857441941952357e-09,0.06666666593808436
0.8625,0.9999999945441782,1.8186117610920405e-09,0.06666666606046186
0.8645729490168752,0.9999999930381158,2.3206499071591434e-09,0.06666666589311594
0.8679270509831248,1.000000007440241,-2.480060578600428e-09,0.06666666749335276
0.87,1.000000015596756,-5.198913651846478e-09,0.0666666683996371
0.87,1.0000000134351674,-4.478383830985564e-09,0.06666666815946053
0.8720729490168752,1.0000000001070957,-3.567839734131365e-11,0.06666666667855868
0.8754270509831248,0.9999999768599875,7.713356823947253e-09,0.06666666409554681
0.8775,0.99999999476718,1.7442780215389246e-09,0.06666666608523951
0.8775,0.9999999946466848,1.784443375642906e-09,0.06666666607185111
0.8795729490168751,1.0000000291175193,-9.705821208811178e-09,0.06666666990193919
0.8829270509831249,1.0000000199218049,-6.640582124349915e-09,0.06666666888019283
0.885,0.9999999477283632,1.742388047263758e-08,0.06666666085870557
0.885,0.9999999563998985,1.453336807400556e-08,0.0666666618222097
0.8870729490168752,0.999999932745855,2.241806982817037e-08,0.06666665919397594
0.8904270509831248,1.0000000483725333,-1.6124161510618467e-08,0.06666667204138609
0.8925,1.0000001444770292,-4.81590100231168e-08,0.06666668271967026
0.8925,1.0000001256373983,-4.187913303451976e-08,0.06666668062637757
0.8945729490168751,1.0000000452491709,-1.508303721606241e-08,0.0666666716943446
0.8979270509831249,0.9999997999235635,6.669216271164421e-08,0.06666664443594729
0.9,0.9999998451197334,5.1626758586641836e-08,0.0666666494577473
0.9,0.9999998571995111,4.760017333533722e-08,0.06666665079994215
0.9020729490168752,1.0000001511129883,-5.037097529067062e-08,0.06666668345699182
0.9054270509831248,1.0000003319572222,-1.106523916495833e-07,0.06666670355080384
0.9075,0.9999998519907366,4.933645738232682e-08,0.06666665022118091
0.9075,0.9999998900775497,3.6640816310589324e-08,0.06666665445306062
0.9095729490168751,0.999999418026929,1.9399111860706045e-07,0.06666660200298385
0.9129270509831249,0.9999998586752404,4.7108172602746e-08,0.06666665096394216
0.915,1.000000984352099,-3.281172050469532e-07,0.0666667760391383
0.915,1.0000008441507036,-2.8138361831339196e-07,0.06666676046125711
0.9170729490168752,1.0000010678300109,-3.559429444661273e-07,0.06666678531439732
0.9204270509831248,0.9999991686029032,2.77132125934897e-07,0.06666657428934046
0.9225,0.9999977211193753,7.596271768473381e-07,0.06666641345799022
0.9225,0.9999979684128871,6.771959568464407e-07,0.06666644093498465
0.9245729490168751,0.9999989996396933,3.3345412712490427e-07,0.06666655551536287
0.9279270509831249,1.0000029719306542,-9.906430919146023e-07,0.06666699688168244
0.93,1.000003323624819,-1.1078744665212907e-06,0.06666703595897121
0.93,1.0000030906653574,-1.0302197585996845e-06,0.06666701007395791
0.9320729490168752,0.9999992838026297,2.3873287844267867e-07,0.06666658708907601
0.9354270509831248,0.9999937942268069,2.0685942461304275e-06,0.06666597713810146
0.9375,0.9999974584777264,8.471780909644187e-07,0.06666638427444553
0.9375,0.9999973656372577,8.781268929213638e-07,0.06666637395821383
0.9395729490168752,1.000005568784953,-1.8562576538581235e-06,0.06666728542151236
0.9429270509831248,1.0000096992069936,-3.2330668949096914e-06,0.06666774436259731
0.945,0.999997548478437,8.172010637245092e-07,0.06666639426675448
0.945,0.9999984762982148,5.079113655962212e-07,0.06666649736304729
0.9470729490168751,0.999984808302108,5.063938354442185e-06,0.06666497870430808
0.9504270509831249,0.9999883377990031,3.887367384106974e-06,0.06666537088761028
0.9525,1.0000149632760953,-4.98763570870962e-06,0.06666832922848535
0.9525,1.000012545715428,-4.181877965242031e-06,0.06666806063764623
0.9545729490168752,1.0000319387477246,-1.0646056378933299e-05,0.06667021542768369
0.9579270509831248,1.0000106602441539,-3.5535883516341875e-06,0.06666785120453476
0.96,0.9999618350175882,1.2722058765026575e-05,0.06666242608830643
0.96,0.9999664689517884,1.1177087471843533e-05,0.06666294105411767
0.9620729490168751,0.9999412818124738,1.957344393812224e-05,0.06666014244075774
0.9654270509831249,0.9999950304772223,1.6558954680557133e-06,0.06666611470332712
0.9675,1.0000790180039347,-2.6337910484225085e-05,0.06667544643263297
0.9675,1.0000713542689856,-2.3784156983703067e-05,0.06667459509615385
0.9695729490168752,1.000108364610303,-3.611937635182205e-05,0.06667870732856276
0.9729270509831248,1.0000124183023367,-4.141002640354205e-06,0.06666804701234649
0.975,0.9998756819584755,4.144237677241734e-05,0.06665285368600589
0.975,0.999887218943178,3.759442360207593e-05,0.06665413613422667
0.9770729490168751,0.9998227138625219,5.910169465501109e-05,0.06664696843026148
0.9804270509831249,0.9999693440998128,1.0213852390802914e-05,0.06666326211853238
0.9825,1.0002035524811308,-6.783424336429858e-05,0.06668928114929291
0.9825,1.000187603080232,-6.252235619927595e-05,0.06668751005889158
0.9845729490168752,1.000358389779835,-0.00011944960775119751,0.06670649271603678
0.9879270509831248,1.0002922160039138,-9.740054879594223e-05,0.06669913984125707
0.99,0.9999527090138371,1.576353446546522e-05,0.06666141232112398
0.99,0.9999652558740052,1.15786399931928e-05,0.06666280720645877
0.9920729490168751,0.9994663144849804,0.00017793736067341762,0.06660737531731821
0.9954270509831249,0.9984315130196935,0.0005230911705233492,0.0664924852626385
0.9975,0.9977327555330954,0.0007563380314063742,0.06641493507025147
0.9975,0.9977301128226923,0.0007572263058665768,0.0664146398740297
0.9995729490168752,0.997011359578771,0.0009972015889242983,0.06633492841885293
1.0029270509831247,0.9958361211847551,0.001389893994809206,0.06620465474980172
1.005,0.995107240622534,0.001633591082325413,0.0661239124796328
1.005,0.995106283080214,0.0016339111092856242,0.06612380649966391
1.007072949016875,0.9943730037369933,0.0018791902441322673,0.06604261973324595
1.0104270509831248,0.9931805319599719,0.0022783444954240077,0.06591067119571839
1.0125,0.9924403237002434,0.0025262756348015574,0.06582881876859166
1.0125,0.9924403681567167,0.0025262608444713897,0.06582882364899581
1.0145729490168751,0.9916983118977475,0.0027749177189086783,0.06574681331705275
1.0179270509831249,0.9904946377055458,0.0031785483746454585,0.06561386461311473
1.02,0.9897492605663802,0.0034286621063276046,0.06553158961975793
1.02,0.9897492441619494,0.003428667701854286,0.06553158778013492
1.0220729490168752,0.9890028760245723,0.003679223469469898,0.06544925015569121
1.025427050983125,0.9877937112749264,0.004085432455264111,0.0653159376546474
1.0275,0.9870456211284628,0.004336915039304085,0.06523351328038815
1.0275,0.9870456173636318,0.004336916378599266,0.06523351284151822
1.0295729490168752,0.9862969795895729,0.00458869295745812,0.06515107548689165
1.0329270509831248,0.985084896262551,0.004996627066925369,0.0650176855418903
1.035,0.9843353932352684,0.005249047382400329,0.06493525637212312
1.035,0.98433539142747,0.005249048074892474,0.06493525614613543
1.037072949016875,0.9835855918492266,0.005501678209095264,0.06485284218974813
1.0404270509831248,0.9823720809440778,0.0059108428408530455,0.06471954049345618
1.0425,0.9816219387056553,0.006163944524806988,0.0646371923199782
1.0425,0.9816219378732025,0.006163944899415809,0.0646371921979841
1.0445729490168751,0.980871655733793,0.0064172034795163604,0.06455487689891486
1.0479270509831249,0.9796576532264542,0.006827287991187118,0.06442176714577062
1.05,0.978907369486548,0.00708090603551979,0.06433955495525187
1.05,0.9789073691521766,0.007080906256589249,0.06433955488368215
1.0520729490168752,0.9781570496969407,0.007334645791324849,0.06425738732772268
1.055427050983125,0.9769431812845584,0.007745442424916386,0.06412453853367116
1.0575,0.9761930948688256,0.007999464438958732,0.06404249957501655
1.0575,0.9761930948165278,0.00799946457798516,0.06404249953001237
1.0595729490168753,0.9754430456699889,0.008253583250765294,0.06396051338948329
1.0629270509831248,0.9742297493067407,0.008664946351009874,0.06382797357289709
1.065,0.973480100455798,0.008919292441838401,0.06374613409929188
1.065,0.9734801005793913,0.008919292534401687,0.0637461340696976
1.067072949016875,0.9727305427871117,0.009173717253506563,0.06366435330543772
1.0704270509831249,0.9715181361647753,0.009585541073647222,0.06353215702074916
1.0725,0.9707691006810264,0.009840152620737702,0.06345053611178783
1.0725,0.9707691009121516,0.009840152684535816,0.06345053609135402
1.0745729490168752,0.9700201982810324,0.010094829389326135,0.06336897823486844
1.077927050983125,0.9688089181124879,0.010507034957478577,0.06323715095616163
1.08,0.9680606275303761,0.01076186780846317,0.06315576277914495
1.08,0.9680606278217658,0.01076186785467702,0.06315576276476095
1.0820729490168752,0.9673125046351333,0.011016755594186259,0.06307444090616744
1.0854270509831248,0.9661025313955905,0.011429282705019677,0.06294300178286831
1.0875,0.9653550859636592,0.011684302983299456,0.06286185704743773
1.0875,0.965355086267821,0.011684303017217266,0.06286185703683816
1.089572949016875,0.96460783862166,0.011939370207672946,0.06278078110466835
1.0929270509831248,0.9633993122707913,0.012352172117192221,0.06264974470895594
1.095,0.9626527892382277,0.012607353374635753,0.06256885159331545
1.095,0.9626527895124783,0.012607353400940243,0.06256885158555744
1.0970729490168751,0.9619064926519018,0.012862575304063057,0.06248802918529179
1.1004270509831249,0.9606995235994258,0.01327561528199173,0.06235740672654182
1.1025,0.9599539832085606,0.013530936657931755,0.06227677153950094
1.1025,0.9599539834034647,0.013530936678046272,0.062276771533486874
1.1045729490168752,0.959208696792924,0.013786293710709706,0.062196208537503496
1.107927050983125,0.958003373187172,0.014199542527516288,0.062066008669281275
1.11,0.9572588626876692,0.01445498735591277,0.06198563628385796
1.11,0.9572588627605959,0.014454987372389783,0.061985636279384845
1.1120729490168753,0.9565146334430954,0.014710463862899805,0.0619053372301044
1.1154270509831248,0.9553110266952501,0.015123898107962904,0.06177556666406854
1.1175,0.9545675836653409,0.015379453014438531,0.061695460863067236
1.1175,0.9545675835734304,0.015379453027179883,0.06169546085943306
1.119572949016875,0.9538244486896306,0.015635036363076994,0.06161542927893094
1.1229270509831248,0.952622617125256,0.016048637099102907,0.06148609319988849
1.125,0.951880271758581,0.016304291227677233,0.061406256898476355
1.125,0.9518802714784776,0.01630429123845672,0.0614062568957872
1.1270729490168752,0.9511382599416132,0.01655997117417013,0.06132649549820874
1.130427050983125,0.9499382517274498,0.016973723034705863,0.06119759790943514
1.1325,0.9491970290003113,0.01722946757024064,0.061118033357096174
1.1325,0.9491970285230497,0.017229467578250227,0.061118033354792586
1.1345729490168752,0.9484561625111306,0.017485235771735698,0.06103854422762485
1.1379270509831247,0.9472580174226694,0.01789912616677749,0.06091008818290498
1.14,0.9465179385289125,0.018154953856861923,0.06083079708478612
1.14,0.9465179378817864,0.018154953863633666,0.06083079708313269
1.142072949016875,0.945778233913809,0.01841080344746805,0.0607515818058824
1.1454270509831248,0.9445819847943228,0.018824822040406735,0.060623569620499335
1.1475,0.9438430685955662,0.019080726931339567,0.060544553267117523
1.1475,0.9438430678324734,0.019080726935733906,0.06054455326560536
1.1495729490168751,0.9431045380510747,0.019336652254541595,0.060465613026596934
1.1529270509831249,0.941910211515654,0.019750790457039726,0.06033804641597302
1.155,0.9411724752583007,0.020006767570454585,0.06025930575125163
1.155,0.9411724744749812,0.020006767574047186,0.06025930575024409
1.1570729490168752,0.9404351277290665,0.020262763892325123,0.060180641414344635
1.160427050983125,0.9392427448433999,0.020677014541063972,0.06005352163060188
1.1625,0.9385062048230374,0.02093305972687772,0.05997505734167842
1.1625,0.9385062041329134,0.02093305972842795,0.05997505734068116
1.1645729490168752,0.937770047438754,0.021189123082504334,0.059896669531051466
1.1679270509831248,0.9365796240520892,0.021603480102425174,0.059769997450387705
1.17,0.9358442954618517,0.02185958980456581,0.059691810005196036
1.17,0.9358442949955112,0.02185958980584758,0.05969181000463966
1.172072949016875,0.9351093347488325,0.022115716788198892,0.05961369914004694
1.1754270509831248,0.9339208821229829,0.022530174981524837,0.059487475353669474
1.1775,0.9331867788258228,0.022786346160138107,0.05940956506654122
1.1775,0.9331867786878576,0.022786346159918883,0.05940956506592757
1.1795729490168751,0.9324530221076716,0.023042533843024647,0.059331731421999774
1.182927050983125,0.9312665476433744,0.023457088661501636,0.059205956293665915
1.185,0.9305336812484493,0.023713318615354546,0.059128323344257244
1.185,0.9305336815047222,0.023713318615598923,0.05912832334405624
1.1870729490168752,0.9298011374421111,0.023969564382382073,0.05905076707083347
1.1904270509831247,0.9286166459339104,0.024384211782678644,0.05892544079693417
1.1925,0.9278850250985174,0.02464049811507009,0.05884808527964911
1.1925,0.9278850257294977,0.024640498114495604,0.05884808527934452
1.194572949016875,0.9271537052796874,0.02489679963129064,0.05877080644963579
1.1979270509831248,0.9259712004680026,0.02531153592545369,0.05864592909869394
1.2,0.9252408300357388,0.02556787640659188,0.05856885102960913
1.2,0.9252408309390053,0.02556787640716043,0.05856885102968108
1.2020729490168751,0.9245107469242192,0.02582423148421547,0.05849184964285466
1.2054270509831249,0.9233302333438501,0.02623905323545444,0.058367421192900185
1.2075,0.9226011143577999,0.026495445796971207,0.058290620547340556
1.2075,0.9226011153347646,0.026495445797161597,0.058290620547248984
1.2095729490168752,0.9218722813344833,0.02675185239723302,0.05821389656881377
1.212927050983125,0.9206937660487211,0.027166756331531018,0.0580899169358851
1.215,0.9199658962827834,0.027423198959889306,0.05801339364755606
1.215,0.9199658970923063,0.027423198961398935,0.058013393647771146
1.2170729490168752,0.9192383253983664,0.02767965508148466,0.057936947003158504
1.2204270509831248,0.9180618191418478,0.028094638007747634,0.05781341606084156
1.2225,0.9173351949017162,0.028351128757274302,0.05773717005007212
1.2225,0.917335195302559,0.02835112875823222,0.05773717005004648
1.224572949016875,0.9166088950380754,0.028607632464619667,0.05766100065771962
1.2279270509831248,0.9154344123972515,0.029022691237026967,0.05753791825916306
1.23,0.9147090307949644,0.029279228149420994,0.05746194942727964
1.23,0.9147090306417973,0.02927922815119623,0.05746194942747562
1.2320729490168751,0.9139840058992712,0.029535777477547764,0.05738605718541409
1.2354270509831249,0.9128115640430532,0.029950908929372785,0.0572634231681943
1.2375,0.9120874257511467,0.030207490057669966,0.05718773141800391
1.2375,0.9120874250439301,0.03020749005826345,0.057187731417909705
1.2395729490168752,0.9113636746276341,0.03046408305993944,0.057112116231618944
1.242927050983125,0.9101932909621835,0.030879284009294156,0.05698993043624912
1.245,0.9094704020730532,0.031135907360693462,0.056914515664031315
1.245,0.9094704010061275,0.031135907361431257,0.05691451566411535
1.2470729490168753,0.9087479194829972,0.03139254202742207,0.05683917742816236
1.2504270509831248,0.9075796084381079,0.03180780921718524,0.05671743969057409
1.2525,0.9068579810038571,0.032064472781778285,0.056642301799749245
1.2525,0.9068579799156284,0.03206447278103654,0.056642301799577535
1.254572949016875,0.9061367608471885,0.03232114710131701,0.05656724042139919
1.2579270509831249,0.9049705313233508,0.03273647724218242,0.05644595058997624
1.26,0.9042501815789732,0.032993178957563686,0.0563710894825345
1.26,0.9042501808675321,0.03299317895695931,0.05637108948256756
1.2620729490168752,0.9035302206759639,0.033249890847410646,0.05629630486129095
1.265427050983125,0.9023660747989999,0.03366528055858088,0.05617546277901484
1.2675,0.9016470195698475,0.033922018338095994,0.0561008783627998
1.2675,0.9016470195283396,0.03392201833664731,0.056100878362679726
1.2695729490168752,0.9009283214162498,0.034178765713536494,0.0560263704092108
1.2729270509831248,0.8997662561594972,0.034594211597267985,0.05590597593077654
1.275,0.8990485082118379,0.034850983315501426,0.055831668111689825
1.275,0.8990485089018146,0.034850983314920876,0.05583166811180274
1.277072949016875,0.8983310843269464,0.03510776403302027,0.05575743672688244
1.2804270509831248,0.8971710952598004,0.035523262612700286,0.055637489692775585
1.2825,0.8964546596271377,0.03578006612867555,0.05556345837589717
1.2825,0.896454660797902,0.03578006612823648,0.055563458375922206
1.2845729490168751,0.8957385280113374,0.03603687805649241,0.05548950346635998
1.2879270509831249,0.8945806148177512,0.03645242587667433,0.055370003721264056
1.29,0.8938654878646155,0.036709259039357414,0.05529624880503529
1.29,0.8938654890277,0.036709259040138144,0.055296248805216164
1.2920729490168752,0.8931506679138033,0.03696610001373863,0.05522257026265518
1.295427050983125,0.8919948385481482,0.03738169357410999,0.055103517623864576
1.2975,0.8912810109237507,0.03763855423655057,0.055030038995582925
1.2975,0.891281011537403,0.03763855423755549,0.05503003899564167
1.2995729490168753,0.890567517078901,0.03789542212870839,0.05495663670831012
1.3029270509831248,0.8894137891257552,0.03831105800301887,0.054838030985841536
1.305,0.8887012519887202,0.03856794404664843,0.05476482851920843
1.305,0.8887012517275595,0.03856794404801911,0.05476482851926513
1.307072949016875,0.8879890884688041,0.038824836733040574,0.05469170235282722
1.3104270509831248,0.8868374853206951,0.039240511499148784,0.054573543314170914
1.3125,0.8861262372115654,0.039497420835630286,0.054500616860134944
1.3125,0.8861262361615926,0.03949742083645843,0.05450061686004891
1.3145729490168752,0.8854153973251409,0.03975433625586055,0.054427766664565946
1.317927050983125,0.8842659411027608,0.04017004662585819,0.054310054055748604
1.32,0.8835559920322632,0.04042697723847568,0.0542374034445293
1.32,0.8835559907088816,0.040426977238675756,0.05423740344437297
1.3220729490168752,0.8828464629475865,0.04068391338067337,0.054164829039197754
1.3254270509831247,0.8816991662843723,0.041099656128424436,0.05404756254764687
1.3275,0.880990535908119,0.041356606059591516,0.05397518757564164
1.3275,0.8809905350256895,0.041356606059281285,0.053975187575476605
1.329572949016875,0.8802823076118136,0.041613561004162705,0.053902888751882594
1.3329270509831248,0.8791371698462032,0.04202933309754368,0.05378606802739967
1.335,0.8784298799046343,0.04228630050495339,0.0537139684636542
1.335,0.8784298799871554,0.04228630050434051,0.05371396846348015
1.3370729490168751,0.8777229535991166,0.04254327242566521,0.053641944975662395
1.3404270509831249,0.8765799634196351,0.04295907095402931,0.05352556959423935
1.3425,0.8758740274736954,0.04321605408303052,0.053453745163588924
1.3425,0.8758740285146984,0.043216054083121846,0.05345374516357924
1.3445729490168752,0.8751684183273126,0.043473041271954005,0.05338199672712207
1.347927050983125,0.8740275634961289,0.04388886357040666,0.05326606621173573
1.35,0.8733229802949961,0.04414586082132201,0.05319451660504357
1.35,0.8733229816886742,0.04414586082175053,0.053194516604998146
1.3520729490168752,0.8726187116370167,0.04440286170550168,0.05312304289459161
1.3554270509831248,0.8714799898482319,0.044818705285865304,0.053007556683965895
1.3575,0.8707767447342853,0.04507571517133748,0.052936281538552996
1.3575,0.8707767456015186,0.04507571517285737,0.05293628153866163
1.359572949016875,0.8700738359170315,0.04533272831530152,0.05286508218152888
1.3629270509831248,0.868937260688976,0.0457485909720771,0.052750039650457416
1.365,0.8682353360656174,0.046005612190216275,0.0526790385643734
1.365,0.86823533580485,0.046005612191218785,0.05267903856425996
1.3670729490168751,0.8675337911902818,0.04626263632713214,0.0526081131441602
1.370427050983125,0.8663993869531545,0.04667851607626788,0.05249351357986201
1.3725,0.8656987754960254,0.046935547454155895,0.05242278609235301
1.3725,0.8656987742461704,0.04693554745533188,0.05242278609233015
1.3745729490168752,0.8649985808395341,0.047192581463805956,0.05235213413814323
1.3779270509831247,0.8638663695623685,0.04760847662006847,0.05223797675761753
1.38,0.8631670818047085,0.04786551718632464,0.05216752236776149
1.38,0.8631670804175509,0.04786551718601992,0.052167522367465996
1.382072949016875,0.8624682155344042,0.04812256013830019,0.052097143364438755
1.3854270509831248,0.8613382025920995,0.048538469265798974,0.05198342729919479
1.3875,0.8606402617021528,0.04879551818345347,0.05191324544833047
1.3875,0.8606402611996139,0.04879551818350114,0.05191324544827084
1.3895729490168751,0.8599427102198314,0.04905256929033995,0.05184313882438561
1.3929270509831249,0.8588148806093129,0.0494684912417466,0.051729863132647984
1.395,0.8581183069812847,0.04972554787372859,0.051659953225071845
1.395,0.858118307772147,0.04972554787308227,0.05165995322488132
1.3970729490168752,0.8574220767711752,0.04998260654244451,0.05159011837024454
1.400427050983125,0.8562964059119723,0.05039854042465737,0.05147728203268525
1.4025,0.8556012014942525,0.050655604261182235,0.051407643420045314
1.4025,0.8556012029999743,0.05065560426198056,0.05140764342020728
1.4045729490168752,0.8549063158418585,0.05091267002356567,0.05133807967249758
1.4079270509831248,0.8537827888154431,0.05132861519216009,0.05122568160051387
1.41,0.8530889344932582,0.05158568590237919,0.05115631360174213
1.41,0.8530889355063581,0.05158568590282764,0.05115631360173327
1.412072949016875,0.8523954161044083,0.05184275846975905,0.051087020270643484
1.4154270509831248,0.8512740405748376,0.052258714513244105,0.05097505931632954
1.4175,0.8505815101389532,0.052515791873018275,0.05090596120616312
1.4175,0.8505815097969153,0.052515791874236294,0.05090596120634307
1.4195729490168751,0.8498893617264807,0.05277287104936634,0.05083693755721282
1.4229270509831249,0.8487701625446967,0.0531888377370916,0.05072541251732781
1.425,0.8480789441280372,0.053445921660126815,0.050656583545716075
1.425,0.8480789426828045,0.05344592165993241,0.05065658354560174
1.4270729490168752,0.8473881442702037,0.05370300739428732,0.050587828825644617
1.430427050983125,0.8462711421332635,0.054118984681686924,0.05047673846319126
1.4325,0.8455812487284556,0.05437607515442409,0.05040817785151337
1.4325,0.84558124743922,0.05437607515421432,0.05040817785154234
1.4345729490168753,0.8448917682111668,0.05463316744374861,0.05033969127473372
1.4379270509831248,0.843776959194371,0.055049155376498696,0.05022903431476845
1.44,0.8430884176305523,0.05530625246438651,0.050160741273058314
1.44,0.8430884176810008,0.05530625246333692,0.05016074127298236
1.442072949016875,0.8424002446658004,0.055563351398776765,0.0500925220484887
1.4454270509831249,0.8412876004158839,0.05597935013876736,0.04998229720770716
1.4475,0.8406004260859014,0.05623645393625879,0.04991427093704132
1.4475,0.8406004274657272,0.056236453936092085,0.049914270937229284
1.4495729490168752,0.8399135771087708,0.056493559602561104,0.04984631825949646
1.452927050983125,0.8388030677876273,0.05690956929656349,0.04973652423602252
1.455,0.8381172479269047,0.057166679907347515,0.04966876393840951
1.455,0.8381172493291855,0.05716667990735163,0.04966876393860956
1.4570729490168752,0.8374317522738558,0.05742379241998652,0.04960107701387848
1.4604270509831248,0.8363233735043717,0.05783981324450909,0.049491712526001756
1.4625,0.8356388766207116,0.05809693075349748,0.04942421741156886
1.4625,0.8356388766492591,0.058096930753777164,0.049424217411825754
1.464572949016875,0.8349547467135197,0.058354050171273174,0.04935679545091969
1.4679270509831248,0.8338485231365387,0.05877008218090031,0.049247859224731384
1.47,0.8331653282416485,0.05902720660947597,0.04918062851503642
1.47,0.8331653268349543,0.05902720660914026,0.049180628515188486
1.4720729490168751,0.8324825446565208,0.059284332948619844,0.049113470751481994
1.4754270509831249,0.8313785044884364,0.059700376136180386,0.04900496156239214
1.4775,0.8306966221913419,0.05995750744029149,0.048937994505578085
1.4775,0.8306966207963495,0.05995750743920251,0.04893799450563123
1.4795729490168752,0.8300151508154301,0.06021464061477872,0.04887110019210573
1.482927050983125,0.8289132941608947,0.06063069475842106,0.04876301684631879
1.485,0.828232755985933,0.06088783276350842,0.048696312715085545
1.485,0.8282327561090758,0.06088783276257552,0.04869631271524317
1.4870729490168753,0.8275525827799403,0.06114497257816605,0.04862968113587742
1.4904270509831248,0.8264528785332995,0.06156103730923977,0.04852202250531963
1.4925,0.8257737029901032,0.06181818173639372,0.048455580615642084
1.4925,0.8257737045268175,0.06181818173555117,0.04845558061581121
1.494572949016875,0.8250948497734244,0.06207532786022606,0.04838921109149654
1.4979270509831248,0.8239972671239808,0.06249140252954673,0.04828197609351483
1.5,0.8233194377660666,0.06274855291915085,0.04821579579245043
1.5,0.8233194390060197,0.06274855291936189,0.04821579579284379
1.5020729490168752,0.8226419391414899,0.06300570485936836,0.04814968768343953
1.505427050983125,0.8215464824491465,0.06342178860399311,0.048042875310733625
1.5075,0.8208699649616573,0.06367894436813949,0.047976955993961554
1.5075,0.8208699644581674,0.06367894436757122,0.047976955994134145
1.5095729490168752,0.8201938291250223,0.06393610148231997,0.04791110870676866
1.5129270509831247,0.8191005350005636,0.06435219313276588,0.04780471801237872
1.515,0.8184253167796611,0.06460935347862969,0.047739059106733414
1.515,0.8184253151030357,0.06460935347826482,0.04773905910697811
1.517072949016875,0.8177505149693401,0.06486651493289138,0.04767347208355562
1.5204270509831248,0.816659411631642,0.0652826130706077,0.04756750219746226
1.5225,0.8159855189928518,0.06553977707236619,0.047502103180267465
1.5225,0.8159855181611361,0.06553977707087466,0.04750210318023159
1.5245729490168751,0.815312019633649,0.06579694189212426,0.047436775908972675
1.5279270509831249,0.8142230939620082,0.06621304481497663,0.04733122602209732
1.53,0.8135505629783648,0.06647021134936057,0.04726608640220154
1.53,0.8135505640461104,0.06647021134914617,0.0472660864024433
1.5320729490168752,0.8128783721173409,0.06672737836844685,0.04720101839944297
1.535427050983125,0.8117915868353892,0.06714348413034281,0.04709588775987246
1.5375,0.8111204205972369,0.06740065195881285,0.04703100709016778
1.5375,0.811120422234045,0.067400651958403,0.04703100709028347
1.5395729490168752,0.8104495782264339,0.06765781990442175,0.04696619791605085
1.5429270509831248,0.8093649219935917,0.06807392634894295,0.04686148582027418
1.545,0.8086950875264163,0.0683310940789648,0.046796863673608205
1.545,0.808695087614361,0.06833109407951346,0.046796863673912635
1.547072949016875,0.8080256198097102,0.0685882615228369,0.046732312906533915
1.5504270509831248,0.8069431276764115,0.06900436630159978,0.04662801868409545
1.5525,0.8062746006086171,0.06926153246851359,0.0465636546567619
1.5525,0.806274599004977,0.06926153246789987,0.0465636546567466
1.5545729490168751,0.805606487809077,0.06951869793536702,0.04649936190166224
1.557927050983125,0.8045262018239216,0.06993479861239814,0.04639548491489171
1.56,0.8038590025509981,0.07019196167717097,0.046331378608226274
1.56,0.8038590014123056,0.07019196167691569,0.046331378608246446
1.5620729490168752,0.8031922069100118,0.0704491236084542,0.046267343465465564
1.5654270509831247,0.8021141245643039,0.07086521765931535,0.04616388307344243
1.5675,0.8014482956654404,0.07112237607845695,0.04610003409174594
1.5675,0.8014482965755625,0.07112237607821072,0.046100034091669524
1.569572949016875,0.800782816350772,0.07137953294849621,0.04603625616445915
1.5729270509831248,0.7997068979208092,0.07179561792498614,0.045933211721327874
1.575,0.7990424490853076,0.07205277019023114,0.04586961965712362
1.575,0.7990424507833646,0.07205277019096995,0.04586961965719954
1.5770729490168751,0.7983783282663038,0.07230992049523328,0.045806098525840534
1.5804270509831249,0.797304556998051,0.07272599401124775,0.04570346933372851
1.5825,0.7966414533616999,0.07298313869891293,0.04564013375029743
1.5825,0.7966414534028751,0.07298313869966537,0.04564013375033773
1.5845729490168752,0.7959787207766063,0.07324028106607146,0.045576868972834854
1.587927050983125,0.7949071335363188,0.07365634100172808,0.04547465429034409
1.59,0.7942453478170878,0.07391347685458165,0.04541157471112194
1.59,0.7942453461185235,0.07391347685477212,0.04541157471099464
1.5920729490168752,0.793583979641279,0.07417061006507182,0.045348565796112135
1.5954270509831248,0.792514619027601,0.07458665455165119,0.04524676479024469
1.5975,0.7918541746974794,0.07484378050351405,0.045183940676937755
1.5975,0.7918541737883337,0.07484378050391147,0.0451839406767766
1.599572949016875,0.7911941295107027,0.0751009035757362,0.04512118707252704
1.6029270509831248,0.7901269835115492,0.07551693120914837,0.04501979882114535
1.605,0.7894679229276441,0.07577404649872338,0.04495722957533325
1.605,0.7894679242039138,0.0757740464992359,0.04495722957508826
1.6070729490168751,0.7888092055744732,0.07603115874552956,0.04489473065608746
1.6104270509831249,0.787744225406056,0.07644716858160212,0.04479375409567528
1.6125,0.7870865458081494,0.07670427275003398,0.044731439030087174
1.6125,0.7870865473002783,0.07670427275172587,0.04473143903009002
1.6145729490168752,0.7864292017950043,0.07696137382459799,0.04466919408416228
1.617927050983125,0.7853663765495416,0.07737736556399115,0.04456862801159127
1.62,0.7847100323198827,0.07763445858192419,0.04450656635189181
1.62,0.7847100316532456,0.07763445858256972,0.04450656635167975
1.6220729490168753,0.7840540762630485,0.07789154856596041,0.04444457457685493
1.6254270509831248,0.7829934488252986,0.0783075225684269,0.044344417619323805
1.6275,0.7823384205360926,0.07856460481197806,0.04428260847433823
1.6275,0.7823384187663218,0.07856460481294564,0.04428260847420767
1.629572949016875,0.7816838087695787,0.07882168421637285,0.04422086895206241
1.6329270509831249,0.7806254028103692,0.07923764162144481,0.04412111956694532
1.635,0.7799717255821347,0.07949471398903307,0.0440595619419032
1.635,0.7799717256055064,0.07949471398929317,0.04405956194152626
1.6370729490168752,0.779318421155255,0.0797517838528647,0.04399807364500445
1.640427050983125,0.7782621925956297,0.08016772661465289,0.043898730100771596
1.6425,0.777609893332179,0.08042479048667983,0.04383742287843439
1.6425,0.7776098951221946,0.08042479048837842,0.04383742287837221
1.6445729490168752,0.7769579208388678,0.08068185233060801,0.04377618465289904
1.6479270509831248,0.7759038170793322,0.08109778324447693,0.043677245018876744
1.65,0.7752528606031991,0.08135484055964395,0.04361618697079604
1.65,0.775252861115996,0.08135484056048624,0.04361618697064256
1.652072949016875,0.7746022573835352,0.08161189647652635,0.04355519755712791
1.6554270509831248,0.7735502906764579,0.08202781922525339,0.0434566597169697
1.6575,0.7729006273136741,0.08228487243223852,0.04339584949062612
1.6575,0.7729006256479974,0.08228487243294286,0.04339584949057495
1.6595729490168751,0.7722513678790333,0.08254192500530168,0.043335107505457555
1.6629270509831249,0.7712015760939689,0.08295784407909709,0.04323696915575938
1.665,0.7705532145646088,0.08321489615309727,0.04317640528965596
1.665,0.7705532136339461,0.08321489615306128,0.04317640528944044
1.6670729490168752,0.7699052396735329,0.0834719485092798,0.04311590924710103
1.670427050983125,0.768857596570773,0.08388786924739271,0.043018167930539065
1.6725,0.7682105745010985,0.08414492364312265,0.042957848865543984
1.6725,0.7682105759740492,0.08414492364379043,0.0429578488654822
1.6745729490168753,0.7675638793640943,0.08440197934575813,0.0428975971750835
1.6779270509831248,0.7665183118409421,0.08481790775897241,0.042800250270147645
1.68,0.7658726109920214,0.08507496835211963,0.04274017436231977
1.68,0.7658726121995075,0.0850749683527787,0.04274017436241271
1.682072949016875,0.7652272369698712,0.08533203139792803,0.04268016536134484
1.6854270509831248,0.7641837257362786,0.08574797418388574,0.04258321013636858
1.6875,0.7635392840110358,0.08600504522830102,0.04252337567611734
1.6875,0.7635392827168799,0.08600504522784774,0.04252337567618753
1.6895729490168752,0.7628952232030332,0.08626211994226585,0.042463607638684356
1.692927050983125,0.7618538055401819,0.08667808424239945,0.04236704126250596
1.695,0.7612106092818239,0.08693517024538028,0.04230744648380312
1.695,0.7612106079019588,0.08693517024481623,0.04230744648392441
1.6970729490168752,0.7605677957851747,0.08719226121209558,0.04224791764001228
1.7004270509831247,0.7595284603604151,0.08760825458206842,0.04215173724479324
1.7025,0.7588865480190315,0.08786536027319229,0.04209238036601436
1.7025,0.7588865491817125,0.087865360272403,0.04209238036605475
1.704572949016875,0.7582449577944932,0.08812247224576203,0.04203308892670247
1.7079270509831248,0.7572076259096876,0.08853850239746025,0.041937291614903484
1.71,0.7565669912741408,0.08879563255758313,0.04187817084765287
1.71,0.7565669927441969,0.08879563255767185,0.04187817084803723
1.7120729490168751,0.75592666476326,0.08905277032845196,0.04181911502767597
1.7154270509831249,0.7548913007962402,0.0894688450445852,0.04172369792719383
1.7175,0.7542518792579118,0.08972600447820471,0.04166481151326546
1.7175,0.7542518781505491,0.08972600447652408,0.041664811513503035
1.7195729490168752,0.7536128188893876,0.08998317282596958,0.04160598956597446
1.722927050983125,0.7525794606267858,0.09039929974145282,0.041510949863395034
1.725,0.7519412300333107,0.09065649309771077,0.041452296077782315
1.725,0.7519412285505171,0.09065649309637656,0.04145229607815678
1.7270729490168752,0.751303369446719,0.09091369662388749,0.04139370629684417
1.7304270509831248,0.7502720143449111,0.0913298830860423,0.041299041280276304
1.7325,0.7496350155193592,0.09158711483639728,0.04124061847369975
1.7325,0.7496350166583502,0.0915871148348093,0.04124061847390881
1.734572949016875,0.7489983270073365,0.09184435794340473,0.041182259230731176
1.7379270509831248,0.7479688971873691,0.09226061087741048,0.041087966316742955
1.74,0.7473331285869003,0.09251788516649657,0.0410297729227878
1.74,0.7473331300288555,0.09251788516581973,0.041029772923288285
1.7420729490168751,0.7466976567396068,0.09277517188968425,0.04097164267331059
1.745427050983125,0.7456701194337901,0.09319149762133977,0.04087771942088796
1.7475,0.7450355171428923,0.09344881823250994,0.040819753976801196
1.7475,0.7450355158979052,0.09344881823043605,0.040819753977205664
1.7495729490168752,0.7444012662179246,0.09370615225167259,0.04076185129337676
1.7529270509831247,0.7433756682681496,0.09412255647502059,0.040668295451468564
1.755,0.7427422172438959,0.09437992674441847,0.04061055660249913
1.755,0.7427422159352932,0.09437992674238206,0.04061055660287054
1.757072949016875,0.7421091212092474,0.09463731125369192,0.04055288016216358
1.7604270509831248,0.7410854606606374,0.09505379884443027,0.04045968966492557
1.7625,0.7404532087376537,0.0953112216185647,0.040402176178353365
1.7625,0.7404532101643614,0.09531122161737586,0.04040217617870833
1.7645729490168751,0.7398212521968831,0.09556865934035134,0.04034472478391573
1.7679270509831249,0.7387994538830376,0.09598523441383222,0.04025189777741976
1.77,0.7381683943885311,0.09624271203973252,0.04019460855375934
1.77,0.7381683954770166,0.09624271203845433,0.040194608554153854
1.7720729490168752,0.7375376310449845,0.09650020515555283,0.04013738113538647
1.775427050983125,0.7365176838280598,0.09691687091008569,0.04004491595222274
1.7775,0.7358877555811227,0.09717440517312922,0.039987850010770695
1.7775,0.7358877539551898,0.09717440517146869,0.039987850011245
1.7795729490168752,0.7352581796450737,0.09743195533465561,0.03993084562861904
1.7829270509831248,0.7342401430259322,0.09784871415993472,0.03983874082232653
1.785,0.7336113529938351,0.0981063063455036,0.039781897311524816
1.785,0.7336113522633638,0.0981063063433891,0.03978189731172272
1.787072949016875,0.732982900922247,0.09836391468520102,0.03972511514662485
1.7904270509831248,0.7319667597477956,0.09878076807089392,0.03963336946194002
1.7925,0.7313391604593882,0.09903841890570145,0.03957674764400299
1.7925,0.7313391622732913,0.0990384189054886,0.03957674764437717
1.7945729490168751,0.730711844684824,0.09929608601577092,0.03952018698863891
1.7979270509831249,0.7296975317658814,0.0997130346608217,0.03942879935763202
1.8,0.7290710986646053,0.09997074441446142,0.0393723986185986
1.8,0.7290710989035178,0.09997074441309205,0.03937239861884064
1.8020729490168752,0.7284449762220875,0.10022847042593862,0.03931605888721016
1.805427050983125,0.727432518349521,0.10064551424153248,0.0392250284079421
1.8075,0.7268072020980516,0.10090328267578969,0.0391688482247233
1.8075,0.7268072002199335,0.1009032826745571,0.039168848225082965
1.8095729490168753,0.7261822428798969,0.10116106722715061,0.03911272892370064
1.8129270509831248,0.7251716994402648,0.10157820540194994,0.03902205485565608
1.815,0.7245475394022507,0.10183603188256438,0.03896609480286306
1.815,0.7245475397848458,0.10183603188142931,0.0389660948029396
1.817072949016875,0.7239236954890784,0.10209387424042204,0.03891019553153995
1.8204270509831249,0.7229150234614842,0.10251110533993829,0.038819877279131394
1.8225,0.7222920593773998,0.10276898882928935,0.03876413701194388
1.8225,0.7222920611226048,0.10276898882953145,0.03876413701217626
1.8245729490168752,0.7216693800769105,0.10302688784252081,0.03870845743997658
1.827927050983125,0.7206625398697944,0.10344420981501348,0.0386184945100971
1.83,0.7200407228105142,0.10370214894632182,0.038562973755734704
1.83,0.7200407217602072,0.10370214894535981,0.03856297375593306
1.8320729490168752,0.7194192442963075,0.10396010317490546,0.03850751363251138
1.8354270509831248,0.7184143037072581,0.10437751352682026,0.03841790564584346
1.8375,0.7177936184109116,0.10463550664225721,0.03836260418562051
1.8375,0.7177936171040458,0.10463550664119241,0.03836260418571857
1.839572949016875,0.7171732838658009,0.10489351434461093,0.038307363305574355
1.8429270509831248,0.7161702687469643,0.1053110100965684,0.03821810995847174
1.845,0.7155507790077009,0.10556905528062493,0.03816302761829851
1.845,0.7155507806319524,0.10556905528110921,0.03816302761838642
1.8470729490168751,0.7149315840290527,0.10582711449951725,0.03810800581883522
1.8504270509831249,0.7139304298254523,0.10624469238856825,0.038019106881297345
1.8525,0.7133121334055147,0.10650278755809099,0.03796424353282409
1.8525,0.7133121339530364,0.10650278755788534,0.037964243532873164
1.8545729490168752,0.7126941474288617,0.10676089614346929,0.037909440689357456
1.857927050983125,0.7116948737548934,0.10717855257442747,0.03782089596093734
1.86,0.711077718169044,0.10743669545117532,0.03776625149069673
1.86,0.7110777162808817,0.10743669545069123,0.037766251490886575
1.8620729490168753,0.710460924413685,0.10769485110090703,0.0377116675011629
1.8654270509831248,0.7094636060984171,0.10811258231636024,0.03762347683045094
1.8675,0.7088476308752724,0.10837077054817078,0.03756905114809088
1.8675,0.708847631309914,0.10837077054775911,0.037569051147983146
1.869572949016875,0.7082319796217837,0.10862897088501568,0.037514685923532354
1.8729270509831248,0.7072365791585761,0.10904677295257335,0.03742684917404172
1.875,0.7066218294693265,0.10930500407292759,0.03737264219339332
1.875,0.7066218311151802,0.10930500407416917,0.03737264219349997
1.8770729490168752,0.7060073762045713,0.10956324661137265,0.037318495645392594
1.880427050983125,0.7050138586277915,0.10998111551563006,0.03723101267976612
1.8825,0.704400283509967,0.11023938705034196,0.037177024323959466
1.8825,0.7044002821317378,0.11023938704950817,0.037177024323960986
1.8845729490168752,0.7037870612243097,0.1104976693106512,0.037123096378414565
1.8879270509831247,0.7027955053119203,0.11091560101323895,0.03703596706031937
1.89,0.7021831012732274,0.11117391044048362,0.03698219723704562
1.89,0.702183100459849,0.11117391044041137,0.03698219723710001
1.892072949016875,0.70157104841295,0.11143222989743883,0.036928487799182
1.8954270509831248,0.700581465349643,0.11185022032507344,0.036841711978699995
1.8975,0.6999702991442901,0.11210856515319666,0.03678816059155799
1.8975,0.6999703010235332,0.11210856515406642,0.03678816059147781
1.8995729490168751,0.6993594329050087,0.11236691933662755,0.036734669560702864
1.9029270509831249,0.6983717581312903,0.11278496450733692,0.03664824707160306
1.905,0.6977618055044271,0.11304334227669242,0.03659491401269854
1.905,0.6977618050889923,0.11304334227676072,0.036594914012737685
1.9070729490168752,0.6971521903863688,0.11330172871462496,0.03654164127342214
1.910427050983125,0.6961664749309988,0.11371982465182336,0.03645557190650291
1.9125,0.6955576975489467,0.11397823293062921,0.036402457043455516
1.9125,0.6955576959583466,0.1139782329301647,0.03640245704352676
1.9145729490168752,0.6949492873551082,0.1142366492271884,0.03634940246517035
1.9179270509831248,0.6939655838386113,0.11465479210882129,0.03626368600388729
1.92,0.6933580445450801,0.11491322855081555,0.036210789190489166
1.92,0.6933580460739996,0.114913228551326,0.036210789190356606
1.922072949016875,0.6927508184943308,0.11517167236732263,0.03615795261556725
1.9254270509831248,0.6917690598339697,0.11558985840934269,0.03607258879594716
1.9275,0.6911627660079473,0.11584832070092933,0.03601990986282517
1.9275,0.6911627664760142,0.11584832070188418,0.03601990986292212
1.9295729490168751,0.6905567975783241,0.11610678974493742,0.03596729111711562
1.932927050983125,0.6895769983905697,0.11652501531795402,0.03588227964489175
1.935,0.6889718938629679,0.116783501248209,0.03582981840824757
1.935,0.6889718919872251,0.11678350124690898,0.0358298184082243
1.9370729490168752,0.6883671624350789,0.11704199332032844,0.03577741730542379
1.9404270509831247,0.6873893986455115,0.11746025486862588,0.035692757857514835
1.9425,0.686785529403619,0.11771876224075742,0.035640514103924555
1.9425,0.6867855303978607,0.11771876224167398,0.0356405141039785
1.944572949016875,0.6861819882722128,0.11797727516721926,0.03558833042415432
1.9479270509831248,0.6852062059226468,0.11839556922357387,0.03550402265210142
1.95,0.6846036042350933,0.11865409593481618,0.03545199616447347
1.95,0.6846036052982816,0.11865409593521722,0.03545199616439435
1.9520729490168751,0.6840013217242232,0.11891262762363915,0.03540002968528213
1.9554270509831249,0.6830275048114004,0.11933095080607886,0.035316073212587305
1.9575,0.6824261099493453,0.11958949475680843,0.03526426375408478
1.9575,0.6824261080813014,0.1195894947560734,0.03526426375423946
1.9595729490168752,0.6818250888720537,0.11984804309805765,0.035212514237506876
1.962927050983125,0.6808533220838522,0.12026639201496125,0.03512890866917353
1.965,0.6802531621672829,0.12052495112288182,0.03507731599393301
1.965,0.6802531627016305,0.12052495112287331,0.0350773159939386
1.9670729490168752,0.6796533424446882,0.1207835140582907,0.0350257831954145
1.9704270509831248,0.6786835884707408,0.12120188536407539,0.034942528145656473
1.9725,0.6780847111951009,0.12146045754132172,0.03489115201075232
1.9725,0.6780847125814045,0.1214604575420125,0.034891152010727476
1.974572949016875,0.6774861518269174,0.12171903295105388,0.034839835680800145
1.9779270509831248,0.6765183749158491,0.12213742317194058,0.03475693074278389
1.98,0.675920721574844,0.12239600626087745,0.034705770904823394
1.98,0.6759207197967309,0.1223960062600545,0.03470577090502363
1.9820729490168751,0.6753234418868679,0.12265459197673649,0.0346546708094002
1.9854270509831249,0.6743577288299313,0.12307299759211586,0.03457211560707843
1.9875,0.6737613150879898,0.12333158937483354,0.03452117183598374
1.9875,0.6737613153547803,0.12333158937411681,0.034521171835980885
1.9895729490168752,0.6731652497910868,0.12359018314628663,0.034470287746767
1.992927050983125,0.6722015760582016,0.1240086003983363,0.03438808192456071
1.995,0.6716064577629614,0.12426719849841936,0.034337354004303704
1.995,0.6716064592757658,0.12426719849964292,0.03433735400440662
1.9970729490168753,0.6710116596041028,0.12452579791373099,0.034286685709144275
2.000427050983125,0.670049980598906,0.12494422284135565,0.034204828945276634
2.0025,0.6694561021980758,0.12520282476702738,0.03415431669382096
2.0025,0.6694561004652855,0.12520282476532368,0.034154316693904584
2.004572949016875,0.6688625992169521,0.1254614272720382,0.034103864022145346
2.007927050983125,0.6679030031519516,0.1258798556065154,0.034022356042322933
2.01,0.667310375658843,0.12613845861824252,0.03397205929646831
2.01,0.6673103758830599,0.12613845861811246,0.03397205929665761
2.012072949016875,0.6667181016559651,0.12639706142040397,0.03392182209397624
2.0154270509831247,0.6657605700501784,0.12681548852506075,0.03384066268433511
2.0175,0.6651692527662058,0.12707408969595851,0.03379058132711016
2.0175,0.6651692542566582,0.1270740896964823,0.033790581327071
2.019572949016875,0.6645782606402106,0.12733268981203932,0.03374055948527043
2.022927050983125,0.6636227490194632,0.12775111070326076,0.03365974849087893
2.025,0.6630326874612494,0.12800970685014715,0.03360988244096619
2.025,0.6630326856925101,0.12800970684890434,0.03360988244115452
2.0270729490168753,0.6624430061844998,0.12826830100168293,0.03356007589028353
2.030427050983125,0.6614896063420742,0.1286867102403968,0.03347961321024761
2.0325,0.6609008152537849,0.1289452979199015,0.03342996241994611
2.0325,0.6609008156559627,0.1289452979196601,0.03342996242007279
2.034572949016875,0.6603123802185339,0.12920388262822288,0.03338037112606897
2.037927050983125,0.6593610712386538,0.12962227445580343,0.03330025673876461
2.04,0.658773608747435,0.12988085002325495,0.033250821202711424
2.04,0.6587736100640392,0.1298808500239405,0.033250821202612794
2.042072949016875,0.6581864793778187,0.13013942156782576,0.03320144516091931
2.045427050983125,0.6572372247218053,0.13055778982163288,0.033121679067840186
2.0475,0.6566510346163127,0.13081634941235648,0.033072458798857056
2.0475,0.6566510327637481,0.13081634941162512,0.03307245879906606
2.0495729490168753,0.6560652322696675,0.13107490388893164,0.03302329803401909
2.052927050983125,0.6551181277850118,0.13149324223076703,0.03294388027928156
2.055,0.6545332358422092,0.13175178189322526,0.03289487530628933
2.055,0.654533236625367,0.13175178189303394,0.03289487530621128
2.057072949016875,0.6539487000258027,0.132010315342118,0.03284592984471369
2.060427050983125,0.653003712220086,0.13242861730265879,0.0327668604711504
2.0625,0.6524201682102975,0.13268713303489452,0.03271807081074523
2.0625,0.6524201691425762,0.13268713303680707,0.03271807081067337
2.064572949016875,0.65183696853038,0.13294564146952692,0.032669340658792324
2.067927050983125,0.6508940765690366,0.13336390069910345,0.03259061966032142
2.07,0.6503118209501288,0.1336223886649061,0.032542045300544234
2.07,0.6503118190809573,0.13362238866390777,0.032542045300502
2.072072949016875,0.6497299603517586,0.13388086830804322,0.032493530437992156
2.0754270509831247,0.6487892575247475,0.13429907886001607,0.03241515773115868
2.0775,0.6482083314074933,0.13455753548188512,0.032366798585612006
2.0775,0.6482083327048037,0.13455753548354252,0.03236679858548
2.079572949016875,0.6476277582624266,0.1348159828800556,0.032318498895997215
2.082927050983125,0.646689188647735,0.1352341394516077,0.032240474245939295
2.085,0.6461096219517377,0.13549256168853277,0.032192330130291644
2.085,0.6461096222202943,0.13549256169064217,0.03219233012997653
2.087072949016875,0.6455304131537102,0.1357509739923571,0.032144245393698236
2.090427050983125,0.6445939782404714,0.13616907242375184,0.03206656835385804
2.0925,0.6440157097461874,0.13642745799735811,0.032018638934267575
2.0925,0.6440157081229838,0.13642745799730266,0.03201863893410827
2.094572949016875,0.6434378377754684,0.13668583315677832,0.031970768770441464
2.0979270509831247,0.6425036110800156,0.13710387071367852,0.03189343860406795
2.1,0.6419266956864481,0.13736221832572867,0.03184572334783227
2.1,0.6419266974389359,0.13736221832901138,0.03184572334751693
2.102072949016875,0.641350126015769,0.13762055540761298,0.03179806716075671
2.105427050983125,0.6404180240016722,0.13803853134171964,0.03172108278346238
2.1075,0.639842456809589,0.13829684103962275,0.03167358093136154
2.1075,0.6398424561696571,0.1382968410414887,0.03167358093084773
2.1095729490168753,0.6392672600001674,0.13855514046501877,0.03162613788687938
2.112927050983125,0.6383373090333151,0.13897305632608967,0.03154949776897796
2.115,0.6377630349550444,0.13923132963238716,0.03150220827056604
2.115,0.6377630340341964,0.13923132963368362,0.03150220827045829
2.117072949016875,0.6371891460000945,0.13948959338528671,0.0314549772415091
2.120427050983125,0.6362613733848796,0.13990745343225608,0.03137867938750207
2.1225,0.6356884498811529,0.14016569362640063,0.03133160089701149
2.1225,0.635688451700242,0.14016569362955134,0.03133160089646047
2.124572949016875,0.6351158613168215,0.14042392550488955,0.031284580444696626
2.127927050983125,0.6341901639682074,0.14084173689731402,0.03120862234621988
2.13,0.6336185407520494,0.14109994905556314,0.031161753197682236
2.13,0.6336185392270592,0.14109994905690476,0.03116175319745066
2.1320729490168753,0.6330472930152321,0.14135815459965362,0.031114941572321936
2.135427050983125,0.6321237169123329,0.14177592737358016,0.031039320210087998
2.1375,0.6315533603161353,0.14203411833329752,0.030992658436054595
2.1375,0.631553360561517,0.14203411833359467,0.030992658436033695
2.139572949016875,0.6309833605215127,0.14229230486034847,0.03094605359937716
2.142927050983125,0.6300618639645309,0.1427100517599655,0.030870765535322302
2.145,0.6294928131644936,0.14296822989277908,0.03082430892300875
2.145,0.6294928143224124,0.14296822989435093,0.030824308922777745
2.147072949016875,0.6289240873480519,0.1432264061164906,0.030777908597192524
2.150427050983125,0.6280045795280943,0.1436441418430628,0.03070295004694798
2.1525,0.6274367486355573,0.14390231657683222,0.03065669621468806
2.1525,0.6274367467880351,0.14390231657465632,0.030656696215105653
2.1545729490168752,0.6268692847121544,0.14416049209303977,0.03061049800504169
2.1579270509831248,0.6259518160163764,0.14457823245337784,0.03053586506702884
2.16,0.6253852110048044,0.14483641357039306,0.03048981160927636
2.16,0.6253852124590268,0.14483641356755633,0.030489811609746773
2.162072949016875,0.6248189254696818,0.14509459809762515,0.030443813127164758
2.165427050983125,0.6239033945046629,0.14551235838052715,0.030369502028516408
2.1675,0.6233380170147576,0.1457705549424218,0.030323646690163658
2.1675,0.6233380167886957,0.1457705549392885,0.03032364669090592
2.169572949016875,0.622772964483435,0.14602875712312485,0.03027784576089841
2.172927050983125,0.6218593470563081,0.14644655018101463,0.030203853206323586
2.175,0.6212951201885543,0.14670476924508488,0.03015819412699927
2.175,0.6212951191143407,0.14670476923600712,0.03015819412841535
2.177072949016875,0.6207312404470157,0.14696299526412826,0.0301125890567742
2.1804270509831247,0.6198195747798444,0.1473808289216218,0.03003891269326166
2.1825,0.6192565540841449,0.14763907369576568,0.029993448698471606
2.1825,0.6192565559193587,0.14763907368792556,0.029993448700089232
2.184572949016875,0.6186938336606328,0.14789732537005632,0.02994803855434077
2.187927050983125,0.6177840314829801,0.14831519912366825,0.029874677492531324
2.19,0.6172221896643055,0.14857346693564136,0.029829408459396578
2.19,0.6172221880942053,0.14857346692304943,0.02982940846151683
2.192072949016875,0.61666069533375,0.14883173952436357,0.02978419348473101
2.195427050983125,0.6157528535140416,0.14924964089190354,0.029711148945197094
2.1975,0.615192197686633,0.14950792071636612,0.02966607619222034
2.1975,0.6151921983080466,0.14950792070103197,0.029666076194890922
2.199572949016875,0.614631882284842,0.1497662004607742,0.02962105817097497
2.2029270509831247,0.6137260422954287,0.15018410099749038,0.02954833409347945
2.205,0.6131666728554865,0.15044237124751333,0.029503460733882013
2.205,0.6131666735672431,0.15044237123715717,0.02950346073589817
2.207072949016875,0.6126076443943025,0.15070063348637047,0.02945864329755722
2.210427050983125,0.6117038611233823,0.15111848674002115,0.02938624666184789
2.2125,0.611145780579421,0.15137671487167495,0.029341577650016815
2.2125,0.6111457789702891,0.15137671486634258,0.029341577650683074
2.2145729490168753,0.6105881043259722,0.15163492445419158,0.02929696617728421
2.217927050983125,0.6096865900406195,0.15205266922894226,0.029224906353120958
2.22,0.6091299273342599,0.15231081575762076,0.029180447716140284
2.22,0.6091299291062868,0.1523108157774699,0.029180447713052754
2.222072949016875,0.6085736446549269,0.15256893317551087,0.029136048206573048
2.225427050983125,0.6076744436535088,0.15298650820486648,0.029064334397573582
2.2275,0.6071192647815868,0.1532445390950729,0.029020091135872915
2.2275,0.607119263462388,0.1532445391417106,0.029020091127699703
2.229572949016875,0.6065645084335619,0.15350253506181047,0.028975907747407784
2.232927050983125,0.6056677346092675,0.15391990678075101,0.02890454424778316
2.235,0.6051140198495022,0.1541778121396328,0.028860517130280237
2.235,0.6051140198645204,0.15417781219062401,0.02886051712167519
2.2370729490168753,0.6045607164919741,0.15443568621360929,0.028816549008858203
2.240427050983125,0.6036663301010237,0.15485287573330483,0.028745530723629967
2.2425,0.6031140829376639,0.15511068211504783,0.028701714318618163
2.2425,0.6031140838913348,0.15511068213237192,0.02870171431580775
2.244572949016875,0.6025621929426226,0.1553684699798166,0.02865795450325239
2.247927050983125,0.6016699693424256,0.15578555101716765,0.02858726752476575
2.25,0.6011190135540468,0.156043310528648,0.02854365217740696
2.25,0.6011190119213267,0.15604331049170803,0.028543652183447482
2.252072949016875,0.6005684265392836,0.15630106616529527,0.028500090734209716
2.255427050983125,0.5996782684469367,0.15671812393764964,0.028429719426140955
2.2575,0.5991285372751394,0.1569758839526947,0.02838629641861797
2.2575,0.5991285391532093,0.15697588390336814,0.028386296427245404
2.259572949016875,0.5985791127339345,0.15723364863766512,0.028342925702216835
2.2629270509831247,0.5976908327819169,0.15765073288115783,0.02827286065818155
2.265,0.5971422879263787,0.15790851234022954,0.028229626199744
2.265,0.5971422867934243,0.157908512307766,0.02822962620494475
2.267072949016875,0.5965940779522273,0.15816629596295667,0.028186443950296743
2.270427050983125,0.5957077208976967,0.15858340379332955,0.028116684674008408
2.2725,0.5951603465994363,0.15884119041941236,0.028073640207744253
2.2725,0.5951603468615242,0.1588411904051525,0.02807364021032169
2.274572949016875,0.5946133205540824,0.15909897376468637,0.028030649022777035
2.277927050983125,0.5937289881232227,0.159516062068529,0.027961201705792253
2.28,0.5931829147497885,0.15977382340253132,0.027918352003318728
2.28,0.5931829155424239,0.15977382340494053,0.02791835200292192
2.282072949016875,0.5926371885860778,0.1600315707490262,0.027875557171450075
2.2854270509831247,0.5917549508099681,0.16044857692859701,0.027806431103421583
2.2875,0.59121019890749,0.16070627255070008,0.027763782151220197
2.2875,0.5912101973487698,0.16070627255625536,0.027763782150211455
2.289572949016875,0.5906658578447626,0.16096394278091775,0.02772118973939339
2.292927050983125,0.589785938054087,0.16138080039688216,0.027652394645036077
2.295,0.5892426330317843,0.16163838990077814,0.02760995230228947
2.295,0.5892426348252189,0.16163838991048263,0.02760995230095126
2.2970729490168753,0.5886997163438605,0.16189594352929898,0.027567567991945055
2.300427050983125,0.5878221541794114,0.1623125912577426,0.027499112593164555
2.3025,0.5872803598111268,0.16257003865420988,0.027456881898925357
2.3025,0.5872803582423805,0.1625700386657732,0.02745688189678342
2.304572949016875,0.5867390055394169,0.1628274413495444,0.02741471042118236
2.307927050983125,0.5858639617560595,0.163243827557751,0.027346601652914096
2.31,0.5853237095665439,0.16350110362880432,0.02730458641727556
2.31,0.5853237103980148,0.16350110363943215,0.02730458641582265
2.312072949016875,0.5847838955572999,0.16375832836991305,0.02726263120746844
2.315427050983125,0.5839114316578563,0.1641744144920347,0.027194873764266676
2.3175,0.5833728141757817,0.164431498749451,0.027153076322977823
2.3175,0.5833728141912761,0.16443149876441795,0.027153076320414866
2.3195729490168753,0.5828346337993314,0.1646885278502287,0.027111339241118252
2.322927050983125,0.5819647568763571,0.16510429138141883,0.027043935098761383
2.325,0.5814277256775386,0.1653611740071986,0.027002355993403174
2.325,0.5814277247355281,0.16536117402030082,0.027002355991344294
2.327072949016875,0.5808911595730287,0.1656180008763707,0.026960837052138788
2.330427050983125,0.5800239403221072,0.16603343856858085,0.026893785027279824
2.3325,0.5794885444713057,0.16629012229849166,0.026852422761983477
2.3325,0.5794885459753583,0.16629012231328405,0.026852422759739147
2.334572949016875,0.5789535658571747,0.16654675348971384,0.02681111985621721
2.337927050983125,0.5780888698226044,0.16696188413275698,0.026744415246302628
2.34,0.5775550321350372,0.16721838576439643,0.026703266094257556
2.34,0.5775550303173437,0.16721838577751644,0.02670326609196027
2.3420729490168752,0.5770216377036697,0.1674748420397868,0.026662174868508946
2.3454270509831248,0.576159455681692,0.1678897076852083,0.026595809291693296
2.3475,0.5756271163451219,0.16814605839571128,0.026554867269184462
2.3475,0.5756271179661862,0.16814605840392569,0.026554867268184387
2.349572949016875,0.575095162205267,0.16840237475673003,0.026513981161310058
2.352927050983125,0.5742352941751061,0.1688170398843082,0.026447942830137534
2.355,0.5737043799268482,0.16907328401299684,0.02640719998190572
2.355,0.573704378758678,0.16907328401834198,0.026407199980805957
2.357072949016875,0.573173839948186,0.16932950797852098,0.026366510559269227
2.360427050983125,0.5723161337036975,0.1697440553270293,0.026300784959628332
2.3625,0.5717864826941036,0.17000024717904824,0.026260231862110704
2.3625,0.5717864831523244,0.1700002471752195,0.02626023186294602
2.364572949016875,0.571257171433981,0.17025643493840817,0.02621972944982014
2.3679270509831247,0.5704014465540334,0.17067095861028042,0.026154300533203976
2.37,0.5698729958178025,0.17092715753614193,0.026113927143243707
2.37,0.5698729961446302,0.17092715752821103,0.026113927144435882
2.372072949016875,0.569344833242117,0.17118336887193347,0.026073601675633253
2.375427050983125,0.5684908352831816,0.1715979650824382,0.026008453329827774
2.3775,0.5679634002449853,0.17185422952002405,0.025968249909568246
2.3775,0.5679633992734012,0.1718542295051081,0.0259682499118682
2.379572949016875,0.5674362534240436,0.17211052145642702,0.025928091913908886
2.382927050983125,0.566583879497808,0.1725252784426296,0.025863209532056192
2.385,0.5660574075773783,0.17278165971126772,0.025823167612289758
2.385,0.5660574091107572,0.1727816596931603,0.025823167615333136
2.387072949016875,0.5655311598427885,0.173038080658703,0.025783169118740488
2.3904270509831247,0.5646801747341305,0.17345306952192435,0.025718541027186664
2.3925,0.5641545527867533,0.17370960652779746,0.025678654225690763
2.3925,0.564154551083996,0.17370960650876796,0.02567865422838842
2.394572949016875,0.5636291789408991,0.1739661911927562,0.025638809530241797
2.397927050983125,0.5627795729289014,0.1743814584372849,0.025574428033755158
2.4,0.5622547653329034,0.17463817365306017,0.025534692590135615
2.4,0.5622547670896375,0.1746381736327119,0.025534692593613757
2.4020729490168753,0.5617301655863121,0.17489493947591855,0.02549499873409993
2.405427050983125,0.5608818398008427,0.17531050241417456,0.025430860782114238
2.4075,0.5603578557505572,0.1755673995617444,0.02539127590636035
2.4075,0.5603578543370573,0.17556739954501827,0.025391275908693785
2.409572949016875,0.5598341088055008,0.17582434492004562,0.025351732924365857
2.412927050983125,0.5589871310576053,0.17624018925798393,0.025287840347210867
2.415,0.5584639667694231,0.1764972523313153,0.025248408257370732
2.415,0.5584639678043917,0.17649725231412078,0.025248408260198734
2.417072949016875,0.5579410454555803,0.17675435565693617,0.025209019209550855
2.420427050983125,0.5570955079215879,0.17717043496766463,0.02514537869990908
2.4225,0.5565732903475935,0.17742762812027377,0.025106104602364072
2.4225,0.5565732899336031,0.177427628107606,0.025106104604279582
2.4245729490168753,0.5560513391681378,0.1776848482256562,0.02506687548598471
2.427927050983125,0.5552073723181663,0.1781010844270108,0.02500349842548164
2.43,0.5546861522728397,0.1783583524354724,0.024964390367595714
2.43,0.5546861521551996,0.1783583524226438,0.02496439036948842
2.432072949016875,0.554165253220893,0.1786156287392904,0.024925330001128686
2.435427050983125,0.5533231342394478,0.17903191270354377,0.024862232237386216
2.4375,0.5528031229344595,0.1792891812902414,0.024823300978151396
2.4375,0.552803123650676,0.17928918128086205,0.024823300979769
2.439572949016875,0.5522834528020485,0.17954643440120432,0.024784420840973483
2.442927050983125,0.5514433839609891,0.17996262689943415,0.024721622465235616
2.445,0.5509247121220359,0.18021980346566815,0.02468288133515888
2.445,0.5509247109886113,0.18021980345861927,0.02468288133603439
2.447072949016875,0.5504064731554765,0.18047693587160377,0.024644195429573947
2.4504270509831247,0.5495688767122396,0.1808928690121256,0.02458172044672637
2.4525,0.5490518040662031,0.1811498438228818,0.024543185066154653
2.4525,0.5490518055542224,0.18114984382041827,0.02454318506675213
2.454572949016875,0.5485351916641699,0.18140674152731687,0.024504709568364653
2.457927050983125,0.5477003589859019,0.1818222227365478,0.02444258520549752
2.46,0.5471851035508191,0.18207887240888534,0.02440427295137696
2.46,0.5471851018699294,0.18207887241774176,0.024404272949940485
2.462072949016875,0.5466704152420103,0.1823354094739725,0.024366025533443674
2.465427050983125,0.5458388356387508,0.1827502312491013,0.024304280734800735
2.4675,0.5453256569920756,0.1830064267313563,0.024266209484272338
2.4675,0.5453256586596523,0.1830064267541548,0.024266209480992156
2.469572949016875,0.5448130795712816,0.1832624748756695,0.024228207810579338
2.4729270509831247,0.5439850783126482,0.18367643495141975,0.024166870177772314
2.475,0.5434742176410272,0.18393205710617558,0.024129056005525888
2.475,0.5434742159141934,0.18393205715633698,0.024129055998124763
2.477072949016875,0.5429640380818559,0.1841875042066179,0.024091315029912568
2.480427050983125,0.5421399706826084,0.18460044140775778,0.024030405602108746
2.4825,0.5416315571442571,0.18485540713136966,0.023992858984687355
2.4825,0.5416315584335692,0.18485540720533855,0.02399285897382437
2.4845729490168753,0.5411238267830404,0.18511018585982555,0.023955386800615933
2.487927050983125,0.5403037875199116,0.18552203188474756,0.02389491259452509
2.49,0.5397978768967843,0.1857763285199564,0.023857633483823252
2.49,0.539797875534356,0.18577632861406684,0.023857633470053145
2.492072949016875,0.5392926290040019,0.18603045203498483,0.023820426245222365
2.495427050983125,0.5384764403140981,0.18644128891001624,0.023760372178820734
2.4975,0.5379727899628851,0.18669500787603438,0.023723345360504643
2.4975,0.537972790642759,0.18669500795787294,0.023723345348659147
2.499572949016875,0.5374697073654092,0.18694859985945025,0.02368638321622518
2.502927050983125,0.5366568393268084,0.18735869764475743,0.02362670717200651
2.505,0.5361550837048007,0.18761204818988644,0.023589900601913166
2.505,0.5361550831151457,0.18761204822776467,0.023589900596304957
2.5070729490168753,0.5356537354477432,0.1878653480149985,0.023553147269281226
2.510427050983125,0.5348432563257435,0.1882751516077742,0.02349378255017375
2.5125,0.5343427272671121,0.18852843851494588,0.023457150954271137
2.5125,0.5343427274630554,0.18852843848907602,0.023457150958209983
2.514572949016875,0.5338424357577192,0.18878176809432903,0.023420558907571786
2.517927050983125,0.5330333242212806,0.18919182203265458,0.023361425696082676
2.52,0.5325334053943324,0.18944538755647097,0.023324919231738066
2.52,0.5325334057235809,0.18944538747752546,0.023324919242921287
2.522072949016875,0.5320335233902157,0.18969908690008086,0.023288439188860397
2.525427050983125,0.531224664230043,0.19010992263860074,0.02322946093764993
2.5275,0.5307246943709482,0.19036407583315512,0.02319303539171107
2.5275,0.5307246940659379,0.1903640757367344,0.02319303540568379
2.5295729490168752,0.5302246490436987,0.19061843445024054,0.023156626168306046
2.5329270509831248,0.5294153116984042,0.1910304698858421,0.02309774392017202
2.535,0.5289149107002314,0.1912854339505511,0.02306136811419354
2.535,0.5289149116321303,0.19128543386394328,0.023061368126496843
2.537072949016875,0.5284143214736653,0.19154064675107757,0.023025002733249516
2.540427050983125,0.5276039372786685,0.191954135230997,0.022966181970482013
2.5425,0.5271028391408638,0.19221002881204252,0.022929840115004395
2.5425,0.5271028382602898,0.19221002875398188,0.02292984012320286
2.544572949016875,0.5266015580122019,0.19246618673944174,0.022893506807578522
2.547927050983125,0.5257900543694235,0.1928812200679103,0.022834736468201517
2.55,0.525288255662552,0.1931380687260783,0.02279842619782698
2.55,0.5252882569118977,0.19313806869432149,0.022798426202490545
2.552072949016875,0.524786254455638,0.1933951760012175,0.02276212564367919
2.5554270509831247,0.5239736249569555,0.1938117214907184,0.02270341242834101
2.5575,0.5234711909415234,0.1940694841022034,0.02266714081868686
2.5575,0.5234711896309012,0.19406948409240926,0.022667140819848556
2.559572949016875,0.5229686287921557,0.19432748620273585,0.02263088194630866
2.562927050983125,0.5221551943163205,0.19474543247749998,0.022572243451017663
2.565,0.5216523090876038,0.19500402895196225,0.022536022884792156
2.565,0.521652310528568,0.1950040289543007,0.022536022884725653
2.567072949016875,0.5211493152687292,0.19526283910024908,0.022499818959719895
2.570427050983125,0.5203353028829648,0.195682035725937,0.022441277937983138
2.5725,0.5198321558376305,0.19594136886698577,0.022405122988471506
2.5725,0.5198321543026495,0.19594136887723237,0.022405122986860166
2.574572949016875,0.5193289884904435,0.19620088796334462,0.022368988779104086
2.5779270509831247,0.5185148022351139,0.1966211728476264,0.02231056919978091
2.58,0.5180115962527392,0.19688114263996143,0.022274494552386424
2.58,0.5180115977993109,0.19688114265107418,0.022274494550989406
2.582072949016875,0.5175083937790649,0.19714127141053386,0.022238444565392968
2.585427050983125,0.5166942814550367,0.19756248700897983,0.022180169329358217
2.5875,0.5161912133885805,0.19782299850889012,0.022144188716315693
2.5875,0.5161912117742192,0.19782299852240254,0.022144188714423717
2.5895729490168753,0.5156882266613815,0.19808364425086067,0.02210823630855478
2.592927050983125,0.5148745394729753,0.19850564565491083,0.022050126180831017
2.595,0.5143717681380403,0.19876661268425813,0.022014251881505704
2.595,0.5143717697198615,0.19876661269400261,0.02201425188018754
2.597072949016875,0.5138690959446011,0.19902769176890453,0.021978408915999167
2.600427050983125,0.513056037068679,0.19945034931334824,0.02192048218348101
2.6025,0.5125537333265646,0.19971169513912435,0.02188472495431443
2.6025,0.512553731711188,0.1997116951502811,0.021884724952804354
2.604572949016875,0.5120515914102041,0.19997313348741502,0.02184900176756849
2.607927050983125,0.511239434309527,0.20039633266428195,0.0217912743134908
2.61,0.5107377074425801,0.2006579898040342,0.021755643461085307
2.61,0.5107377090142103,0.20065798981153712,0.02175564346015065
2.6120729490168753,0.5102361541135788,0.200919722276486,0.021720048995731333
2.615427050983125,0.5094250553905821,0.20134336259527355,0.021662534522209186
2.6175,0.5089240494179045,0.20160527176792362,0.02162703806458515
2.6175,0.5089240478339029,0.2016052717756493,0.021627038063404207
2.619572949016875,0.5084232664758613,0.2018672412128802,0.021591579998961778
2.622927050983125,0.5076134330574976,0.20229123435712887,0.021534290272902216
2.625,0.5071132178536568,0.20255334349256968,0.02149893509762611
2.625,0.5071132193974236,0.20255334349834667,0.021498935097116943
2.627072949016875,0.5066132329759423,0.20281549959567885,0.021463620054191994
2.630427050983125,0.5058047857610075,0.20323976781018682,0.021406565236586652
2.6325,0.5053054842647348,0.20350203091408106,0.02137135729839305
2.6325,0.5053054827171602,0.20350203091933947,0.021371357297407974
2.634572949016875,0.5048064526973126,0.2037643292409921,0.02133619098061609
2.6379270509831247,0.5039995494067312,0.20418880360897015,0.021279379814168043
2.64,0.5035012033351133,0.2044511799240791,0.021244324229241874
2.64,0.5035012048511044,0.2044511799283844,0.02124432422898984
2.642072949016875,0.5030031311614326,0.20471358099136264,0.02120931155983346
2.645427050983125,0.5021978659029619,0.2051382003761163,0.021152751603052113
2.6475,0.5017005817372024,0.205400653655545,0.021117852807886438
2.6475,0.5017005802180912,0.20540065365950247,0.021117852807141645
2.649572949016875,0.5012036041139003,0.20566312239416018,0.021082998038906363
2.652927050983125,0.5004000996630088,0.2060878322025393,0.02102669581953836
2.655,0.499903899574221,0.20635033001519199,0.02099195763813786
2.655,0.499903901072998,0.20635033001763703,0.02099195763798793
2.657072949016875,0.49940800711392624,0.20661283485639825,0.020957264455560086
2.6604270509831247,0.4986063364998626,0.20703758590781418,0.02090122564711346
2.6625,0.49811131406276304,0.20730009889563542,0.020866651425152562
2.6625,0.4981113125584886,0.20730009889894868,0.020866651424676582
2.664572949016875,0.4976166276728061,0.20756261129347703,0.02083212304972695
2.667927050983125,0.49681689158939696,0.2079873587851904,0.020776352640493195
2.67,0.4963230570325707,0.20824986006987484,0.020741945329823163
2.67,0.4963230585274204,0.2082498600706207,0.020741945329763225
2.6720729490168753,0.4958295571367922,0.20851235359713127,0.020707584634442784
2.675427050983125,0.49503181303741167,0.2089370557168766,0.020652087105133728
2.6775,0.49453925103714974,0.20919951987844984,0.020617849391948904
2.6775,0.4945392495363287,0.20919951988064367,0.020617849391660458
2.679572949016875,0.4940470507479506,0.20946196944286802,0.02058365900106517
2.682927050983125,0.4932513910529777,0.20988658595186596,0.0205284385203791
2.685,0.49276010814528587,0.21014898828221518,0.020494372946423322
2.685,0.49276010964298833,0.21014898828203019,0.020494372946560365
2.687072949016875,0.492269183937918,0.21041136910273336,0.02046035540029075
2.690427050983125,0.49147565822444983,0.21083585962819368,0.02040541607946977
2.6925,0.4909857359250417,0.21109817475868503,0.020371525209414317
2.6925,0.4909857344287585,0.21109817475889447,0.02037152520923016
2.6945729490168753,0.4904962013949739,0.21136046108566578,0.020337683096604154
2.697927050983125,0.48970491128053084,0.21178478270036766,0.020283029242570617
2.7,0.48921636343666963,0.21204698318077989,0.020249315839649746
2.7,0.48921636492751697,0.2120469831794426,0.02024931584010014
2.702072949016875,0.48872820072266754,0.2123091465828622,0.020215652040984584
2.705427050983125,0.48793920172068656,0.21273325084953637,0.020161288604032237
2.7075,0.48745211688641576,0.2129953047712346,0.02012775595391877
2.7075,0.48745211542067324,0.21299530476821302,0.020127755954047113
2.709572949016875,0.4869654534867482,0.21325731153260427,0.020094273957983404
2.712927050983125,0.48617888569236534,0.21368113900248215,0.0200402071414485
2.715,0.48569330598669364,0.21394300600495025,0.020006859504624375
2.715,0.48569330743981487,0.21394300599851968,0.020006859505707564
2.7170729490168752,0.4852081518914411,0.2142048122697326,0.019973563995071254
2.7204270509831248,0.4844241158172696,0.21462828314199123,0.019919802459096584
2.7225,0.4839401665491212,0.21488990710477593,0.019886646016211755
2.7225,0.48394016517760396,0.21488990709328185,0.019886646017541417
2.724572949016875,0.48345669987031337,0.2151514503895142,0.01985354394407888
2.727927050983125,0.4826754534835851,0.21557444682866417,0.019800100953981808
2.73,0.4821932664050123,0.21583574230880295,0.019767145428710203
2.73,0.48219326777403504,0.21583574228578767,0.0197671454316737
2.732072949016875,0.4817115963580511,0.21609692518361684,0.019734247972175472
2.735427050983125,0.4809334231710104,0.2165192588128487,0.019681145353559366
2.7375,0.48045326530817245,0.21678008610968524,0.019648407067200977
2.7375,0.48045326414741646,0.21678008607159244,0.019648407072052197
2.739572949016875,0.47997374544796545,0.21704074709100243,0.019615733195854444
2.7429270509831247,0.479199279258574,0.21746210025295196,0.019563008484537146
2.745,0.4787215709521616,0.21772222058819987,0.019530515782150336
2.745,0.47872157220319767,0.217722220516777,0.01953051579101186
2.747072949016875,0.4782446443031647,0.2179820808996786,0.01949809868503358
2.750427050983125,0.4774748160627509,0.2184018995419503,0.019445818036101258
2.7525,0.477000319238999,0.21866089265291608,0.019413621205774948
2.7525,0.47700031850745317,0.2186608925284807,0.019413621221316547
2.754572949016875,0.4765269316390573,0.21891945881160835,0.019381520006500747
2.757927050983125,0.4757635988060405,0.21933675521606,0.019329801896252653
2.76,0.4752936760882145,0.21959386778390652,0.01929799136426422
2.76,0.4752936772949197,0.21959386756487537,0.019297991391392755
2.762072949016875,0.4748253781694066,0.21985025261318278,0.019266312587513486
2.7654270509831247,0.4740716607873557,0.22026325151245024,0.019215370155520987
2.7675,0.47360872759116035,0.22051713710718826,0.01918410749340439
2.7675,0.4736087274981942,0.22051713685110955,0.019184107524884173
2.769572949016875,0.4731483764572985,0.22076977804295436,0.019153038498106154
2.772927050983125,0.47240977640821025,0.22117546935181617,0.019103232068618043
2.775,0.47195769927618575,0.22142398693087917,0.019072772956661262
2.775,0.47195769869023485,0.22142398745454003,0.01907277289266234
2.7770729490168753,0.4715093126633977,0.2216706254640042,0.019042582572217824
2.780427050983125,0.47079207738359713,0.22206546469559194,0.018994330929602676
2.7825,0.4703539156156728,0.22230687355530154,0.01896487758800736
2.7825,0.47035391001779975,0.22230687655044798,0.018964877222782135
2.784572949016875,0.4699191354591375,0.22254657422093554,0.018935668818865294
2.787927050983125,0.4692213704569543,0.2229315805817647,0.01888882912912992
2.79,0.4687921301971492,0.22316861082823408,0.018860038270215106
2.79,0.4687921295892272,0.22316861100966667,0.018860038248134616
2.792072949016875,0.46836313575804184,0.22340564405198743,0.018831282166280987
2.795427050983125,0.4676670161517872,0.2237905693741751,0.01878465901044841
2.7975,0.46723414341180464,0.22403012317411597,0.018755690283231544
2.7975,0.4672341518883192,0.22403011873998108,0.018755690819276194
2.7995729490168753,0.46679879676409064,0.22427120038368445,0.01872657342738502
2.802927050983125,0.46608794378586327,0.22466517715422854,0.01867906749544625
2.805,0.46564467754666894,0.2249110528226277,0.018649468567449885
2.805,0.46564467436037515,0.2249110542012146,0.01864946840132992
2.807072949016875,0.46519841578724075,0.22515874382440373,0.018619689055546843
2.810427050983125,0.4644707074836486,0.22556297330429373,0.018571170868803766
2.8125,0.46401779322121,0.22581477022862398,0.018540999763391637
2.8125,0.46401779565814,0.22581476941512887,0.01854099986110417
2.814572949016875,0.4635628139416913,0.22606788270653183,0.01851071055869715
2.817927050983125,0.46282270132198544,0.22647998858935467,0.018461479800354393
2.82,0.4623631664423882,0.22673608945626805,0.01843093843741393
2.82,0.46236316405913713,0.22673609015530682,0.01843093835386617
2.822072949016875,0.4619021310421736,0.22699319621005082,0.018400317789800873
2.8254270509831247,0.46115334394396046,0.22741112415537182,0.01835063067209219
2.8275,0.4606889791290722,0.22767052695936058,0.018319844508377824
2.8275,0.46068897993633245,0.2276705272176732,0.018319844477901814
2.829572949016875,0.4602235064406908,0.22793072289311375,0.018289005737115664
2.832927050983125,0.4594683168664738,0.22835325591990754,0.018239015045005684
2.835,0.45900043992380457,0.22861527422771633,0.01820807010968955
2.835,0.45900044029880643,0.22861527329097492,0.018208070220218434
2.837072949016875,0.45853188355830443,0.22887785394159568,0.018177101022684983
2.840427050983125,0.4577724632115072,0.22930380235346776,0.018126953594803142
2.8425,0.45730263862889486,0.22956754964783502,0.01809595783033339
2.8425,0.4573026377940725,0.2295675508360737,0.01809595769078203
2.844572949016875,0.4568325741962714,0.22983160841764144,0.018064967951600487
2.8479270509831247,0.4560722493605772,0.23025911417994985,0.018014885990711296
2.85,0.45560278582101,0.23052332250884125,0.017983989771207742
2.85,0.4556027872208548,0.23052332109133913,0.017983989936914867
2.852072949016875,0.4551341015805002,0.23078727872218968,0.017953165376691043
2.855427050983125,0.45437790440235803,0.23121353443241735,0.01790347714973799
2.8575,0.45391246607292707,0.23147612259748368,0.01787292230026879
2.8575,0.45391246473519,0.2314761238746415,0.017872922151796124
2.8595729490168753,0.45344873265193564,0.2317379210824329,0.01784250088358239
2.862927050983125,0.45270272473577206,0.23215945303644328,0.01779360523494874
2.865,0.45224439876149936,0.2324186659751732,0.01776359106599441
2.865,0.45224439598825933,0.23241866718108373,0.017763590926423115
2.867072949016875,0.451787880296337,0.232677037763659,0.017733714610569887
2.870427050983125,0.45105212480215595,0.23309381574872484,0.017685605808365385
2.8725,0.45059819774895127,0.23335116976509188,0.017655951538692035
2.8725,0.4505981996543659,0.23335116879834106,0.017655951650086984
2.874572949016875,0.45014420095737356,0.23360872938201135,0.01762631341815538
2.877927050983125,0.44940798470051,0.23402675836846226,0.01757829436824294
2.88,0.44895142083985234,0.23428623117055894,0.01754854137250454
2.88,0.44895142256539033,0.23428623029858808,0.01754854147242402
2.8820729490168753,0.4484935224168239,0.23454664541241774,0.017518720946340594
2.885427050983125,0.4477496704315608,0.23497007458471714,0.0174703199909042
2.8875,0.44728831411374037,0.2352329310734076,0.01744032748702685
2.8875,0.4472883129091792,0.23523293143718668,0.01744032744546726
2.889572949016875,0.44682587175380656,0.23549658280389119,0.017410285635878008
2.892927050983125,0.4460758415177853,0.23592457046015877,0.017361606652260428
2.895,0.44561145219758663,0.23618980279988028,0.017331494024368833
2.895,0.445611453959745,0.23618980231979442,0.017331494079068865
2.897072949016875,0.44514665192608427,0.2364554575549604,0.017301375337882435
2.900427050983125,0.4443939503710033,0.23688606845780757,0.01725264365873606
2.9025,0.4439286066321483,0.23715253254308163,0.017222543303092978
2.9025,0.4439286031920718,0.23715253385742735,0.017222543154458893
2.9045729490168752,0.44346310916187925,0.23741927013140943,0.01719245414189861
2.9079270509831248,0.4427101025058918,0.237851135959992,0.01714382696884097
2.91,0.44224476728861584,0.23811825524098976,0.01711380502388591
2.91,0.44224477119216477,0.23811825370896778,0.017113805196242882
2.912072949016875,0.4417797501053992,0.2383853777087759,0.017083824796077122
2.915427050983125,0.4410276407462471,0.2388178259122805,0.017035378481726822
2.9175,0.44056320076401706,0.23908512225317863,0.0170054888094106
2.9175,0.4405631979353574,0.2390851232148437,0.017005488701802338
2.919572949016875,0.4400988284492343,0.23935257128470278,0.01697562406864979
2.922927050983125,0.4393477098179969,0.2397855575383711,0.01692736354687929
2.925,0.4388834133032231,0.24005344330147513,0.016897560080926997
2.925,0.43888341133116576,0.24005344497697215,0.01689755989468418
2.927072949016875,0.4384186185659622,0.24032180025171754,0.016867746297203216
2.9304270509831247,0.4376651170634528,0.24075725419610672,0.01681945801369124
2.9325,0.4371971796665717,0.24102793683138768,0.016789497304294403
2.9325,0.4371971847210328,0.2410279334939256,0.016789497673556104
2.934572949016875,0.4367269840459655,0.24130012717890054,0.016759412781551557
2.937927050983125,0.4359548871814752,0.24174750972208475,0.016710058409269556
2.94,0.43546743122430376,0.242030227450882,0.016678929543510992
2.94,0.4354674268175363,0.24203023028261594,0.016678929231804182
2.942072949016875,0.4349692170192669,0.24231939570651917,0.01664713844602877
2.945427050983125,0.4341587778985441,0.24279024765300491,0.016595476827062725
2.9475,0.4336706316044318,0.243074137780754,0.01656439058788111
2.9475,0.43367062274408336,0.24307414302069924,0.01656439001474456
2.949572949016875,0.43319293037314716,0.24335216569193907,0.016533991434438924
2.9529270509831247,0.4324299619301895,0.24379665820482616,0.01648548401889422
2.955,0.43196149680798024,0.2440698378282358,0.01645572849136399
2.955,0.431961495213658,0.24406983861578083,0.016455728405643667
2.957072949016875,0.4314996358921508,0.24433935529150605,0.016426413979193616
2.960427050983125,0.4307598661893819,0.24477143323850573,0.016379505495342655
2.9625,0.43027049946260637,0.2450575257047981,0.016348504921185256
2.9625,0.43027040620305906,0.24505757916570226,0.01634849913254043
2.9645729490168753,0.42972729957194067,0.24537535104971303,0.01631412087198783
2.967927050983125,0.42946036497414053,0.24553163383278434,0.01629723459301014
2.97,0.4298493039712333,0.24530394938097785,0.016321840441598113
2.97,0.4298472746905302,0.24530513499345544,0.016321712235058797
2.972072949016875,0.42962912727392516,0.24543283823102713,0.016307907779143784
2.975427050983125,0.4287815288298367,0.24592938459255365,0.016254320884476738
2.9775,0.42818881793156893,0.2462769965140779,0.016216890777916413
2.9775,0.4281899390976204,0.24627634268618806,0.01621696111645333
2.979572949016875,0.4278278998165084,0.24648881252406785,0.01619411671780408
2.982927050983125,0.42697332510276376,0.24699084700371549,0.016140241088270547
2.985,0.42664478079776463,0.2471840375404703,0.016119547169158248
2.985,0.426643532799041,0.2471847699983759,0.016119468751189966
2.9870729490168753,0.42599594989395284,0.24756586221796859,0.016078709825826088
2.990427050983125,0.4252121302107493,0.2480276423773566,0.016029431610871305
2.9925,0.42468317022469415,0.24833958805924064,0.01599621120269875
2.9925,0.4246835653967677,0.24833935227909848,0.01599623629071363
2.994572949016875,0.42456596464191887,0.24840874122457451,0.015988854253973585
2.997927050983125,0.42432571843388994,0.2485505163023587,0.015973779797770895
3.0,0.4231768028081877,0.24922934051715082,0.01590176022156404
3.0,0.42317777557483865,0.24922876573747457,0.01590182109241151
3.002072949016875,0.4228736820559385,0.24940864200887786,0.015882780742336212
3.005427050983125,0.4228190293340065,0.24944099246298213,0.015879358304144806
3.0075,0.4228847280327201,0.24940212748058616,0.015883470004998877
3.0075,0.42288450359701446,0.24940225927932272,0.01588345605962949
3.009572949016875,0.42088848607454804,0.2505850729814138,0.015758701802791562
3.0129270509831247,0.42054886489260346,0.2507866902800203,0.01573751515342025
3.015,0.42029013974618945,0.25094035370171647,0.015721382974530997
3.015,0.42029037375825046,0.2509402149971107,0.015721397530380623
3.017072949016875,0.4196759312482716,0.25130541372072346,0.015683110611242747
3.020427050983125,0.41884052809552785,0.2518025274255335,0.015631113827370716
3.0225,0.41842779323552454,0.2520483793800555,0.015605449380370036
3.0225,0.4184279943448606,0.2520482594669749,0.015605461889733795
3.024572949016875,0.41796636888440675,0.2523234261758238,0.015576777249914542
3.027927050983125,0.4173541574461876,0.25268866062483064,0.01553876869638371
3.03,0.41689748043664143,0.2529613301008921,0.015510441426895321
3.03,0.41689748604404214,0.2529613276963767,0.015510441676811343
3.032072949016875,0.41639901708549876,0.25325917131323694,0.01547954632573491
3.0354270509831247,0.4156002290043159,0.25373696257219636,0.015430087843534335
3.0375,0.4150670795707731,0.25405621158352826,0.01539711135450997
3.0375,0.4150668235520706,0.2540563647392809,0.015397095548074018
3.039572949016875,0.4146019373555909,0.2543349682633722,0.015368363609031054
3.042927050983125,0.4137892974211937,0.25482248075928227,0.015318190421559696
3.045,0.413281556334536,0.2551274007402121,0.015286875726094752
3.045,0.4132813025144375,0.2551275525907213,0.015286860143893556
3.0470729490168753,0.4128606420643776,0.2553803618350173,0.015260935991530807
3.050427050983125,0.4121962621271263,0.25577997900627203,0.015220029265164484
3.0525,0.41181909666575445,0.25600703108739925,0.015196826237510716
3.0525,0.4118192779274967,0.25600692239573136,0.015196837338461246
3.054572949016875,0.4114143333388,0.2562508559166951,0.015171940682185603
3.057927050983125,0.4107404440085272,0.2566571693421029,0.015130543451798907
3.06,0.4103133330671927,0.2569149243927674,0.015104328965986225
3.06,0.41031334892256677,0.2569149145904267,0.015104329962058072
3.062072949016875,0.4098849262447586,0.2571736397509263,0.015078053363112884
3.065427050983125,0.4092082168310295,0.2575826596214424,0.01503658717262293
3.0675,0.4087850633099738,0.25783864609114043,0.015010681865706973
3.0675,0.40878493709467045,0.2578387225884353,0.015010674129767428
3.0695729490168753,0.40836999569237914,0.25808991060032804,0.014985289145974976
3.072927050983125,0.40767731880149477,0.2585096163339437,0.014942950456865058
3.075,0.4072510254885986,0.2587681600422592,0.014916916994145511
3.075,0.4072511511255434,0.25876808385762284,0.014916924660182504
3.077072949016875,0.40681282396808294,0.2590341188419176,0.014890174759951469
3.080427050983125,0.40609963384419856,0.2594673853447141,0.014846691832740193
3.0825,0.40564082060237044,0.259746377717173,0.014818745773260963
3.0825,0.4056407952045784,0.25974639311369696,0.014818744231998273
3.084572949016875,0.4051684901999464,0.2600338028408852,0.014789999048093718
3.087927050983125,0.40439649598133903,0.2605040552356685,0.014743063131233095
3.09,0.4039257085909335,0.2607911268742353,0.01471446912187998
3.09,0.4039256541981909,0.26079115991958757,0.014714465833090516
3.0920729490168752,0.40346602978326107,0.26107164629416363,0.014686570627585497
3.0954270509831248,0.40272962532755197,0.2615214945115614,0.014641920233162868
3.0975,0.4022850679500318,0.2617933299412373,0.014614991463429438
3.0975,0.4022852348100813,0.26179322807037436,0.014615001547569952
3.099572949016875,0.40183557099007844,0.2620683855748466,0.014587784034126666
3.102927050983125,0.401125573940895,0.2625032512269645,0.014544851506976134
3.105,0.4006843438151242,0.2627737517752089,0.014518197116579744
3.105,0.4006841020177138,0.26277389982978455,0.014518182538290972
3.107072949016875,0.400258472363284,0.26303502461726613,0.01449248911294029
3.110427050983125,0.3995693642449422,0.26345819581266694,0.014450928351102428
3.1125,0.3991606257724221,0.2637094346175816,0.014426298669257289
3.1125,0.3991608718156919,0.2637092834624337,0.01442631347749572
3.114572949016875,0.39875158689346696,0.263961033818339,0.014401667323317567
3.1179270509831247,0.39812651338889155,0.2643458470052868,0.014364059535122455
3.12,0.3977519867548419,0.2645766022449736,0.014341545538553381
3.12,0.39775180427434875,0.26457671464006877,0.014341534579230441
3.122072949016875,0.39739510096270686,0.26479661701983515,0.014320105751452684
3.125427050983125,0.3968169374743364,0.26515331942145753,0.014285400649834166
3.1275,0.3964574389849552,0.26537529290655437,0.014263837886343266
3.1275,0.3964575332035171,0.26537523492225884,0.014263843515739396
3.129572949016875,0.396088836529261,0.2656030331163082,0.014241742004470802
3.132927050983125,0.3954958491648709,0.2659697188125018,0.014206222853859703
3.135,0.39513642401120214,0.2661921571476905,0.014184710837370839
3.135,0.3951364079507757,0.26619216683479974,0.014184709901121072
3.137072949016875,0.3947847530866329,0.2664099243468592,0.014163675820093393
3.1404270509831247,0.39421485666593,0.2667630848236203,0.0141296156767603
3.1425,0.3938499683469549,0.2669893758172125,0.014107825778608198
3.1425,0.39384995029998227,0.2669893874490478,0.014107824659249884
3.144572949016875,0.39347003661051333,0.2672251437071063,0.014085151939512113
3.147927050983125,0.3928237058765533,0.2676265866283671,0.01404661218783752
3.15,0.3924101214654979,0.2678837076797829,0.014021972130046405
3.15,0.3924101258309118,0.26788370462475697,0.014021972422771596
3.1520729490168753,0.3919895699124506,0.268145350734972,0.013996934232689127
3.155427050983125,0.3913003165984242,0.26857456772013244,0.013955937842837622
3.1575,0.39087111170183664,0.2688420935017233,0.013930433922754195
3.1575,0.39087111722997064,0.26884208996224257,0.013930434259814533
3.159572949016875,0.39044021012261876,0.2691108671848242,0.0139048485994324
3.162927050983125,0.38974120888628716,0.2695472798815379,0.01386338533671137
3.165,0.38930846426810944,0.2698177222917372,0.01383774047515868
3.165,0.3893084610951153,0.2698177246873345,0.01383774024824885
3.167072949016875,0.3888756864442669,0.2700883911688863,0.013812112150171663
3.170427050983125,0.3881757511886779,0.2705265862221817,0.013770702089124509
3.1725,0.38774392331634777,0.2707971985976448,0.013745178478507262
3.1725,0.38774392332810087,0.27079719800698493,0.013745178534201229
3.1745729490168753,0.3873130057588734,0.2710674396394993,0.013719727672844968
3.177927050983125,0.3866185023880044,0.2715033909804739,0.013678750053005558
3.18,0.38619137827612227,0.27177175585648605,0.013653573598064926
3.18,0.3861913821648794,0.2717717538520397,0.013653573785917372
3.182072949016875,0.38576589394166977,0.27203928393457005,0.013628512560138233
3.185427050983125,0.3850811006114046,0.2724702759098236,0.013588216239920146
3.1875,0.38465978506761833,0.27273570334906105,0.013563447118878802
3.1875,0.3846597822807263,0.27273570502348365,0.013563446962816368
3.189572949016875,0.38423976222981376,0.27300051570219397,0.013538771401965558
3.192927050983125,0.3835619839098277,0.2734282464059533,0.013498990503162592
3.195,0.38314393058211055,0.2736923172089778,0.013474477441867687
3.195,0.3831439329253428,0.2736923154435746,0.013474477605601021
3.197072949016875,0.3827261446822519,0.27395640473985705,0.013449998455835993
3.2004270509831247,0.3820505111113326,0.27438387523730284,0.013410450476599821
3.2025,0.3816328715658666,0.2746483649574612,0.013386027499597311
3.2025,0.3816328695421528,0.27464836676689663,0.013386027332665276
3.204572949016875,0.38121516398786087,0.27491309393804775,0.013361618074445275
3.207927050983125,0.3805388170431373,0.27534216556678665,0.013322131016782635
3.21,0.3801205192322181,0.27560779281056547,0.013297732413717057
3.21,0.3801205190928922,0.27560779241885497,0.013297732449703076
3.212072949016875,0.3797019663338361,0.2758737789041386,0.013273336680250335
3.215427050983125,0.37902429712073293,0.2763048354823047,0.013233877038131912
3.2175,0.3786053052078914,0.27657159953292315,0.013209504059378612
3.2175,0.3786053062129813,0.2765715990622402,0.013209504102356247
3.219572949016875,0.3781862682121417,0.27683858346659074,0.013185146961461027
3.2229270509831247,0.3775085315102872,0.2772708114314714,0.013145790740061046
3.225,0.3770899816743475,0.27753800666131967,0.01312150850681386
3.225,0.377089978962988,0.27753800860389777,0.013121508330430482
3.227072949016875,0.37667191582254966,0.27780509703981066,0.013097271675918109
3.230427050983125,0.37599655868460397,0.2782369926133508,0.013058155560169782
3.2325,0.37558009655754554,0.27850358094213457,0.01303405774933162
3.2325,0.37558010071496006,0.27850357779436885,0.013034058033635958
3.2345729490168753,0.37516429189173417,0.27876994119660176,0.013010016097312964
3.237927050983125,0.3744933683260774,0.27920012777299674,0.012971262424453794
3.24,0.37407980840489663,0.2794655465017049,0.012947398091399573
3.24,0.3740798039767626,0.279465549800698,0.012947397795045433
3.242072949016875,0.373667285628825,0.27973049341652545,0.012923611226154066
3.245427050983125,0.37300177920555627,0.28015834374255344,0.012885272761629273
3.2475,0.37259185979360776,0.28042214043653596,0.012861680062214614
3.2475,0.37259186396050553,0.28042213759290424,0.01286168031633961
3.249572949016875,0.3721829013989557,0.2806855171107,0.012838159413836646
3.252927050983125,0.3715235575901538,0.2811105535826895,0.012800274442640985
3.255,0.3711174973006474,0.28137255877237316,0.012776965606774214
3.255,0.37111749392284704,0.2813725607058007,0.012776965434883698
3.2570729490168753,0.3707126986446911,0.28163393351452054,0.012753746703425358
3.260427050983125,0.3700605062115486,0.28205543709975117,0.012716374076087921
3.2625,0.36965939402710746,0.28231491650127627,0.012693410934219858
3.2625,0.36965939355913974,0.28231491727130803,0.012693410866166323
3.264572949016875,0.3692600176856145,0.2825734633193998,0.01267056333162887
3.267927050983125,0.36861799954574714,0.2829894972764088,0.012633867772888293
3.27,0.3682242827608726,0.28324487496798467,0.012611384766614197
3.27,0.3682242850329845,0.2832448730479788,0.012611384935441571
3.272072949016875,0.3678332270972034,0.2834987084443195,0.012589069437438174
3.275427050983125,0.3672072417161495,0.2839053993113518,0.012553381771342072
3.2775,0.36682500715056593,0.2841539486449551,0.012531611112841195
3.2775,0.3668250008285826,0.2841539527975284,0.012531610749373206
3.2795729490168752,0.3664468742626192,0.284399994884573,0.012510089464330892
3.2829270509831248,0.3658437643987443,0.2847927787228972,0.012475793980403207
3.285,0.365476583306815,0.2850321272499643,0.012454932442405569
3.285,0.3654766030638972,0.2850321147756694,0.012454933528965836
3.287072949016875,0.3651127439322162,0.2852694620028219,0.012434273990343041
3.290427050983125,0.36452979907336264,0.2856500629310891,0.012401202379130751
3.2925,0.3641708078943862,0.2858846495280881,0.012380853487783982
3.2925,0.36417079926205415,0.28588465477436825,0.012380853032976735
3.294572949016875,0.36381121336212063,0.2861197820520707,0.012360484052710332
3.297927050983125,0.363224054145219,0.2865040330985875,0.01232725425108554
3.3,0.3628561462478924,0.2867450043498338,0.012306451691747228
3.3,0.36285613769151803,0.28674501028726307,0.012306451179650712
3.302072949016875,0.36248383556009633,0.28698902248220276,0.01228541473186895
3.3054270509831247,0.3618717604463808,0.2873905566845922,0.01225086084140958
3.3075,0.36148820103014834,0.28764241901193666,0.012229226624420494
3.3075,0.36148820241980134,0.287642418097627,0.01222922670292263
3.309572949016875,0.3611012478423935,0.2878966971458964,0.012207415911657837
3.312927050983125,0.3604695225460651,0.2883122187540727,0.012171841516199022
3.315,0.3600764377178751,0.288571014671627,0.01214972695002432
3.315,0.36007643846922993,0.2885710137559893,0.012149727028169199
3.317072949016875,0.35968181941600674,0.28883100387609745,0.012127542791567846
3.320427050983125,0.3590409491434725,0.28925362324320103,0.012091551012052951
3.3225,0.35864380866003825,0.2895157642913546,0.012069269120011194
3.3225,0.3586438099813735,0.289515763883992,0.012069269154738726
3.324572949016875,0.35824609008428177,0.28977848177743076,0.012046971202669721
3.3279270509831247,0.3576017510534973,0.29020453360831006,0.012010880498999984
3.33,0.3572031974705948,0.2904683313703855,0.011988577676130265
3.33,0.3572031973857964,0.2904683312247143,0.011988577688395742
3.332072949016875,0.3568044935018305,0.2907324299379267,0.011966282619965315
3.335427050983125,0.3561592236665029,0.2911602673985041,0.01193023521235462
3.3375,0.35576040913484236,0.2914249475866572,0.01190797813512914
3.3375,0.35576040888997573,0.29142494752110426,0.011907978140610082
3.3395729490168753,0.3553616347326378,0.29168979201326567,0.011885740507932226
3.342927050983125,0.35471659435848346,0.29211860132175155,0.011849806044379829
3.345,0.35431811626411003,0.29238376081677553,0.011827629056062283
3.345,0.35431811704793426,0.29238376076529876,0.011827629060478463
3.347072949016875,0.35391981314390464,0.29264900647298187,0.011805478095812016
3.350427050983125,0.35327579074133214,0.2930783235164688,0.011769695692984116
3.3525,0.3528780662523217,0.2933437217516444,0.011747618907462492
3.3525,0.3528780657079467,0.2933437217632154,0.01174761890643307
3.354572949016875,0.35248059122249337,0.2936091551255362,0.011725572343732915
3.357927050983125,0.35183801203906084,0.29403868309269177,0.011689966412033284
3.36,0.35144123378126263,0.29430415959449424,0.01166800289355476
3.36,0.35144123378224523,0.2943041595447361,0.011668002897689494
3.3620729490168753,0.3510447431516662,0.29456963663558594,0.01164607235644516
3.365427050983125,0.3504038629934569,0.2949991655665225,0.011610659667533125
3.3675,0.3500082098361433,0.2952646038408121,0.011588818606719472
3.3675,0.3500082103658965,0.2952646038878856,0.011588818602939397
3.369572949016875,0.34961290712769716,0.295530012634608,0.01156701284895416
3.372927050983125,0.34897406759925653,0.2959593725429603,0.011531806520353025
3.375,0.34857973337432463,0.29622466854447055,0.011510095861941098
3.375,0.34857973276319393,0.2962246685280621,0.011510095863191901
3.377072949016875,0.34818578201567413,0.29648990666431285,0.011488422638350775
3.380427050983125,0.347549183210435,0.2969189244269939,0.011453435715716411
3.3825,0.3471562749597891,0.2971839662708565,0.011431863860846566
3.3825,0.34715627504659274,0.2971839663023243,0.011431863858328858
3.384572949016875,0.3467637940796305,0.29744891388408645,0.01141033217497275
3.3879270509831247,0.3461297109367045,0.29787737845505435,0.011375580512521565
3.39,0.3457384615841087,0.2981420213460283,0.011354158345455136
3.39,0.3457384619305351,0.29814202142473906,0.011354158339154838
3.392072949016875,0.3453477291003026,0.29840652072436896,0.011332780055673859
3.395427050983125,0.3447166636546898,0.2988341449085277,0.011298285248912037
3.3975,0.3443273922923821,0.29909818698636226,0.011277027961942448
3.3975,0.3443273916450122,0.2990981869736778,0.011277027962887777
3.399572949016875,0.3439387234183984,0.29936201695393616,0.011255819718322384
3.402927050983125,0.3433111987737497,0.29978838838005656,0.01122161287045024
3.405,0.342924266462132,0.3000515396831331,0.011200542355757336
3.405,0.3429242663822645,0.3000515399148073,0.011200542337269375
3.407072949016875,0.34253808496187443,0.3003143733334092,0.011179528883070357
3.4104270509831247,0.34191496288656487,0.30073888695188244,0.011145655767446591
3.4125,0.34153102970747745,0.3010007125708066,0.011124804950884361
3.4125,0.34153103003243307,0.3010007125808118,0.011124804950107403
3.414572949016875,0.34114808020575826,0.30126207002000377,0.011104022551207933
3.417927050983125,0.34053073711228826,0.301683821947107,0.011070551544600163
3.42,0.3401507352081229,0.30194368333235855,0.011049968684925634
3.42,0.34015073402440504,0.30194368368227836,0.011049968657154045
3.4220729490168753,0.3397720275294202,0.3022028489626194,0.011029471434731196
3.425427050983125,0.33916226006986144,0.30262052777230286,0.010996501494363497
3.4275,0.33878744726923743,0.30287750745202735,0.010976255729618882
3.4275,0.3387874475997351,0.3028775074453946,0.010976255730176323
3.429572949016875,0.3384143501768257,0.30313349557579417,0.010956117743951794
3.432927050983125,0.33781464154219526,0.30354536483695704,0.010923779005014646
3.435,0.33744665890278885,0.30379833804378953,0.0109039541959963
3.435,0.3374466597863064,0.30379833761534497,0.010903954229540474
3.437072949016875,0.33708082597586286,0.30405002297318523,0.01088425891956248
3.440427050983125,0.3364936215744234,0.30445439838920235,0.010852674648380403
3.4425,0.3361336497635936,0.30470252381833324,0.010833330811266502
3.4425,0.3361336515913086,0.3047025221424248,0.010833330941774941
3.4445729490168753,0.3357758179243728,0.3049493457615412,0.010814115967529252
3.447927050983125,0.33520098573833096,0.3053461995083644,0.010783278464903895
3.45,0.3348478645194273,0.3055902051467209,0.010764352971499688
3.45,0.33484786863825156,0.3055902026230219,0.010764353167141678
3.452072949016875,0.3344958863239592,0.30583358867002525,0.010745502213134734
3.455427050983125,0.33392768850683524,0.30622684888952045,0.010715098894401035
3.4575,0.33357646034787924,0.30647017187438147,0.010696321855796432
3.4575,0.3335764581478955,0.3064701736267881,0.010696321720698053
3.459572949016875,0.33322457156018903,0.30671413101126493,0.010677522161119104
3.462927050983125,0.33265251355651776,0.3071111071541438,0.01064698735358585
3.465,0.33229669232370773,0.3073582560843719,0.010628012338309888
3.465,0.3322966875819937,0.307358258955922,0.010628012118039041
3.4670729490168752,0.33193888306187636,0.30760695940763333,0.010608945301078474
3.4704270509831248,0.3313553948324488,0.3080128931059651,0.010577882866031518
3.4725,0.330992055900905,0.30826590153282646,0.010558559258517824
3.4725,0.3309920554007265,0.30826590210725463,0.01055855921471901
3.474572949016875,0.3306267981855439,0.30852043000833845,0.010539148065277688
3.477927050983125,0.33003221764173135,0.3089351687028829,0.010507579877312375
3.48,0.32966288085512335,0.3091930520981065,0.010487989037962548
3.48,0.3296628816720752,0.30919305168242117,0.010487989069555266
3.482072949016875,0.329292366167445,0.3094519588572096,0.010468349860789757
3.485427050983125,0.3286908665229615,0.30987269667578393,0.010436497865276033
3.4875,0.32831814601841125,0.31013366507717977,0.010416780217430114
3.4875,0.3283181459517004,0.31013366469527154,0.010416780246284804
3.489572949016875,0.32794484883198627,0.3103952310825274,0.01039704733130863
3.4929270509831247,0.3273399328033059,0.3108194957677577,0.010365103842025427
3.495,0.32696567488434614,0.3110822393847853,0.010345360905742935
3.495,0.3269656754838998,0.3110822391723214,0.010345360921673775
3.497072949016875,0.32659121679528685,0.31134532102322554,0.0103256227263164
3.500427050983125,0.3259851082163222,0.3117715840195628,0.0102937055342437
3.5025,0.3256104734490634,0.3120353288830538,0.010273996733022978
3.5025,0.3256104739045811,0.31203532876860834,0.010273996741612838
3.504572949016875,0.32523586871002047,0.3122992623172286,0.010254304071448497
3.507927050983125,0.32462991198942215,0.3127266394187581,0.010222480554409535
3.51,0.3242555590002524,0.3129909345718371,0.01020284007711711
3.51,0.32425555851088367,0.31299093450697324,0.010202840081984726
3.512072949016875,0.32388134988955825,0.3132553279772537,0.010183222514187696
3.5154270509831247,0.32327622889050367,0.31368328503494547,0.010151532755994282
3.5175,0.3229025049539618,0.31394785014702226,0.010131981493783939
3.5175,0.32290250520588626,0.3139478501223929,0.010131981495537583
3.519572949016875,0.32252900931503947,0.31421245351099836,0.010112457549252355
3.522927050983125,0.32192522843346194,0.31464063766707806,0.010080927453377629
3.525,0.3215524446144905,0.3149052799358148,0.010061479412844491
3.525,0.32155244499541485,0.31490527992654904,0.010061479413564783
3.5270729490168753,0.3211799675431812,0.31516991614838663,0.010042061841566249
3.530427050983125,0.3205779719265173,0.31559806647488997,0.010010709981822968
3.5325,0.32020635549958454,0.3158626370131104,0.009991375638197892
3.5325,0.3202063549727616,0.31586263700412065,0.009991375638923746
3.534572949016875,0.31983508357952933,0.3161271644842949,0.00997207431814522
3.537927050983125,0.3192351039435245,0.3165550623460918,0.009940915793485923
3.54,0.31886478072748103,0.3168194303660105,0.009921704091575808
3.54,0.3188647807934296,0.3168194303799314,0.009921704090462174
3.542072949016875,0.3184948470572959,0.3170837193818941,0.009902527833974748
3.545427050983125,0.31789715701998345,0.317511154353055,0.009871576814745627
3.5475,0.31752833721440793,0.31777518693306533,0.009852496637979739
3.5475,0.3175283376165082,0.31777518696711704,0.009852496635574654
3.5495729490168753,0.31715997811815466,0.3180391007661603,0.009833454536103802
3.552927050983125,0.31656497980933984,0.3184658397157358,0.00980272645771632
3.555,0.3161979026025312,0.3187293828800557,0.009783787974975257
3.555,0.31619790207989046,0.3187293829215222,0.009783787972103695
3.557072949016875,0.31583134211500913,0.31899275830653656,0.009764890799476055
3.560427050983125,0.31523936892899135,0.31941851253769027,0.009734404714835162
3.5625,0.314874245166674,0.3196813700751775,0.009715620881157202
3.5625,0.3148742449966332,0.3196813701357711,0.009715620876675863
3.564572949016875,0.3145097172506959,0.31994399475178836,0.009696882658821961
3.567927050983125,0.3139212462718628,0.32036838191381456,0.009666663832307706
3.57,0.3135584448215245,0.3206302904357103,0.00964805205341126
3.57,0.3135584451940283,0.3206302905293737,0.009648052046785595
3.572072949016875,0.3131963752863832,0.320891877850321,0.009629491717612192
3.5754270509831247,0.31261218949925557,0.32131438169149706,0.009599574256488387
3.5775,0.3122522293285775,0.3215749871664335,0.009581157913061253
3.5775,0.31225222889285237,0.3215749872408168,0.009581157907950869
3.579572949016875,0.3118931504009022,0.321835156420674,0.009562800600232476
3.582927050983125,0.3113141213418196,0.32225510358368376,0.009533228873498136
3.585,0.31095755540226167,0.3225139573413759,0.009515037456614476
3.585,0.3109575551598653,0.3225139573190016,0.00951503745801478
3.587072949016875,0.31060203797519464,0.322772239561222,0.00949691389631468
3.590427050983125,0.3100291537977811,0.32318884153128674,0.009467739309677533
3.5925,0.30967663141193247,0.3234454505563688,0.009449804724431398
3.5925,0.3096766321432202,0.32344545038568023,0.009449804736342871
3.594572949016875,0.30932533962818476,0.323701361134416,0.009431946031665731
3.5979270509831247,0.3087596434412323,0.32411388524508356,0.009403214928509365
3.6,0.3084117317166145,0.3243678534817991,0.009385561629565048
3.6,0.30841173224030466,0.3243678530199428,0.00938556166181032
3.602072949016875,0.3080651250985241,0.32462106389498335,0.009367987411233328
3.605427050983125,0.3075070276397652,0.32502917639161166,0.009339717539973388
3.6075,0.30716372156196314,0.3252804604528015,0.009322345119887969
3.6075,0.30716372229540184,0.32528045962264795,0.009322345177061233
3.6095729490168753,0.30682156024900165,0.32553108575396317,0.009305044002281751
3.612927050983125,0.30627012154374855,0.3259353784166975,0.009277189096016403
3.615,0.30593046538786944,0.326184637104339,0.009260048970277641
3.615,0.30593046689668413,0.32618463633231054,0.009260049023294628
3.617072949016875,0.30559149203725533,0.3264335788633758,0.009242955932215096
3.620427050983125,0.3050440167259116,0.32683604485057305,0.009215374888990326
3.6225,0.30470594230239145,0.32708482414792905,0.009198358969075565
3.6225,0.3047059421335766,0.3270848244074115,0.009198358951582436
3.624572949016875,0.3043678291937606,0.3273338230869772,0.009181353204810122
3.627927050983125,0.30382012406778663,0.3277375729328396,0.009153831956801384
3.63,0.30348092612146943,0.3279878598794375,0.00913680453514665
3.63,0.30348092406991756,0.327987861051254,0.00913680445538632
3.6320729490168753,0.30314101271821875,0.32823885673297104,0.009119754273871222
3.635427050983125,0.3025891790144173,0.3286467214405438,0.00909210224578985
3.6375,0.30224688098698504,0.32889995725125326,0.009074967381153562
3.6375,0.3022468799395405,0.3288999581612313,0.009074967319559273
3.639572949016875,0.30190360706948544,0.32915410354988456,0.009057796891864815
3.642927050983125,0.30134613455708126,0.3295672481890654,0.009029939719730562
3.645,0.30100041120040993,0.3298237284572202,0.009012680493809032
3.645,0.30100041122334514,0.3298237286938027,0.009012680478133963
3.647072949016875,0.30065386074812545,0.33008102708845666,0.008995392725744357
3.650427050983125,0.30009157041800444,0.33049893902698013,0.008967369975552303
3.6525,0.29974321940114973,0.3307581103053344,0.008950026568369079
3.6525,0.2997432191347749,0.3307581101828894,0.008950026576501716
3.6545729490168752,0.2993943249334666,0.3310178860181926,0.008932669651534343
3.6579270509831248,0.29882884932579745,0.33143933710396484,0.008904567681394537
3.66,0.2984788961904012,0.3317004147506786,0.008887194770706135
3.66,0.2984788963164613,0.331700414568772,0.008887194782689501
3.662072949016875,0.29812866841174335,0.3319618947465038,0.008869822274748944
3.665427050983125,0.2975615809305875,0.3323857096331144,0.008841722106165944
3.6675,0.29721094712064194,0.33264802881873945,0.00882436529076419
3.6675,0.29721094775078993,0.3326480286916063,0.0088243652993628
3.669572949016875,0.29686025954645046,0.33291060016115226,0.008807019100956723
3.672927050983125,0.296292843094171,0.3333358991971323,0.008778980557297702
3.675,0.295942223665352,0.33359898134844473,0.008761672213200499
3.675,0.29594222358282446,0.33359898127063414,0.00876167221831384
3.677072949016875,0.2955916895987317,0.33386221092040297,0.008744381503320303
3.6804270509831247,0.29502475924356375,0.33428837841254133,0.008716445800490505
3.6825,0.2946745648855707,0.3345518885789333,0.008699208197385443
3.6825,0.29467456459781666,0.3345518885269034,0.008699208200652604
3.684572949016875,0.2943245412371524,0.33481547139381257,0.008681993133124703
3.687927050983125,0.29375861263881653,0.3352420670418731,0.008654189164710644
3.69,0.293409149601068,0.3355057607229723,0.0086370382170621
3.69,0.29340914999001244,0.33550576069891436,0.008637038218731614
3.692072949016875,0.2930599446545291,0.33576946964403537,0.008619913485005624
3.695427050983125,0.2924955267494125,0.3361961560314529,0.008592262865195254
3.6975,0.29214710364942326,0.3364598395988796,0.00857521084874739
3.6975,0.29214710380314046,0.3364598395973867,0.008575210848893325
3.699572949016875,0.29179901079507603,0.3367234899334997,0.008558188060281179
3.7029270509831247,0.2912365174757515,0.3371499826418684,0.008530708470064052
3.705,0.2908893473086754,0.33741348666945975,0.008513765801676539
3.705,0.2908893468567197,0.3374134866741541,0.008513765801302654
3.707072949016875,0.2905425502404573,0.33767691232049696,0.008496855088771614
3.710427050983125,0.2899822427931189,0.3381029460850599,0.008469562562331365
3.7125,0.2896364884137572,0.3383661070553791,0.0084527390460382
3.7125,0.28963648846073436,0.3383661070686079,0.00845273904521896
3.7145729490168753,0.289291165834418,0.33862914347983786,0.008435950219336328
3.717927050983125,0.28873339360235417,0.33905444725175593,0.00840886080689029
3.72,0.28838930777621813,0.33931709317735637,0.008392166558904022
3.72,0.28838930813136154,0.33931709320622344,0.008392166557087678
3.722072949016875,0.28804573420095236,0.33957956378149606,0.008375509954400045
3.725427050983125,0.28749095668368824,0.3400038402157234,0.008348640952829047
3.7275,0.2871488143984517,0.340265778925702,0.008332087092240299
3.7275,0.287148814082859,0.34026577895770904,0.008332087090209226
3.729572949016875,0.28680724967663007,0.3405274845510844,0.00831557419286537
3.732927050983125,0.28625585069185244,0.34095039538157057,0.008288945032837303
3.735,0.28591587935326035,0.34121140756996354,0.008272544116479248
3.735,0.28591587906751653,0.3412114075870552,0.008272544115410872
3.7370729490168753,0.28557655557105355,0.34147212123299175,0.008256187886160902
3.740427050983125,0.2850289552684525,0.34189328345081416,0.008229820361420595
3.7425,0.28469145381058303,0.34215312384982455,0.008213586279890448
3.7425,0.28469145418070463,0.3421531238370545,0.008213586280640795
3.744572949016875,0.2843547006073083,0.3424125951898852,0.008197400832615139
3.747927050983125,0.28381148000650513,0.3428315974575765,0.008171317956601842
3.75,0.2834768137754025,0.3430900119320027,0.00815526479361606
3.75,0.28347681398038865,0.3430900118514903,0.008155264798656156
3.752072949016875,0.2831429825364489,0.3433479912037838,0.008139263840465061
3.755427050983125,0.2826046380550566,0.343764449738761,0.00811348634178014
3.7575,0.28227305315474965,0.34402122239284055,0.008097625481076804
3.7575,0.28227305302083555,0.34402122218121384,0.008097625494180966
3.759572949016875,0.2819423358667922,0.34427751847289617,0.008081818803490928
3.7629270509831247,0.28140906115837905,0.3446911959457506,0.008056357947341676
3.765,0.2810806060978428,0.34494623897919086,0.008040692666998164
3.765,0.28108060662803896,0.3449462386155475,0.008040692689178312
3.767072949016875,0.28075299342484583,0.345200820903221,0.00802508002251051
3.770427050983125,0.28022463798032143,0.3456118132128295,0.00799992644903985
3.7725,0.2798991133485207,0.34586529214162653,0.007984444490618607
3.7725,0.2798991142835112,0.34586529172919844,0.0079844445158123
3.774572949016875,0.27957430474583816,0.3461184165412299,0.007969008113124612
3.777927050983125,0.2790501159899548,0.34652734986173306,0.007944120428866148
3.78,0.2787268670585639,0.3467797876348512,0.007928788129510655
3.78,0.27872686716530415,0.34677978740710774,0.00792878814349461
3.782072949016875,0.27840405777358207,0.3470320790446827,0.007913488381212187
3.7854270509831247,0.27788242608021224,0.34744016631485,0.007888790687631906
3.7875,0.2775603028377676,0.3476924190844542,0.00787355506166808
3.7875,0.27756030238581386,0.34769241924029437,0.007873555052155288
3.789572949016875,0.2772382630541471,0.347944793780549,0.007858335638922454
3.792927050983125,0.2767171304834825,0.34835359228134816,0.00783373304520914
3.795,0.27639488440231175,0.34860662854555907,0.007818535544030345
3.795,0.27639488411327245,0.3486066290148505,0.007818535515804432
3.7970729490168753,0.27607242671236715,0.3488600288411183,0.007803339825194853
3.800427050983125,0.27555007767804873,0.3492709425665055,0.007778748685987071
3.8025,0.2752268054289013,0.34952551974342044,0.007763544639044153
3.8025,0.2752268049995239,0.3495255202342041,0.007763544609966982
3.804572949016875,0.27490315857848413,0.34978059925864213,0.0077483344440881724
3.807927050983125,0.27437863665547263,0.3501944333059578,0.007723708558719917
3.81,0.2740539275399815,0.3504508856789454,0.007708479383247855
3.81,0.2740539268244996,0.350450885968672,0.00770847936604231
3.812072949016875,0.2737288150818261,0.3507078563952183,0.0076932435312663024
3.815427050983125,0.2732019515226696,0.35112470954172725,0.0076685794579567125
3.8175,0.2728758663686294,0.3513829652661547,0.0076533309273824675
3.8175,0.27287586615465087,0.35138296534549945,0.0076533309225544945
3.8195729490168753,0.27254946595256685,0.3516416698815719,0.007638080221295144
3.822927050983125,0.2720207711265619,0.3520611440901755,0.007613403780984348
3.825,0.2716937369193247,0.35232089176416026,0.007598155588377329
3.825,0.2716937373369034,0.3523208917342438,0.007598155590290503
3.827072949016875,0.27136653744919653,0.3525809845777014,0.0075829116258402576
3.830427050983125,0.2708368729910324,0.3530024789687707,0.00755825992867106
3.8325,0.270509428461767,0.3532633366281735,0.007543035447150786
3.8325,0.2705094284967655,0.35326333656398956,0.0075430354509805324
3.834572949016875,0.2701819512200074,0.3535244363944672,0.007527821413421131
3.837927050983125,0.2696520858785338,0.3539473506536109,0.007503230695272292
3.84,0.2693246546937915,0.3542089633340412,0.00748805119696303
3.84,0.26932465441374936,0.35420896326715506,0.007488051200692038
3.8420729490168752,0.26899728741106305,0.35447073017434566,0.007472887350691366
3.8454270509831248,0.268467796439375,0.3548945497453206,0.00744838806992966
3.8475,0.2681407190480354,0.35515662181722896,0.007433270931306432
3.8475,0.2681407192314502,0.3551566217659417,0.007433270934291079
3.849572949016875,0.26781380001971045,0.3554187768391472,0.007418173575167852
3.852927050983125,0.26728523704730556,0.35584308422900235,0.007393789952742442
3.855,0.26695885401888386,0.356105376918319,0.007378748911145944
3.855,0.2669588543457338,0.35610537688886457,0.007378748912931428
3.857072949016875,0.2666327151645387,0.3563676946034197,0.007363730929649341
3.860427050983125,0.26610557464133094,0.35679214991451513,0.007339482192219173
3.8625,0.2657801539190582,0.3570544665770603,0.007324528251624712
3.8625,0.2657801537834034,0.3570544665623968,0.00732452825242599
3.864572949016875,0.2654550306465305,0.35731675912527355,0.007309600064766796
3.8679270509831247,0.2649296272161345,0.3577410742765874,0.0072855020208281475
3.87,0.26460533379174506,0.3580032449618301,0.007270644407456634
3.87,0.2646053335005754,0.35800324495295227,0.007270644407950463
3.872072949016875,0.26428137945890545,0.35826534751471856,0.007255814894895523
3.875427050983125,0.26375796525830963,0.35868926414779234,0.007231881323375305
3.8775,0.26343497108394076,0.35895113316578586,0.0072171282583865706
3.8775,0.26343497129859816,0.3589511331628652,0.007217128258548222
3.879572949016875,0.26311237528360093,0.35921289219661107,0.00720240546439481
3.882927050983125,0.26259129556387284,0.3596361649430741,0.0071786490867523055
3.885,0.2622698278995637,0.3598975817385008,0.007164008291690267
3.885,0.2622698281511827,0.35989758174113656,0.007164008291531547
3.887072949016875,0.2619488188790691,0.36015884705756795,0.007149399855881087
3.8904270509831247,0.2614304180581947,0.36058123313402923,0.007125832895053644
3.8925,0.2611106632833337,0.36084204761479055,0.007111311854496252
3.8925,0.26111066299397706,0.36084204761009,0.007111311854817509
3.894572949016875,0.2607914041683616,0.36110266926581597,0.007096825203709172
3.897927050983125,0.26027590332328315,0.36152392678213446,0.0070734595372105935
3.9,0.2599579851283248,0.36178399060123284,0.007059065469509056
3.9,0.25995798499712863,0.3617839905734921,0.007059065471017385
3.9020729490168753,0.2596406001769616,0.36204382194111717,0.007044707682236997
3.905427050983125,0.2591282258611583,0.36246371932361265,0.007021554345726124
3.9075,0.25881230500766483,0.3627228947474524,0.00700729370729399
3.9075,0.25881230534403526,0.3627228946854827,0.007007293710603827
3.909572949016875,0.25849696840729836,0.3629818039532023,0.0069930708622584475
3.912927050983125,0.2579880111362777,0.3634001449787194,0.006970138646961345
3.915,0.2576742535981268,0.3636583246992512,0.0069560160464299005
3.915,0.25767425386281956,0.36365832459308145,0.00695601605232938
3.917072949016875,0.257361106898015,0.3639162181768083,0.006941931964691992
3.920427050983125,0.2568557157350594,0.36433288752837484,0.006919225022296306
3.9225,0.2565441546459806,0.36459002744077734,0.006905241521348759
3.9225,0.256544154607852,0.36459002728078327,0.006905241530117279
3.9245729490168753,0.2562331829631344,0.3648468857688504,0.006891295913425217
3.927927050983125,0.2557312354810713,0.3652619126281399,0.006868810485472377
3.93,0.255421740802714,0.3655180734021269,0.0068549614640114175
3.93,0.25542174086586067,0.3655180732062165,0.006854961474418089
3.932072949016875,0.2551127773920486,0.3657739933365048,0.006841147779277187
3.935427050983125,0.25461393662440546,0.3661876172810015,0.006818868858605226
3.9375,0.2543062602751695,0.3664430013204291,0.006805142181453957
3.9375,0.25430626078244817,0.36644300116030143,0.006805142190055858
3.939572949016875,0.2539990251828146,0.3666982275726439,0.006791446079190706
3.942927050983125,0.2535027605993873,0.3671109341311732,0.006769345842346317
3.945,0.2531965168353635,0.367365894233103,0.006755721628890745
3.945,0.25319651704550095,0.3673658941889085,0.006755721631447908
3.947072949016875,0.2528905753161483,0.36762081580784534,0.0067421214154042225
3.9504270509831247,0.25239607099283373,0.36803329994646605,0.0067201615514817774
3.9525,0.25209069274075346,0.36828829629095133,0.006706614682563927
3.9525,0.2520906922947421,0.36828829639131355,0.006706614677162479
3.954572949016875,0.251785441959167,0.3685433879344194,0.0066930846185248175
3.957927050983125,0.2512916880281694,0.3689564279422496,0.006671223280241318
3.96,0.2509865628833376,0.3692119338989217,0.006657728509921022
3.96,0.25098656259786845,0.369211934110275,0.006657728498660389
3.962072949016875,0.2506814225154597,0.369467652857782,0.006644244362912059
3.965427050983125,0.2501875934630053,0.36988193310888395,0.006622445600206998
3.9675,0.2498822961834305,0.37013832578973516,0.0066089833170750395
3.9675,0.24988229616222912,0.3701383260309056,0.006608983304549667
3.969572949016875,0.24957690984648476,0.3703950072507579,0.006595527811500122
3.9729270509831247,0.24908256771899084,0.37081096926977275,0.006573769200848163
3.975,0.2487769032179723,0.3710684550945961,0.006560329145038218
3.975,0.24877690305181052,0.37106845528667637,0.006560329135070566
3.977072949016875,0.2484711255700345,0.37132625378607836,0.006546894790276218
3.980427050983125,0.24797612647091963,0.37174403947257495,0.006525169964474623
3.9825,0.24767005835928893,0.3720026425798028,0.0065117515427175025
3.9825,0.24767005802183809,0.3720026426915215,0.00651175153688434
3.9845729490168753,0.24736389212311155,0.3722615380013465,0.006498340072447776
3.987927050983125,0.24686832572360717,0.37268102965864847,0.006476656204220389
3.99,0.24656196383321613,0.3729406322811573,0.006463266152506466
3.99,0.24656196360756483,0.3729406323211215,0.006463266150471869
3.992072949016875,0.24625556061440257,0.37320047784427723,0.006449885757846527
3.995427050983125,0.24575975908931508,0.37362138902547587,0.006428258541887833
3.9975,0.24545335756031506,0.3738817905487246,0.006414907696090205
3.9975,0.24545335782127525,0.37388179054730514,0.0064149076961605945
3.999572949016875,0.24514700234795034,0.3741423722010627,0.006401569832706956
4.002927050983125,0.24465147296990242,0.3745643371439494,0.006380018631651388
4.005,0.24434535708626393,0.3748253040692369,0.006366719228409847
4.005,0.24434535726840637,0.3748253040539497,0.006366719229198836
4.007072949016875,0.24403937204607523,0.3750863854336403,0.006353436193416586
4.010427050983125,0.2435446022036292,0.3755090207682462,0.006331980771805258
4.0125,0.24323904332009158,0.375770317860818,0.006318744834896776
4.0125,0.24323904300129087,0.37577031783833914,0.0063187448360952645
4.014572949016875,0.24293367585667497,0.37603166634798874,0.006305528442430695
4.017927050983125,0.24244002603304973,0.37645460328903607,0.006284187380986866
4.02,0.24213523699588466,0.37671600806346345,0.006271026026647949
4.02,0.24213523695210437,0.37671600803748123,0.006271026027911786
4.0220729490168745,0.2418307029112655,0.37697740566158117,0.006257887095979881
4.025427050983125,0.24133855045237898,0.3774003012980834,0.006236677249823166
4.0275,0.2410347846939438,0.3776616079783018,0.006223600487867793
4.0275,0.2410347849678201,0.37766160795350645,0.006223600489034032
4.029572949016875,0.240731349889778,0.3779228536045502,0.006210548718437281
4.032927050983125,0.24024113165661468,0.3783453926509141,0.006189485123914929
4.035,0.2399386484460094,0.3786064126777365,0.006176501843519191
4.035,0.2399386485273985,0.3786064126497579,0.006176501845012101
4.037072949016875,0.23963655471794154,0.378867322780164,0.00616354581219263
4.0404270509831255,0.23914861130970044,0.37928921934703586,0.006142641673053091
4.0425,0.23884758957784513,0.37954978340212886,0.00612975959836899
4.0425,0.23884758952263013,0.3795497833604305,0.006129759600512474
4.044572949016875,0.23854699435924712,0.37981019485697615,0.006116906671093508
4.047927050983125,0.23806154663998227,0.3802311995704016,0.006096173078215086
4.05,0.23776210882000834,0.3804911637367011,0.006083398495149736
4.05,0.23776210869235564,0.3804911636660868,0.006083398498462651
4.052072949016875,0.2374631280329651,0.3807509416143552,0.006070654467227937
4.055427050983125,0.23698035560263572,0.38117085801161493,0.006050099629324166
4.0575,0.23668260952900277,0.38143011652960285,0.006037436792530917
4.0575,0.23668260972758856,0.3814301164258584,0.0060374367975325844
4.059572949016875,0.23638534779857964,0.3816891688845353,0.006024805210840805
4.0629270509831255,0.23590540944289234,0.38210788162285053,0.0060044331836187495
4.065,0.2356094391241011,0.38236638668262096,0.005991883433132236
4.065,0.23560943960686756,0.3823663865566416,0.005991883439412779
4.067072949016875,0.23531396166547885,0.38262468573380304,0.005979364653002501
4.070427050983125,0.23483689971086538,0.38304219687295654,0.0059591737196032024
4.0725,0.2345426775834453,0.38329998137455296,0.005946734464406319
4.0725,0.2345426775429279,0.3832999812372282,0.0059467344710214445
4.074572949016875,0.23424890854073477,0.3835575858712596,0.005934324654715801
4.077927050983125,0.23377449001192155,0.38397404818467035,0.005914305872399625
4.08,0.23348181137995802,0.3842312433525336,0.005901969854828244
4.08,0.23348181123958592,0.3842312432364141,0.005901969860266451
4.082072949016875,0.23318950918377054,0.3844883127512117,0.005889660446021077
4.085427050983125,0.23271729586829493,0.3849040430376207,0.005869797252533777
4.0875,0.23242587628548558,0.3851608791095222,0.0058575526793885
4.0875,0.2324258765910781,0.38516087906886515,0.005857552681389477
4.089572949016875,0.23213475368941333,0.38541766737305916,0.00584533082410933
4.092927050983125,0.2316642783553895,0.38583312006850895,0.005825600539012199
4.095,0.2313738210165832,0.3860898990426358,0.005813432504327592
4.095,0.23137382108186658,0.38608989910073277,0.005813432501611022
4.097072949016875,0.23108357002912247,0.3863467191716397,0.005801282866275508
4.100427050983125,0.23061429852888599,0.3867624120961019,0.00578166033471003
4.1025,0.23032445324479017,0.3870194529165951,0.005769553468646642
4.1025,0.23032445302396043,0.3870194530562317,0.00576955346204103
4.104572949016875,0.23003471436137363,0.3872766168893008,0.00575746110366882
4.107927050983125,0.22956607022260503,0.38769302702948194,0.005737923661296719
4.11,0.22927650147748413,0.3879505998551851,0.005725865239203774
4.11,0.2292765012205272,0.3879506000347127,0.005725865230901328
4.112072949016875,0.2289869668262164,0.3882083541343763,0.005713818624207219
4.115427050983125,0.2285185301706173,0.38862582093616027,0.005694350575967516
4.1175,0.22822903343758796,0.3888840947456114,0.005682332893900217
4.1175,0.2282290330686717,0.38888409490781456,0.005682332886337343
4.119572949016875,0.2279395433739629,0.38914257520076395,0.005670325922271127
4.122927050983125,0.22747115398982884,0.3895612458165031,0.0056509208490166715
4.125,0.22718169251490136,0.38982026681246246,0.005638942046342947
4.125,0.2271816925709336,0.3898202669277542,0.005638942040910656
4.127072949016875,0.22689225694307788,0.39007948652344326,0.005626974400521285
4.130427050983125,0.22642402627041452,0.3904993155960512,0.005607634857544703
4.1325,0.2261347183187891,0.3907590179411258,0.0055956982411599614
4.1325,0.2261347185143841,0.39075901801384466,0.005595698237965408
4.134572949016875,0.22584548363637735,0.39101888503505716,0.0055837744059251135
4.137927050983125,0.22537767976173187,0.3914396755378918,0.005564509812930235
4.14,0.22508869520157163,0.3916999118127669,0.005552622334116917
4.14,0.22508869479356974,0.39169991184070385,0.005552622332915596
4.142072949016875,0.22479982788771669,0.3919602625095843,0.005540749966834299
4.145427050983125,0.2243327105720955,0.3923817213151265,0.005521573891773808
4.1475,0.2240442143170144,0.39264229678117973,0.005509744480780899
4.1475,0.22404421415894307,0.3926422967710356,0.005509744481057818
4.149572949016875,0.22375589178873775,0.39290292861167425,0.005497932801402086
4.152927050983125,0.2232897992909705,0.3933247169002711,0.005478860532838991
4.155,0.22300203694204368,0.39358541809097,0.005467098734854711
4.155,0.22300203732630783,0.393585418066643,0.00546709873596156
4.157072949016875,0.2227145300470903,0.3938461163367094,0.005455357277825061
4.160427050983125,0.2222499307360113,0.39426788786957523,0.005436404049705577
4.1625,0.2219631894447636,0.3945285034497975,0.005424719075374905
4.1625,0.22196318946113847,0.39452850341170115,0.005424719077234903
4.164572949016875,0.22167676969088831,0.394789060184662,0.005413056834676798
4.167927050983125,0.22121404555629398,0.3952104883813793,0.005394236624781978
4.17,0.22092852430172835,0.39547082412797535,0.005382636690917006
4.17,0.2209285242576921,0.39547082406575784,0.005382636693645078
4.172072949016875,0.2206433655168612,0.39573105214469495,0.005371061509198778
4.175427050983125,0.22018276378018234,0.3961518514122941,0.005352386110814498
4.1775,0.21989860398457087,0.3964117432119334,0.005340877883017217
4.1775,0.2198986041301103,0.39641174312812716,0.005340877886673109
4.179572949016875,0.21961484313573357,0.39667148919604783,0.0053293958967525765
4.182927050983125,0.2191565746033001,0.3970914374530035,0.005310873996688275
4.185,0.21887389362843596,0.39735076609396597,0.005299461998810943
4.185,0.21887389351626577,0.39735076598320457,0.005299462003702025
4.1870729490168745,0.2185916336729574,0.39760992623794084,0.005288077022975529
4.190427050983125,0.21813582617146388,0.3980288915094691,0.005269713159450946
4.1925,0.2178546802616287,0.3982875998028914,0.005258399100396776
4.1925,0.21785468051414472,0.3982875996690724,0.005258399106197511
4.194572949016875,0.21757396144177588,0.39854613707303194,0.005247111945347522
4.197927050983125,0.21712065321732446,0.39896410517853625,0.005228905405772607
4.2,0.2168410466296247,0.39922221432269095,0.005217687530810638
4.2,0.21684104717190655,0.39922221419803217,0.005217687536250849
4.202072949016875,0.21656185295695185,0.3994801736735866,0.005206495409768087
4.205427050983125,0.21611095243161665,0.3998972692488723,0.005188439456943322
4.2075,0.2158327733288667,0.4001548884926942,0.005177312237119183
4.2075,0.21583277307833462,0.4001548884044157,0.00517731224101678
4.2095729490168745,0.215554944855822,0.4004124033193578,0.005166208612980723
4.212927050983125,0.21510608983678695,0.4008288912460305,0.0051482906529327225
4.215,0.21482906597326257,0.40108621224510416,0.00513724517437682
4.215,0.2148290657014256,0.4010862122158198,0.005137245175561745
4.217072949016875,0.21455230933968153,0.40134349302023997,0.005126220386660499
4.220427050983125,0.2141050259956377,0.40175974705408685,0.005108423502293144
4.2225,0.21382888527964342,0.40201701632415704,0.005097448732694574
4.2225,0.21382888569325906,0.4020170163816541,0.005097448730166011
4.224572949016875,0.213552952170618,0.4022743170164713,0.00508649149796902
4.2279270509831255,0.21310688559740829,0.4026907541795379,0.005068797317668237
4.23,0.2128314230652085,0.4029482267273301,0.005057882110232481
4.23,0.21283142298442834,0.4029482268597276,0.005057882104710821
4.232072949016875,0.2125561086250016,0.4032057954398965,0.005046981646338848
4.235427050983125,0.21211090427712326,0.40362279247815513,0.005029373924162165
4.2375,0.21183588747654694,0.40388068011754547,0.005018509220520158
4.2375,0.2118358870163272,0.4038806802742613,0.00501850921399643
4.239572949016875,0.21156095626157134,0.40413870892398884,0.00500765736895497
4.242927050983125,0.21111626111298756,0.4045565276528389,0.004990125090898438
4.245,0.21084151119090877,0.40481495883967217,0.004979305549120108
4.245,0.21084151124617434,0.4048149589847422,0.0049793055430351
4.247072949016875,0.2105668262627741,0.405073549158338,0.004968498138146133
4.2504270509831255,0.21012251976985755,0.40549229456720376,0.00495103707950925
4.2525,0.20984801757597266,0.405751297755285,0.004940261628167545
4.2525,0.20984801737489903,0.40575129786517095,0.004940261623575667
4.254572949016875,0.2095735937683364,0.40601045100927624,0.00492949871792008
4.257927050983125,0.20912974632830109,0.40643007098087525,0.004912111235614477
4.26,0.20885555677805392,0.40668958283420237,0.0049013826128745785
4.26,0.20885555640368,0.40668958289090157,0.004901382610512894
4.262072949016875,0.20858147427064103,0.40694921422963365,0.00489066781623241
4.265427050983125,0.20813826035637584,0.40736953127291514,0.004873361375862163
4.2675,0.20786452804024136,0.40762942074187675,0.004862685037304326
4.2675,0.20786452848227419,0.40762942075799186,0.004862685036677609
4.269572949016875,0.20759096205733696,0.4078893855428527,0.004852024334358228
4.272927050983125,0.2071487245021944,0.40831014226383644,0.004834809465867953
4.275,0.2068756799765739,0.4085702393338576,0.004824192298757892
4.275,0.20687568014853858,0.408570239324601,0.004824192299199234
4.277072949016875,0.20660285986205543,0.4088303616202387,0.004813592763107983
4.280427050983125,0.206161926553563,0.4092512660568448,0.00479648109532239
4.2825,0.20588973365672958,0.4095113886101933,0.004785930288008605
4.2825,0.20588973300518526,0.40951138856569613,0.00478593028976563
4.284572949016875,0.20561779341244318,0.4097714871244488,0.004775399026181122
4.287927050983125,0.20517834149680444,0.4101922517604531,0.004758401731475252
4.29,0.20490711073026083,0.4104522280235881,0.004747923894171944
4.29,0.2049071109014976,0.41045222794914715,0.004747923897097743
4.292072949016875,0.20463617806490775,0.4107121371358264,0.004737467225481118
4.295427050983125,0.2041984795296743,0.41113251024698166,0.0047205937776819635
4.2975,0.20392841487144078,0.41139219663452353,0.004710194221629607
4.2975,0.20392841558993777,0.41139219655084064,0.0047101942250213965
4.299572949016875,0.20365870866737454,0.4116517832283726,0.0046998169895249185
4.302927050983125,0.20322309791007803,0.4120715746574298,0.00468307412031561
4.305,0.20295436200410458,0.4123308708643829,0.0046727562670911766
4.305,0.20295436175841106,0.4123308707670416,0.004672756271000563
4.307072949016875,0.20268599483570257,0.4125900490620796,0.004662461287918322
4.310427050983125,0.2022525328600721,0.4130091527757679,0.004645852201906713
4.3125,0.20198510219335505,0.4132680149417694,0.004635617157765641
4.3125,0.201985102024155,0.41326801483140446,0.004635617162112513
4.314572949016875,0.20171801956928953,0.41352675828336377,0.004625404845269445
4.317927050983125,0.20128660094198092,0.41394516957057514,0.004608928708809591
4.32,0.20102041836906032,0.41420361886915563,0.004598775013988403
4.32,0.2010204189555831,0.4142036187787788,0.004598775017566321
4.322072949016875,0.20075457449559841,0.414461966881186,0.004588643192023281
4.325427050983125,0.20032513523519108,0.41487978829642136,0.004572294986465333
4.3275,0.20006014623893562,0.41513791111843884,0.004562218654795718
4.3275,0.20006014609301445,0.41513791106828696,0.004562218656732664
4.329572949016875,0.19979546085646818,0.4153959667569258,0.0045521627093694905
4.332927050983125,0.19936778987641138,0.4158133972098899,0.004535933768150059
4.335,0.1991038175211278,0.4160713340820692,0.004525928807154222
4.335,0.1991038170657455,0.41607133407463237,0.00452592880735638
4.337072949016875,0.1988400888330677,0.4163292491865117,0.004515942350786865
4.340427050983125,0.19841385162051203,0.4167465529076795,0.004499821722959106
4.3425,0.19815071000801168,0.4170044749266261,0.004489881128126636
4.3425,0.19815071060349243,0.41700447497850895,0.004489881126195438
4.344572949016875,0.19788777979374256,0.4172624234466513,0.004479957093743409
4.347927050983125,0.19746278344416804,0.41767988134822065,0.004463933458780994
4.35,0.1972003743029209,0.41793795759588187,0.004454050460416253
4.35,0.19720037446936967,0.41793795770107056,0.004454050456520619
4.352072949016875,0.19693814371374743,0.41819610210284136,0.004444182365913125
4.355427050983125,0.1965141822223895,0.41861395744600743,0.004428246072341979
4.3575,0.19625233944014608,0.4188723226472729,0.0044184153526350715
4.3575,0.19625233841135922,0.4188723227570721,0.004418415348366665
4.359572949016875,0.19599061669525558,0.4191307839358727,0.004408598450973164
4.362927050983125,0.1955673651693889,0.4195491986523924,0.004392743175611864
4.365,0.1953059177972873,0.41980793059862953,0.004382961719351054
4.365,0.19530591773554462,0.41980793068761985,0.004382961715865893
4.367072949016875,0.1950445804286409,0.42006676868072945,0.004373193697309453
4.370427050983125,0.19462199033575314,0.42048580132300933,0.0043574171935068014
4.3725,0.19436100044451654,0.4207449126310209,0.004347684510043191
4.3725,0.19436100131076756,0.42074491270778425,0.0043476845072769384
4.3745729490168745,0.1941001672009625,0.4210041225872988,0.0043379655327332066
4.377927050983125,0.1936784872030128,0.42142373015545714,0.004322269357371153
4.38,0.19341809938901314,0.4216831741803468,0.004312587138272662
4.38,0.19341809899175627,0.4216831742282804,0.004312587136576248
4.382072949016875,0.19315788304358958,0.42194269559928965,0.004302919393567487
4.385427050983125,0.19273719691211835,0.42236275471871815,0.00428730800592968
4.3875,0.1924774141889208,0.42262244176401215,0.0042776794875825025
4.3875,0.1924774134884417,0.4226224417629576,0.004277679487529723
4.389572949016875,0.19221779961031285,0.4228821766258204,0.0042680665061883725
4.392927050983125,0.19179811100156544,0.4233025148584543,0.004252546095876319
4.395,0.19153898561565352,0.4235623323070992,0.004242975299049761
4.395,0.19153898630434252,0.42356233228100604,0.004242975300027717
4.3970729490168745,0.1912800756684117,0.4238221650569394,0.004233421182306021
4.400427050983125,0.1908616526105164,0.4242425929778489,0.004217998404263756
4.4025,0.19060338289577541,0.42450242432123064,0.004208489371387371
4.4025,0.19060338321226858,0.4245024242879409,0.0042084893727127575
4.404572949016875,0.190345374371328,0.4247622403476368,0.004198998053221236
4.407927050983125,0.1899284653649627,0.4251825797143237,0.004183678932746028
4.41,0.18967114177682567,0.4254423208796394,0.004174235125632179
4.41,0.1896711408956261,0.42544232082072386,0.004174235127667438
4.412072949016875,0.18941407582058242,0.42570202204239443,0.004164809828236437
4.4154270509831255,0.18899867749830135,0.4261221287009384,0.004149599009097052
4.4175,0.18874229229677902,0.42638170090291283,0.004140222905737445
4.4175,0.18874229252152708,0.42638170082733395,0.004140222908353993
4.419572949016875,0.18848618183908025,0.42664121702839175,0.004130865782187232
4.422927050983125,0.18807240384797588,0.4270609969798457,0.004115766010902256
4.425,0.1878170767009437,0.4273203548560648,0.004106458826949241
4.425,0.18781707782532964,0.42732035480141944,0.004106458829086969
4.427072949016875,0.187562065554453,0.427579650506119,0.004097170716838045
4.430427050983125,0.18715012363386704,0.4279990681110198,0.0040821825356072965
4.4325,0.18689593287956682,0.42825820299220396,0.004072944110367074
4.4325,0.18689593234787583,0.42825820295411615,0.004072944111826192
4.434572949016875,0.18664203447832697,0.42851727963062075,0.004063724485346259
4.4379270509831255,0.18623179087308403,0.4289363581280695,0.004048846302315059
4.44,0.18597857594915404,0.4291952966634608,0.00403967523105911
4.44,0.18597857491410028,0.4291952966215285,0.004039675232304049
4.442072949016875,0.1857256010849349,0.4294541897834004,0.004030522391099379
4.445427050983125,0.18531678021090103,0.42987300341920615,0.0040157509039248805
4.4475,0.18506443563298466,0.4301318007167349,0.004006644845348997
4.4475,0.18506443653926338,0.430131800700296,0.004006644845825546
4.449572949016875,0.18481234714542005,0.4303905712555183,0.003997556258670076
4.452927050983125,0.18440503334450944,0.4308092285535352,0.003982887043775461
4.455,0.18415366327160915,0.4310679560842641,0.003973843117856043
4.455,0.18415366418025997,0.43106795611870485,0.003973843116905047
4.457072949016875,0.18390256909524635,0.43132667746142017,0.0039648158418037465
4.460427050983125,0.18349684859109555,0.4317452987180667,0.003950244103808364
4.4625,0.18324641410550005,0.43200402990164194,0.003941259397710934
4.4625,0.18324641298464564,0.43200402994956966,0.003941259396121289
4.464572949016875,0.18299619567903808,0.4322627736886265,0.003932290604909554
4.467927050983125,0.1825917368487395,0.43268146799788215,0.00391781205778781
4.47,0.1823419973810939,0.43294026471119035,0.003908884153123504
4.47,0.18234199673924956,0.43294026474389313,0.003908884151771852
4.472072949016875,0.18209242846629545,0.43319908763135373,0.0038999716310308434
4.475427050983125,0.18168899162991353,0.43361793385223324,0.003885583187101
4.4775,0.18143990531206267,0.43387683609399025,0.003876710494550483
4.4775,0.18143990651934525,0.4338768361365272,0.0038767104931239503
4.479572949016875,0.18119102614905602,0.43413577089369354,0.00386785290788051
4.482927050983125,0.18078880094207322,0.4345548063071942,0.0038535529416171906
4.485,0.18054050639699987,0.43481382729134166,0.0038447347852519683
4.485,0.1805405065510515,0.43481382734283686,0.0038447347837512035
4.487072949016875,0.18029243209146567,0.4350728798365921,0.0038359317034254072
4.490427050983125,0.17989147606001055,0.43549209913722164,0.0038217200172161485
4.4925,0.17964391843972813,0.4357512270097528,0.003812956569177855
4.4925,0.17964391699196688,0.43575122702427604,0.003812956568573193
4.494572949016875,0.17939653644766523,0.43601037964836825,0.003804208367056248
4.497927050983125,0.1789966191274976,0.43642974316372973,0.0037900859572477987
4.5,0.17874968579915124,0.4366889476710343,0.003781378032823908
4.5,0.1787496859827749,0.4366889476502249,0.0037813780332496922
4.502072949016875,0.17850294305074849,0.43694816657105734,0.0037726856447850153
4.505427050983125,0.1781041618884498,0.43736761380707745,0.003758654197849869
4.5075,0.17785801748049654,0.43762685525709377,0.0037500028952927823
4.5075,0.17785801906633872,0.43762685524784606,0.0037500028958051134
4.509572949016875,0.17761213282872235,0.43788609974005643,0.0037413674311500143
4.512927050983125,0.17721485543098428,0.4383055650737775,0.003727428689847335
4.515,0.17696966915181447,0.43856480407113113,0.0037188350222718204
4.515,0.17696966866721034,0.43856480406524795,0.0037188350227725588
4.517072949016875,0.17672473121910234,0.438824036516712,0.003710257423548707
4.520427050983125,0.17632888781677117,0.4392434644202382,0.0036964127232297457
4.5225,0.17608450768430517,0.4395026707663271,0.0036878773824794066
4.5225,0.17608450601361852,0.4395026707223194,0.0036878773836395177
4.524572949016875,0.17584031657037977,0.4397618647900495,0.003679358221729488
4.527927050983125,0.1754456013145057,0.44018122122622305,0.003665608217266909
4.53,0.1752019177267984,0.4404403797646737,0.003657131419581873
4.53,0.1752019184815042,0.44044037971098116,0.0036571314209778373
4.532072949016875,0.17495845817640782,0.44069952479244795,0.0036486707602373476
4.535427050983125,0.17456507243470124,0.441118802678024,0.0036350152088836405
4.5375,0.17432231357437658,0.4413779152219283,0.0036265965851077294
4.5375,0.17432231536021534,0.4413779152151434,0.0036265965856518475
4.539572949016875,0.1740798489641592,0.44163701754049695,0.003618193898126297
4.542927050983125,0.17368815893308306,0.4420562364638813,0.0036046316157394244
4.545,0.17344644311929042,0.44231532036161564,0.0035962702582041815
4.545,0.17344644227952377,0.4423153203784449,0.0035962702580363067
4.547072949016875,0.17320497703385415,0.4425744010008086,0.003587924521342129
4.550427050983125,0.1728147302888358,0.44299360154763257,0.003574453668059914
4.5525,0.17257378640659327,0.44325268511571575,0.003566148360121665
4.5525,0.1725737846990836,0.443252685106741,0.003566148360066704
4.554572949016875,0.17233300931832932,0.443511774306196,0.003557858316473204
4.557927050983125,0.1719437667089595,0.4439310075547554,0.003544476829182575
4.56,0.17170343269571087,0.44419012288637927,0.0035362262977924035
4.56,0.1717034336999005,0.444190122882424,0.003536226297595355
4.5620729490168745,0.17146329669523686,0.4444492522905979,0.0035279906950087146
4.565427050983125,0.1710752295832119,0.44486856728414503,0.0035146966192400484
4.5675,0.1708357160872655,0.4451277425088976,0.0035064997203109673
4.5675,0.17083571770734976,0.4451277425546638,0.0035064997193000004
4.569572949016875,0.17059646047606178,0.44538693791758815,0.00349831748286218
4.572927050983125,0.1702098740546493,0.445806370694936,0.003485109252021101
4.575,0.16997125277800726,0.4460656238424975,0.0034769651525293193
4.575,0.16997125151643863,0.44606562389269583,0.003476965151270287
4.577072949016875,0.16973283471533784,0.4463248998180333,0.0034688355637098513
4.580427050983125,0.16934742531855598,0.44674446573429155,0.003455712299451295
4.5825,0.16910942159965797,0.44700380097930026,0.0034476206417450935
4.5825,0.16910941989067124,0.44700380097887676,0.0034476206412406983
4.5845729490168745,0.16887155624065658,0.44726315764672214,0.0034395434838241094
4.587927050983125,0.16848699021377428,0.4476828479529351,0.0034265051312900056
4.59,0.16824954155138908,0.4479422546755517,0.0034184660470253187
4.59,0.16824954294010394,0.4479422546658482,0.0034184660470067876
4.592072949016875,0.16801229833762785,0.44820167751854195,0.003410441567053481
4.595427050983125,0.16762894787307414,0.44862146138200926,0.0033974887295585617
4.5975,0.16739237880333463,0.44888091648972545,0.0033895026947842587
4.5975,0.16739238060779513,0.44888091651973744,0.0033895026944651225
4.599572949016875,0.16715609246329746,0.4491403796821158,0.003381531435627241
4.6029270509831255,0.166774361428133,0.4495602109186153,0.0033686650955077595
4.605,0.16653876813483795,0.4498196836554644,0.0033607327714277628
4.605,0.16653876662162712,0.4498196836740521,0.003360732771209144
4.607072949016875,0.16630339505371508,0.4500791554211075,0.003352815421593959
4.610427050983125,0.16592294008509087,0.4504989812962888,0.003340036734313645
4.6125,0.16568801294295146,0.45075843898064516,0.003332158844497467
4.6125,0.16568801090338608,0.45075843893333994,0.003332158845246974
4.614572949016875,0.16545323570562087,0.45101788721310443,0.0033242961157969255
4.617927050983125,0.1650736972513073,0.4514376577546923,0.0033116061792029
4.62,0.1648393832802938,0.45169707159738925,0.0033037833368902893
4.62,0.16483938478230856,0.4516970715406184,0.003303783338157715
4.622072949016875,0.16460530344011556,0.4519564694573027,0.0032959757753715842
4.6254270509831255,0.16422715156732695,0.45237614665516734,0.0032833752819003094
4.6275,0.16399385556786153,0.4526354970262984,0.0032756077749034936
4.6275,0.16399385793091045,0.4526354970274384,0.0032756077755514705
4.629572949016875,0.16376089358069265,0.45289482803658865,0.0032678555544209797
4.632927050983125,0.16338465541965935,0.45331439288508674,0.0032553445214069648
4.635,0.1631525226774929,0.45357367279105815,0.003247632203444151
4.635,0.16315252143660666,0.45357367280363114,0.0032476322035871756
4.637072949016875,0.16292065241257253,0.45383293381057366,0.003239935059969647
4.640427050983125,0.1625459281976985,0.45425238917147365,0.0032275128335181847
4.6425,0.16231456070631026,0.45451160522012424,0.0032198551739834745
4.6425,0.16231455819690455,0.4545116051783791,0.003219855174582641
4.644572949016875,0.16208334058752255,0.45477080657939717,0.0032122124845243368
4.647927050983125,0.16170951824942947,0.45519017626924846,0.0031998778859125255
4.65,0.16147869754666969,0.4554493474743981,0.0031922740515799345
4.65,0.16147869858449954,0.45544934742718896,0.003192274052423702
4.652072949016875,0.16124807384675013,0.4557085110551256,0.00318468490894006
4.655427050983125,0.1608754311389328,0.4561278360607188,0.0031724363152761718
4.6575,0.16064549348184906,0.45638699068069816,0.0031648852122406553
4.6575,0.16064549620684102,0.45638699070548,0.0031648852121505073
4.659572949016875,0.1604158597407834,0.45664614635321293,0.0031573484665147387
4.662927050983125,0.16004495823152426,0.45706547782429463,0.003145183914578007
4.665,0.15981609942225977,0.45732464830266367,0.0031376842949856812
4.665,0.15981609866472188,0.4573246483596352,0.0031376842939750686
4.667072949016875,0.15958748525290958,0.457583828718074,0.0031301986913677997
4.670427050983125,0.15921798426283976,0.4580032186340926,0.0031181161897594696
4.6725,0.15898980531185586,0.4582624358846276,0.003110666879619917
4.6725,0.15898980230278834,0.4582624358869957,0.0031106668789831855
4.674572949016875,0.1587617336163297,0.4585216707691608,0.003103231301966945
4.677927050983125,0.15839289683674052,0.4589411633418965,0.0030912292113443045
4.68,0.15816508155469208,0.4592004520366339,0.0030838293064126185
4.68,0.15816508183349393,0.4592004520086951,0.003083829306462692
4.682072949016875,0.1579374045831366,0.45945976365045044,0.0030764429374002073
4.685427050983125,0.1575694171070399,0.4598793893111377,0.003064520113161373
4.6875,0.1573423055787665,0.4601387645881305,0.0030571690058799456
4.6875,0.15734230878702812,0.46013876461831477,0.003057169005482215
4.689572949016875,0.15711547636746198,0.46039816489276464,0.003049831314470786
4.692927050983125,0.1567491106470749,0.46081793653478015,0.0030379870401699106
4.695,0.15652307600101387,0.4610774020941309,0.003030684380764109
4.695,0.15652307630633386,0.4610774021669476,0.003030684379587939
4.697072949016875,0.15629731235381894,0.46133689159695396,0.003023395091272636
4.700427050983125,0.15593248620880176,0.4617568034472069,0.003011629090470795
4.7025,0.1557072240732631,0.46201635174787004,0.003004374825482337
4.7025,0.155707220671236,0.4620163517614082,0.003004374824825742
4.704572949016875,0.15548207669711273,0.46227592031629217,0.0029971339723955407
4.707927050983125,0.15511794679293353,0.4626959504742963,0.002985446499709809
4.71,0.1548930031937695,0.46295556515312236,0.0029782408965882113
4.71,0.15489300199556155,0.46295556509606883,0.0029782408971604966
4.712072949016875,0.15466815985507065,0.46321519456151805,0.002971048817536457
4.715427050983125,0.15430467352327465,0.4636353101018256,0.002959440531881977
4.7175,0.15408031056731844,0.4638949692313151,0.002952284033596237
4.7175,0.1540803138467447,0.4638949692066324,0.002952284034235186
4.719572949016875,0.1538562270601238,0.46415463640007754,0.00294514118283581
4.722927050983125,0.15349436540430997,0.4645747987160636,0.002933612790391056
4.725,0.15327119567248548,0.46483447788228893,0.0029265058009925833
4.725,0.15327119789390267,0.4648344779312125,0.0029265058006770974
4.727072949016875,0.15304838493820766,0.4650941582177094,0.0029194125537065586
4.730427050983125,0.15268856165260294,0.4655143280793296,0.0029079645938943845
4.7325,0.1524665281232976,0.4657740035824934,0.0029009074178043457
4.7325,0.15246652541144307,0.46577400361159405,0.002900907417409023
4.734572949016875,0.15224469803311264,0.46603367431839443,0.002893864058501228
4.737927050983125,0.15188605842705713,0.4664538169323769,0.0028824969741005463
4.74,0.15166453078078881,0.46671346892678583,0.0028754898766216457
4.74,0.15166452769266847,0.4667134688670831,0.0028754898773274188
4.742072949016875,0.1514430824435462,0.466973111775308,0.0028684966578252165
4.745427050983125,0.15108496974071997,0.4673932006724389,0.0028572108217206306
4.7475,0.15086383166050954,0.4676528150624548,0.0028502539873611786
4.7475,0.15086383352424748,0.4676528149923819,0.0028502539885360235
4.7495729490168745,0.1506428985432459,0.46791241749737744,0.0028433110469516846
4.752927050983125,0.1502860116874315,0.46833243615974635,0.0028321065434419824
4.755,0.1500658849884216,0.4685920050244042,0.002825199923454191
4.755,0.15006588880328783,0.46859200504440107,0.0028251999236628437
4.757072949016875,0.14984612993938212,0.468851560688194,0.002818307136029511
4.760427050983125,0.1494913616407466,0.46927150271637313,0.0028071835933028704
4.7625,0.14927255368421416,0.469531024229465,0.002800326872734657
4.7625,0.14927255302995157,0.46953102429329524,0.0028003268720952538
4.764572949016875,0.14905403534294445,0.46979053303303886,0.002793483870983676
4.767927050983125,0.1487009166557655,0.4702104016300369,0.0027824406252428663
4.77,0.14848285842255932,0.4704698796659498,0.0027756333755249466
4.77,0.14848285420937218,0.47046987965339765,0.0027756333754504624
4.7720729490168745,0.14826488199243845,0.4707293470337578,0.002768839723805069
4.775427050983125,0.14791228605712176,0.4711491532505813,0.0027578760834264505
4.7775,0.14769444104756793,0.47140859605083185,0.0027511178802962686
4.7775,0.1476944401802048,0.47140859596861484,0.002751117881142622
4.779572949016875,0.14747668666344918,0.471668031048384,0.0027443731515084187
4.782927050983125,0.14712468476035173,0.47208779090012454,0.0027334883997131303
4.785,0.14690744634245664,0.4723472091167423,0.002726778765903301
4.785,0.14690745041445383,0.4723472090949276,0.002726778766399869
4.787072949016875,0.14669051713522896,0.4726066225682439,0.002720082454239698
4.7904270509831255,0.14634030314251903,0.4730263543582935,0.0027092756905352814
4.7925,0.14612437090420793,0.4732857594430267,0.0027026140256069765
4.7925,0.14612437342356227,0.4732857595238584,0.0027026140249100526
4.794572949016875,0.14590881784214887,0.47354516277120084,0.0026959655078970016
4.797927050983125,0.14556074861647778,0.4739648849544138,0.0026852357004382064
4.8,0.1453459617967642,0.47422428792019394,0.002678621380890344
4.8,0.14534595854326735,0.4742242879815386,0.0026786213799500224
4.802072949016875,0.14513134627807697,0.47448369196859136,0.002672020056492299
4.805427050983125,0.1447842733665175,0.47490342085028336,0.0026613663243974356
4.8075,0.14456981122120288,0.4751628309774437,0.002654798872863032
4.8075,0.14456980713545522,0.47516283092321704,0.002654798872985575
4.809572949016875,0.14435535806439093,0.47542224445402487,0.002648244313734854
4.8129270509831255,0.14400841442165027,0.47584199222487206,0.002637666069550696
4.815,0.14379410046789315,0.47610141609757384,0.002631145167308923
4.815,0.1437941020234688,0.4761014160145241,0.002631145168152748
4.817072949016875,0.143579948699449,0.47636084464128403,0.0026246370780039752
4.820427050983125,0.14323399547917598,0.4767806188333746,0.002614133853913704
4.8225,0.14302064004081916,0.47704006013252526,0.0026076591996764963
4.8225,0.14302064505418222,0.4770400601588737,0.002607659199753083
4.824572949016875,0.1428076940826326,0.47729950646570596,0.0026011972675992734
4.827927050983125,0.1424640763936537,0.47771931019164166,0.002590768516799474
4.83,0.14225226021471465,0.4779787697502274,0.0025843397602981007
4.83,0.14225226104425587,0.4779787698580795,0.002584339759251884
4.832072949016875,0.1420408122445564,0.4782382339703152,0.00257792363593874
4.835427050983125,0.1416992777817247,0.4786580657402826,0.0025675688271039753
4.8375,0.14148843271727188,0.47891754150806554,0.002561185686268013
4.8375,0.1414884279614599,0.4789175415408615,0.0025611856854909844
4.839572949016875,0.14127767635149271,0.47917702101128906,0.0025548151298683867
4.842927050983125,0.1409366894993937,0.47959687476579943,0.0025445339968899984
4.845,0.14072592418277355,0.47985636218809,0.0025381963803029835
4.845,0.14072592094211123,0.47985636209827554,0.002538196380881206
4.847072949016875,0.14051514959216982,0.4801158519172997,0.002531871347816524
4.850427050983125,0.14017419701512268,0.48053571829596103,0.002521663897962603
4.8525,0.13996364865679156,0.48079521120465635,0.0025153718286117584
4.8525,0.13996365190055768,0.4807952111282911,0.002515371829652641
4.854572949016875,0.13975332960154566,0.4810547044954283,0.0025090923429323354
4.857927050983125,0.1394137348747469,0.48147457240955643,0.0024989585632224994
4.86,0.13920439140600058,0.48173406368661026,0.0024927119856058095
4.86,0.13920439645879298,0.4817340637414462,0.0024927119855300923
4.862072949016875,0.13899549911394374,0.4819935530796075,0.0024864779537101906
4.865427050983125,0.1386584621785421,0.48241341044929936,0.0024764176064082494
4.8675,0.13845068250704903,0.4826728923902924,0.0024702163391538945
4.8675,0.1384506818714067,0.48267289249898804,0.0024702163380792798
4.869572949016875,0.13824321867796274,0.4829323702632193,0.0024640275654811464
4.872927050983125,0.13790797053565207,0.48335220482767177,0.002454040346831233
4.875,0.13770090086200384,0.4836116700265751,0.0024478842343026723
4.875,0.13770089526642657,0.4836116700261675,0.0024478842339152574
4.877072949016875,0.1374938388465451,0.48387112950814903,0.002441740593008053
4.880427050983125,0.1371586893527904,0.4842909307268151,0.0024318263866880525
4.8825,0.13695147769944085,0.4845503734566943,0.0024257153999150895
4.8825,0.13695147516819955,0.48455037333519896,0.0024257154009759466
4.884572949016875,0.13674424270117316,0.48480980946209223,0.0024196168817975585
4.887927050983125,0.1364090491339821,0.48522957044979537,0.0024097756772244326
4.89,0.1362021092690342,0.4854889875151688,0.0024037097775808118
4.89,0.13620211358634818,0.4854889874343726,0.0024037097787789623
4.892072949016875,0.13599545127824986,0.4857483973683075,0.0023976563041924635
4.895427050983125,0.13566190517573387,0.48616811568549034,0.002387887840397764
4.8975,0.13545637013595493,0.4864275065829984,0.002381866773487768
4.8975,0.1354563753263234,0.4864275066525134,0.0023818667733219796
4.899572949016875,0.13525132808942952,0.48668689044424074,0.002375858022940857
4.902927050983125,0.13492057053446374,0.48710656843525874,0.0023661616446070725
4.905,0.13471667509146826,0.4873659356636568,0.0023601849509408902
4.905,0.13471667377032975,0.4873659357828829,0.0023601849498456665
4.907072949016875,0.1345130787342532,0.48762529711253416,0.002354220439499157
4.910427050983125,0.13418401639022232,0.488044942487551,0.0023445953666822268
4.9125,0.13398071182745477,0.4883042920108725,0.0023386625926886816
4.9125,0.13398070560185954,0.488304292003527,0.002338662592375032
4.914572949016875,0.13377736615023483,0.4885636381710335,0.0023327418949162103
4.917927050983125,0.1334481302814535,0.4889832639067323,0.0023231875223673044
4.92,0.13324452336137196,0.48924260483360477,0.0023172983332104225
4.92,0.1332445207397332,0.489242604694136,0.0023172983342570693
4.922072949016875,0.1330408672889466,0.4895019454606969,0.00231142113144342
4.925427050983125,0.13271144398804172,0.48992156836684997,0.002301936944593586
4.9275,0.1325080805841805,0.4901809117487721,0.0022960909902288674
4.9275,0.1325080853272173,0.490180911659707,0.002296090991294471
4.929572949016875,0.1323050237008109,0.49044025796488616,0.0022902568981319647
4.932927050983125,0.13197738980535395,0.4908598968158217,0.0022808421545023236
4.935,0.13177557682170962,0.4911192544052266,0.002275038899910852
4.935,0.13177558272645648,0.4911192544933098,0.002275038899540239
4.9370729490168745,0.13157431612566142,0.4913786178450323,0.0022692473331210263
4.940427050983125,0.1312498078657233,0.4917982916336616,0.002259901001172955
4.9425,0.13104984931884803,0.49205767479092016,0.0022541397898506736
4.9425,0.13104984847536394,0.4920576749502422,0.002254139788393677
4.944572949016875,0.13085023651586034,0.4923170666318193,0.0022483900987228917
4.947927050983125,0.13052768465236145,0.492736792303218,0.0022391112025277166
4.95,0.13032841576918835,0.49299621059776744,0.0022333915090615446
4.95,0.13032840913136368,0.4929962106245425,0.002233391508230737
4.952072949016875,0.13012909177772916,0.4932556398757908,0.0022276832366811853
4.955427050983125,0.12980628140916847,0.49367542971051376,0.0022184712118921333
4.9575,0.12960656741325524,0.4939348894923879,0.0022127927868126874
4.9575,0.1296065636249122,0.4939348893556507,0.0022127927875003873
4.9595729490168745,0.12940672923278987,0.49419436150890084,0.0022071257471445315
4.962927050983125,0.12908330578338686,0.494614221588998,0.0021979803916157377
4.965,0.12888354496657808,0.49487372528777007,0.0021923431357984253
4.965,0.12888354907975796,0.4948737251741682,0.0021923431369343617
4.967072949016875,0.128684022218068,0.4951332411354601,0.0021867172326578608
4.970427050983125,0.12836200698526853,0.4955531712340401,0.002177638343510959
4.9725,0.1281636432445419,0.49581271731115384,0.0021720420866439298
4.9725,0.12816365011529718,0.49581271738221666,0.002172042086554506
4.974572949016875,0.12796584417272946,0.4960722742018398,0.002166457115955992
4.9779270509831255,0.1276470280609592,0.4964922679606061,0.0021574442891196676
4.98,0.12745067253777803,0.49675185102222075,0.0021518887598292484
4.98,0.12745067337251775,0.4967518512018097,0.0021518887584141074
4.982072949016875,0.12725473889297134,0.49701144267922515,0.002146344450722653
4.985427050983125,0.12693830000929943,0.497431487952492,0.0021373973003614806
4.9875,0.12674288369859824,0.49769109933103417,0.0021318823247497153
4.9875,0.1267428772507162,0.49769109939790807,0.0021318823236886864
4.989572949016875,0.1265474400602515,0.4979507166704086,0.002126378563228886
4.992927050983125,0.12623088228166002,0.4983707972308972,0.002117497067493308
4.995,0.126034958653829,0.49863042648425787,0.00211202272838761
4.995,0.12603495285777955,0.4986304263499082,0.0021120227290389805
4.997072949016875,0.12583881504734065,0.49889005897202965,0.0021065596581017246
5.0004270509831255,0.12552109588325552,0.49931015744011925,0.002097744144573278
5.0025,0.12532467333318253,0.49956979408384344,0.002092310662283025
5.0025,0.12532467544228237,0.4995697939057738,0.0020923106639304688
5.004572949016875,0.1251283499680829,0.4998294312326878,0.002086888492698354
5.007927050983125,0.12481126652932496,0.5002495314353067,0.0020781392079044377
5.01,0.12461585930084337,0.5005091659546804,0.00207274664656282
5.01,0.1246158668980794,0.5005091659467583,0.0020727466472797488
5.012072949016875,0.12442100207104571,0.500768798381947,0.002067365365929341
5.015427050983125,0.12410705176819786,0.5011888865114819,0.0020586821066980723
5.0175,0.1239138473218229,0.5014485109451499,0.0020533302420865838
5.0175,0.12391385122272298,0.5014485111175997,0.0020533302411237095
5.019572949016875,0.12372122087574455,0.5017081312858738,0.0020479895677213483
5.022927050983125,0.12341052929595127,0.5021281969959601,0.0020393718018836124
5.025,0.12321890911034769,0.502387805836137,0.0020340603002969677
5.025,0.1232189044694191,0.5023878059784709,0.0020340602989736734
5.027072949016875,0.12302742399955892,0.5026474096869652,0.0020287599153257303
5.030427050983125,0.1227175117992816,0.5030674474013792,0.002020207224501015
5.0325,0.12252575147176531,0.503327038390842,0.0020149359012937855
5.0325,0.12252574362844966,0.5033270383198056,0.00201493590134715
5.034572949016875,0.12233373900868799,0.5035866245844199,0.002009675675539754
5.037927050983125,0.12202246999329767,0.5040066337657609,0.0020011879598398215
5.04,0.12182981016175175,0.5042662076782141,0.001995956792222486
5.04,0.1218298083505265,0.5042662074594241,0.0019959567937239873
5.042072949016875,0.12163704222822153,0.5045257775493306,0.0019907367104464806
5.045427050983125,0.12132525103344571,0.504945761578225,0.0019823139000986747
5.0475,0.12113287100127974,0.5052053212405361,0.0019771227788821953
5.0475,0.12113287751340064,0.5052053211206115,0.001977122780187909
5.049572949016875,0.12094091239244313,0.5054648777479794,0.0019719426667098388
5.052927050983125,0.12063155902821027,0.5058848426261744,0.001963584299511374
5.055,0.12044126929739447,0.5061443921299118,0.0019584328278861147
5.055,0.12044127678867161,0.506144392252268,0.0019584328275438065
5.057072949016875,0.12025170944832993,0.5064039395003902,0.0019532922153854483
5.060427050983125,0.11994649015604132,0.5068238928908791,0.0019449974056133723
5.0625,0.11975863921142521,0.5070834370372876,0.0019398849991391033
5.0625,0.11975863912267663,0.5070834372705025,0.0019398849975120667
5.064572949016875,0.11957123924922523,0.5073429803080551,0.001934783300015922
5.067927050983125,0.11926856935154531,0.5077629301456041,0.0019265511657643119
5.07,0.11908158833757576,0.5080224735855201,0.0019214773575132254
5.07,0.11908158063441675,0.5080224736672477,0.0019214773563708048
5.072072949016875,0.11889449330162548,0.5082820174646938,0.0019164141773043918
5.075427050983125,0.11859121769273007,0.5087019702257134,0.001908244269132174
5.0775,0.11840335388831558,0.5089615165603532,0.0019032088918094032
5.0775,0.11840334710642508,0.5089615163945947,0.0019032088923945636
5.079572949016875,0.11821515866569007,0.5092210643512354,0.001898184133643301
5.082927050983125,0.11791008997398572,0.5096410243124969,0.001890076406319633
5.085,0.11772138549036695,0.5099005758680282,0.0018850794591887198
5.085,0.11772138721626074,0.5099005756363243,0.0018850794608535617
5.087072949016875,0.11753273288961173,0.5101601293733361,0.0018800931179861887
5.090427050983125,0.11722803674529526,0.5105800991260647,0.0018720474848678977
5.0925,0.11704032362890326,0.5108396572388655,0.00186708883436805
5.0925,0.11704033212546609,0.5108396572005272,0.001867088835255834
5.094572949016875,0.11685323073293037,0.5110992172945762,0.0018621407064414559
5.097927050983125,0.11655207787831852,0.5115191982267149,0.0018541566644611417
5.1,0.11636697051194278,0.5117787633796932,0.001849235905688994
5.1,0.11636697662702267,0.5117787635862322,0.0018492359047654226
5.102072949016875,0.11618260619802964,0.51203833022102,0.0018443255315922146
5.105427050983125,0.11588565255493706,0.5124583225027524,0.001836402269447662
5.1075,0.11570273436137034,0.5127178944640085,0.0018315189031922407
5.1075,0.11570273143492366,0.5127178947008518,0.0018315189014146047
5.109572949016875,0.11552008188007268,0.512977468007822,0.0018266458105530815
5.112927050983125,0.1152246327706932,0.5133974711499205,0.0018187826892538512
5.115,0.11504182643351231,0.5136570496781306,0.0018139364247180038
5.115,0.11504181741728342,0.51365704969185,0.001813936424015856
5.117072949016875,0.11485870334191196,0.5139166301066475,0.0018091004072315205
5.120427050983125,0.11456150561011522,0.5143366443998545,0.0018012972843533955
5.1225,0.11437725289114517,0.5145962301508229,0.001796488130082091
5.1225,0.11437724719916806,0.5145962299169677,0.0017964881312574022
5.1245729490168745,0.11419261518151924,0.5148558184321818,0.0017916892475570356
5.127927050983125,0.1138933165518598,0.5152758459376604,0.001783946267909104
5.13,0.11370825251229763,0.515535440681371,0.001779174294326433
5.13,0.1137082561428575,0.5155354404341667,0.0017791742961925895
5.132072949016875,0.1135233353278859,0.515795038564225,0.0017744125754927237
5.135427050983125,0.11322493645610622,0.5162150829048586,0.0017667296270925822
5.1375,0.11304127762125216,0.5164746891316045,0.0017619946426809924
5.1375,0.1130412869576108,0.5164746891267057,0.0017619946433370315
5.139572949016875,0.11285835454640256,0.5167342990080905,0.0017572697997944242
5.142927050983125,0.11256414667094049,0.5171543648989687,0.0017496462083108103
5.145,0.11238341209222458,0.5174139856347857,0.001744947693490793
5.145,0.11238341765097745,0.5174139858865432,0.0017449476922855869
5.1470729490168745,0.11220344750544538,0.517673610723495,0.0017402591535990502
5.150427050983125,0.11191359225446482,0.5180937038810484,0.0017326939450778892
5.1525,0.11173500709548323,0.5183533427371492,0.0017280313190995412
5.1525,0.11173500316787877,0.5183533429974532,0.0017280313172372138
5.154572949016875,0.11155662099790432,0.5186129870355234,0.0017233785453093199
5.157927050983125,0.11126789510846825,0.5190331136315225,0.0017158710139475153
5.16,0.11108912250060848,0.5192927743403806,0.0017112439650810523
5.16,0.11108911285990639,0.5192927743442993,0.001711243964377053
5.162072949016875,0.11090993962987726,0.5195524416861772,0.0017066267435099972
5.1654270509831255,0.11061893359335813,0.5199726068769339,0.0016991767554864318
5.1675,0.11043841172705832,0.5202322922908462,0.0016945853071742326
5.1675,0.11043840583571213,0.5202322920242395,0.001694585308293497
5.169572949016875,0.11025744888760931,0.5204919851124912,0.0016900037184155474
5.172927050983125,0.10996402177742925,0.520912191745124,0.001682611462466301
5.175,0.10978257056891898,0.5211719031397226,0.0016780557194488943
5.175,0.10978257425989577,0.5211719028589836,0.0016780557212942387
5.177072949016875,0.10960127800058825,0.5214316219703824,0.0016735098326562128
5.180427050983125,0.10930882110887767,0.5218518703179706,0.0016661752773560459
5.1825,0.1091289142684712,0.5221116072786259,0.0016616551077597854
5.1825,0.10912892410779787,0.5221116072612353,0.001661655108517626
5.184572949016875,0.10894982707957865,0.5223713509758062,0.0016571447019114497
5.1879270509831255,0.10866204874234321,0.5227916387023381,0.0016498672937552894
5.19,0.10848544771806044,0.5230513990124936,0.0016453822578694143
5.19,0.10848545436887538,0.5230513992858431,0.0016453822567319121
5.192072949016875,0.10830975008038353,0.5233111648244262,0.0016409068421688855
5.195427050983125,0.10802709239711072,0.5237314864563822,0.0016336857405821322
5.1975,0.10785312954583035,0.5239912658752226,0.0016292353393282436
5.1975,0.10785312667975583,0.5239912661881793,0.001629235337295557
5.199572949016875,0.10767948363514825,0.5242510492930713,0.0016247944588160086
5.202927050983125,0.1073986247870022,0.5246713961547621,0.0016176290938166248
5.205,0.10722478848720926,0.5249311887792795,0.0016132131059691664
5.205,0.10722477869930759,0.5249311888387094,0.0016132131049380815
5.207072949016875,0.10705055612813234,0.5251909838897554,0.001608806645809821
5.210427050983125,0.1067674879179052,0.5256113454899309,0.001601697070095667
5.2125,0.10659176371069758,0.5258711448435144,0.0015973156548827058
5.2125,0.10659175602185882,0.5258711445870557,0.001597315655847337
5.214572949016875,0.10641547302884916,0.52613094522507,0.0015929438475633594
5.217927050983125,0.10612926317565155,0.5265513111407203,0.0015858905300630058
5.22,0.10595203620959148,0.526811111075392,0.0015815439820331286
5.22,0.10595203771093997,0.526811110729539,0.001581543984133429
5.222072949016875,0.10577478517163742,0.5270709104753032,0.0015772070927739408
5.225427050983125,0.10548851342459317,0.5274912711931394,0.0015702103184671962
5.2275,0.1053122612924193,0.5277510660418894,0.0015658986881026914
5.2275,0.10531227072353144,0.5277510659189528,0.0015658986894430602
5.229572949016875,0.10513675346868476,0.5280108586226103,0.0015615966591573385
5.232927050983125,0.1048547490219415,0.5284312055632335,0.001554656079509477
5.235,0.10468180218872554,0.5286909901715965,0.0015503790068660264
5.235,0.1046818111671023,0.5286909903902147,0.0015503790062755993
5.237072949016875,0.10450989399387783,0.5289507709208314,0.001546111387757608
5.240427050983125,0.10423379037888136,0.5293710968881898,0.0015392261358260577
5.2425,0.10406419479563653,0.5296308671316974,0.0015349830502087841
5.2425,0.10406419534811494,0.5296308675075235,0.0015349830482602525
5.244572949016875,0.1038951773171333,0.5298906325320237,0.0015307492772581417
5.247927050983125,0.10362234852057281,0.5303109325211869,0.0015239185390364513
5.25,0.10345375496333706,0.5305706858175299,0.001519709039610528
5.25,0.10345374652331342,0.5305706860206991,0.0015197090380443606
5.252072949016875,0.10328491392215686,0.5308304340250444,0.0015155088069227856
5.255427050983125,0.10301069431954185,0.5312507053128055,0.0015087323261991615
5.2575,0.10284037661204293,0.5315104404954214,0.001504556398175601
5.2575,0.10284036641605596,0.531510440338628,0.0015045563983729522
5.259572949016875,0.10266933739644492,0.5317701707980221,0.0015003897858542176
5.262927050983125,0.10239107040278675,0.5321904124260165,0.0014936678531267552
5.265,0.10221829988822326,0.5324501294021199,0.0014895257299915913
5.265,0.10221829665613841,0.532450129007275,0.001489525731840567
5.267072949016875,0.10204510329118549,0.5327098418594599,0.001485392979472688
5.270427050983125,0.10176448552998085,0.5331300547561847,0.001478725919780169
5.2725,0.1015911976824754,0.53338975470587,0.0014746177139569247
5.2725,0.10159120419179966,0.5333897544026517,0.0014746177159753462
5.274572949016875,0.10141830753970378,0.5336494506376376,0.0014705188464866222
5.277927050983125,0.10114000605517005,0.5340696385317958,0.0014639064457580393
5.28,0.10096918758196627,0.5343293244242017,0.0014598318608754573
5.28,0.10096919842475668,0.534329324469406,0.0014598318614275514
5.282072949016875,0.10079942594090328,0.5345890071269006,0.0014557664602060513
5.285427050983125,0.1005271530646629,0.5350091769710532,0.001449207808673221
5.2875,0.10036032400007601,0.5352688536303304,0.0014451661719505442
5.2875,0.10036033020014676,0.5352688539912228,0.0014451661705878738
5.289572949016875,0.10019448730043627,0.5355285284464721,0.0014411335111135597
5.292927050983125,0.09992785076094318,0.5359486898129475,0.0014346273947065497
5.295,0.09976376007211318,0.5362083635427051,0.0014306179854521597
5.295,0.09976375651099385,0.5362083639254684,0.0014306179832985525
5.297072949016875,0.099599914833128,0.536468037415096,0.001426617397354601
5.300427050983125,0.09933467024908232,0.5368882018154368,0.0014201629245523865
5.3025,0.09917028597461214,0.5371478801487308,0.0014161853356995612
5.3025,0.09917027548270473,0.5371478802401556,0.0014161853345277093
5.304572949016875,0.09900532284128062,0.5374075611870011,0.0014122165300583858
5.307927050983125,0.09873681028836423,0.5378277417318552,0.0014058134898251216
5.31,0.0985697830675925,0.5380874331196994,0.0014018677310476148
5.31,0.09856977401660517,0.5380874328390909,0.0014018677317978064
5.3120729490168745,0.09840194820789988,0.5383471298977729,0.0013979308018320024
5.315427050983125,0.09812889751794791,0.5387673400792174,0.0013915794644782239
5.3175,0.09795948989777525,0.5390270526536625,0.0013876657254381422
5.3175,0.09795948946007425,0.5390270522167212,0.0013876657274475477
5.319572949016875,0.09778983897347521,0.539286772620542,0.0013837608464019372
5.322927050983125,0.09751547183663004,0.5397070233324776,0.0013774613790145595
5.325,0.09734640521462026,0.5399667627089849,0.0013735796538690156
5.325,0.0973464137622487,0.539966762460322,0.0013735796554531154
5.327072949016875,0.09717801982528657,0.5402265100878941,0.0013697067204633598
5.330427050983125,0.09690758124599039,0.5406468061184141,0.001363458712563401
5.3325,0.09674193156959494,0.5409065734212286,0.0013596086044623478
5.3325,0.09674194251835293,0.5409065735671663,0.0013596086042968586
5.3345729490168745,0.09657752922682396,0.5411663477555126,0.0013557671265103622
5.337927050983125,0.09631421168511335,0.5415866856984531,0.0013495696305647691
5.34,0.09615301565421727,0.5418464767854883,0.0013457505048233508
5.34,0.09615302064433602,0.5418464772310652,0.0013457505029613656
5.342072949016875,0.09599283167753918,0.5421062726219731,0.0013419398451616552
5.345427050983125,0.09573527531069043,0.5425266406590457,0.0013357919090707811
5.3475,0.09557670488723327,0.5427864464096362,0.0013320032759781566
5.3475,0.09557670014714094,0.5427864468254725,0.0013320032737660903
5.349572949016875,0.09541828130109162,0.5430462537009473,0.001328223046580352
5.3529270509831255,0.09516156289427513,0.543466632703889,0.001322124316298736
5.355,0.0950022892522668,0.5437264400410615,0.0013183661406931289
5.355,0.09500227832603765,0.5437264401108834,0.0013183661397590774
5.357072949016875,0.09484231755752681,0.543986245183069,0.001314616443374977
5.360427050983125,0.0945816491718614,0.5444066114118271,0.001308567360339225
5.3625,0.09441934521926196,0.5446664054211127,0.001304840052737027
5.3625,0.09441933618885155,0.5446664050806009,0.0013048400538275182
5.364572949016875,0.09425615436526172,0.5449261935704156,0.0013011213713918872
5.367927050983125,0.09399048692551966,0.5453465236674141,0.0012951227953871803
5.37,0.09382558374985488,0.5456062910449346,0.001291426875740518
5.37,0.09382558322341931,0.5456062905303286,0.0012914268781905557
5.372072949016875,0.09366040927866748,0.5458660498036907,0.0012877396824616679
5.3754270509831255,0.09339326089834568,0.5462863271445029,0.001281792185057241
5.3775,0.09322866311152393,0.5465460599775334,0.0012781278431417689
5.3775,0.09322867147909229,0.5465460596520247,0.0012781278453257705
5.379572949016875,0.09306477062027509,0.5468057831377389,0.001274472182531017
5.382927050983125,0.09280169443642812,0.5472260029109923,0.0012685754870574984
5.385,0.09264068097823626,0.5474857011743308,0.001264942336147565
5.385,0.09264069227768268,0.5474857012672651,0.001264942336616425
5.387072949016875,0.09248100312030033,0.547745390886984,0.001261317668844316
5.390427050983125,0.09222556564083038,0.5481655619435337,0.0012554706162411675
5.3925,0.09206941219193426,0.5484252339272033,0.001251867807476482
5.3925,0.09206941846623617,0.5484252343755793,0.0012518678059781376
5.394572949016875,0.0919144178871499,0.5486849006851067,0.0012482732199261977
5.397927050983125,0.09166559048545492,0.5491050440800075,0.001242474285478801
5.4,0.09151261642076673,0.54936470491941,0.001238900906664689
5.4,0.09151261331120968,0.5493647054161739,0.0012389009042889888
5.402072949016875,0.09135992869405739,0.5496243655381136,0.0012353355461519426
5.405427050983125,0.09111272934403784,0.550044510259793,0.0012295835589737059
5.4075,0.09095942823059548,0.5503041787242817,0.0012260390496269802
5.4075,0.09095941788871281,0.5503041789309746,0.0012260390479824567
5.409572949016875,0.09080544201558158,0.5505638524502333,0.001222502492976794
5.412927050983125,0.09055434448937778,0.5509840284524766,0.0012167970806780811
5.415,0.09039778773229455,0.5512437220956193,0.0012132813924919535
5.415,0.09039777719156246,0.5512437218719292,0.0012132813925743182
5.417072949016875,0.09024014166539823,0.5515034252498529,0.0012097737129516224
5.420427050983125,0.08998286316751093,0.5519236548027157,0.0012041152030877386
5.4225,0.089822706887993,0.5521833845575433,0.0012006286230309949
5.4225,0.08982270320843483,0.552183384055773,0.0012006286246139196
5.424572949016875,0.0896619025697342,0.5524431252877829,0.0011971501395330645
5.427927050983125,0.08940097733235035,0.5528634155895054,0.0011915390369161445
5.43,0.08923971230456937,0.5531231819345704,0.0011880818253048114
5.43,0.08923971788178565,0.553123181497044,0.0011880818271955338
5.432072949016875,0.0890787941624033,0.5533829572774684,0.0011846327345786264
5.435427050983125,0.08881989989105606,0.5538032974769397,0.0011790691691405365
5.4375,0.0886612004218897,0.5540630897918051,0.001175641275194879
5.4375,0.08866121154204162,0.5540630897194024,0.001175641276073779
5.439572949016875,0.08850373757333532,0.554322886169811,0.001172221426259359
5.442927050983125,0.08825193697573278,0.5547432497053515,0.0011667049462250278
5.445,0.08809823305595987,0.5550030488052025,0.0011633059851400725
5.445,0.08809824247517643,0.555003049153873,0.0011633059844149407
5.447072949016875,0.08794596449753134,0.5552628454296391,0.0011599149344055245
5.450427050983125,0.08770237112739902,0.5556831965098227,0.0011544447524298568
5.4525,0.08755324978455387,0.555942979437582,0.0011510742363584152
5.4525,0.08755325147399691,0.5559429799813934,0.0011510742345384832
5.454572949016875,0.0874049393781625,0.556202753579548,0.0011477115221469258
5.457927050983125,0.08716597441302565,0.556623056474105,0.001142287010608638
5.46,0.08701843488744665,0.5568828027629953,0.0011389446560928116
5.46,0.08701842782241835,0.5568828031450535,0.0011389446544646682
5.462072949016875,0.08687065782223999,0.5571425361335938,0.001135610087226971
5.465427050983125,0.08663033539407435,0.5575627659760413,0.0011302311586847554
5.4675,0.08648070443268288,0.5578224643038086,0.0011269170454838372
5.4675,0.08648069309184668,0.5578224642678911,0.0011269170452603053
5.469572949016875,0.08633003056869289,0.5580821492816587,0.0011236107914312859
5.472927050983125,0.08608376615358745,0.5585023014770417,0.001118277877034416
5.475,0.08593003068448392,0.5587619544592394,0.0011149923308027682
5.475,0.08593002211180273,0.5587619540099736,0.0011149923322823023
5.477072949016875,0.08577520040772395,0.5590215977619231,0.0011117147311433334
5.480427050983125,0.08552271766445113,0.5594416916110094,0.0011064283358627562
5.4825,0.08536580430600645,0.5597013161466688,0.0011031715923828004
5.4825,0.08536580371819887,0.5597013155451146,0.0011031715947120784
5.484572949016875,0.08520853616062936,0.559960937720259,0.0010999227945225345
5.487927050983125,0.08495407710559495,0.5603810115496144,0.0010946829039036622
5.49,0.08479730308264062,0.5606406339545834,0.0010914547711798769
5.49,0.08479731077048983,0.5606406335616054,0.0010914547729029638
5.492072949016875,0.08464125762311962,0.5609002610475998,0.0010882344356597138
5.495427050983125,0.08439101367694286,0.5613203603599634,0.0010830401778175402
5.4975,0.08423807785886313,0.5615800081185406,0.0010798399335818626
5.4975,0.08423808917133563,0.5615800081813939,0.0010798399335755565
5.4995729490168745,0.0840866433488941,0.56183966678629,0.0010766472208045426
5.502927050983125,0.0838450189025974,0.5622598298433263,0.0010714970465954962
5.505,0.08369777541920666,0.5625195228425123,0.0010683236680120805
5.505,0.08369778366673926,0.5625195233465285,0.0010683236661621922
5.507072949016875,0.08355203260972115,0.5627792295661761,0.0010651575470060535
5.510427050983125,0.0833190060965128,0.5631994745241184,0.0010600498662565266
5.5125,0.08317635527143886,0.5634592179592627,0.001056902478355857
5.5125,0.08317635568913459,0.5634592186305488,0.0010569024755911912
5.514572949016875,0.0830344300741923,0.5637189732615099,0.0010537621939429277
5.517927050983125,0.08280555624388636,0.5641392896620718,0.0010486961170726057
5.52,0.08266408582063854,0.564399070170137,0.0010455744086403005
5.52,0.08266407824812223,0.564399070630674,0.0010455744063970452
5.5220729490168745,0.08252224354625325,0.5646588557816608,0.0010424598438731904
5.525427050983125,0.08229124377297711,0.5650792029922502,0.0010374356108316953
5.5275,0.08214721180320078,0.5653389896131319,0.001034339983525356
5.5275,0.08214720062451975,0.5653389895983182,0.0010343399829922976
5.529572949016875,0.08200202224850633,0.5655987708376299,0.0010312517132207227
5.532927050983125,0.08176441223983134,0.5660190856431041,0.001026270566445982
5.535,0.08161590213529406,0.5662788365554459,0.0010232019294135696
5.535,0.08161589366251958,0.5662788360645372,0.0010232019309283614
5.537072949016875,0.0814662104769185,0.5665385703964186,0.0010201409274770957
5.5404270509831255,0.08122187008240285,0.5669587831324698,0.0010152044789079504
5.5425,0.08106988742653419,0.5672184568749083,0.0010121637839891758
5.5425,0.08106988632895976,0.5672184561677488,0.001012163786855338
5.544572949016875,0.08091747655451645,0.5674781039400576,0.0010091309229333368
5.547927050983125,0.08067073160989681,0.5678981583529159,0.0010042403170557694
5.55,0.0805186477497595,0.5681577258646776,0.0010012280567690604
5.55,0.08051865455242513,0.5681577253142426,0.00100122805959811
5.552072949016875,0.08036724801037512,0.5684172619922484,0.0009982236388445742
5.555427050983125,0.08012447040906624,0.5688371319473505,0.0009933789122869576
5.5575,0.0799761566648728,0.5690965853064877,0.0009903948208976681
5.5575,0.07997616761324254,0.5690965851977797,0.0009903948223277533
5.559572949016875,0.0798293861018654,0.5693560089987812,0.0009874183654870266
5.5629270509831255,0.07959548691724168,0.5697757067343093,0.0009826183098912782
5.565,0.07945319053820828,0.5700350619952765,0.000979661410298405
5.565,0.0794531997566805,0.5700350623800269,0.000979661409699508
5.567072949016875,0.07931257407563963,0.5702943955348696,0.0009767117983765078
5.570427050983125,0.07908832057431957,0.5707139693315958,0.0009719543881562648
5.5725,0.078951437550763,0.5709732627723648,0.0009690233579143296
5.5725,0.07895144021480825,0.5709732634489922,0.0009690233556782352
5.574572949016875,0.07881557147115491,0.5712325467244365,0.0009660992588171684
5.577927050983125,0.07859714968705356,0.5716520684810473,0.0009613824276099651
5.58,0.07846252992516634,0.5719113470311956,0.0009584761013439574
5.58,0.07846252473430518,0.57191134765312,0.0009584760986232657
5.582072949016875,0.0783278107003823,0.5721706292953748,0.0009555764704979968
5.585427050983125,0.07810881496408904,0.5725901747937979,0.0009508988568396617
5.5875,0.07797240427692301,0.5728494829279711,0.0009480166235244504
5.5875,0.0779723939964202,0.572849483182382,0.0009480166216159376
5.589572949016875,0.07783490326066188,0.573108805147478,0.0009451410356469335
5.592927050983125,0.07760965685102705,0.5735284324471325,0.0009405023552340349
5.595,0.07746859016142049,0.5737877994274808,0.0009376442753243967
5.595,0.07746858006697602,0.5737877991935512,0.0009376442750437913
5.597072949016875,0.07732607497790855,0.5740471850096764,0.0009347929532989865
5.600427050983125,0.07709253594012408,0.5744669180119656,0.0009301938597513771
5.6025,0.07694659494900646,0.5747263497759251,0.0009273604743638733
5.6025,0.07694659008034631,0.5747263491815567,0.000927360475696319
5.604572949016875,0.07679965850883481,0.5749857976142233,0.0009245340295016767
5.607927050983125,0.07656043884865296,0.575405620312459,0.0009199755774676167
5.61,0.07641214990395573,0.5756650986262266,0.000917167527814408
5.61,0.07641215257171227,0.5756650979760808,0.0009171675299712822
5.612072949016875,0.07626389825746176,0.575924584416847,0.0009143665597143905
5.615427050983125,0.07602493133660497,0.5763444471879424,0.0009098495575050326
5.6175,0.07587828985860647,0.5766039359305416,0.0009070672093888372
5.6175,0.07587829862217657,0.5766039355480266,0.000907067211236431
5.619572949016875,0.07573278296596556,0.5768634202176199,0.0009042919647433852
5.622927050983125,0.07550036514868602,0.5772832555668282,0.0008998165285738006
5.625,0.07535885591063521,0.5775427119477704,0.0008970597768117375
5.625,0.07535886643122564,0.5775427120165237,0.0008970597774651408
5.627072949016875,0.07521910547657285,0.5778021522885739,0.0008943100211591868
5.630427050983125,0.07499681123397063,0.5782218954029062,0.0008898755203792439
5.6325,0.07486171295489547,0.5784812829721111,0.0008871438469191472
5.6325,0.07486172018947532,0.5784812834541322,0.0008871438461799444
5.634572949016875,0.07472822612225409,0.5787406468585107,0.0008844189874483399
5.637927050983125,0.07451519737081058,0.5791602553139253,0.0008800243629866918
5.64,0.07438498237471418,0.5794195550539802,0.0008773170907575938
5.64,0.0743849829826183,0.579419555715312,0.0008773170891464705
5.642072949016875,0.0742555363420868,0.5796788297407106,0.0008746164598135524
5.645427050983125,0.07404692520149495,0.5800982960808575,0.0008702607117905387
5.6475,0.07391800787634026,0.580357511752763,0.0008675773024063491
5.6475,0.07391800170142487,0.5803575122764588,0.0008675773008058573
5.649572949016875,0.073788725678082,0.580616707398521,0.0008649004381928057
5.652927050983125,0.07357801631278083,0.5810360596187182,0.0008605830132609404
5.655,0.07344645686351921,0.5812952150901265,0.0008579232510782335
5.655,0.07344644686977422,0.5812952152234687,0.0008579232502515835
5.657072949016875,0.07331363958682623,0.5815543598043698,0.0008552700327380109
5.660427050983125,0.07309570645708108,0.5819736494361091,0.0008509909272692574
5.6625,0.07295904772158146,0.582232779175718,0.0008483549117660832
5.6625,0.07295903851211588,0.5822327788481345,0.0008483549120375327
5.664572949016875,0.07282088999935879,0.5824919082422441,0.0008457255005294233
5.667927050983125,0.07259435745188934,0.5829111915615837,0.0008414850670754246
5.67,0.0724527460693602,0.5831703286570988,0.0008388730438438908
5.67,0.07245274174828947,0.5831703280152016,0.0008388730450345044
5.672072949016875,0.07231015227456118,0.583429472752648,0.0008362676860221494
5.675427050983125,0.07207800053652881,0.583848793047626,0.0008320662776609966
5.6775,0.07193410549679377,0.584107959387897,0.0008294784108463841
5.6775,0.07193410787058467,0.584107958727637,0.000829478412390629
5.679572949016875,0.07179026527899618,0.5843671359340321,0.0008268972145521632
5.682927050983125,0.07155846477643214,0.5847865119955383,0.0008227348550064336
5.685,0.07141626791343973,0.5850457127597237,0.0008201710546147853
5.685,0.07141627580210892,0.585045712386358,0.0008201710557788565
5.6870729490168745,0.07127522029201948,0.5853049217006778,0.0008176138474297971
5.690427050983125,0.07105006511366355,0.5857243431460607,0.0008134900794656656
5.6925,0.07091309580081526,0.5859835652680274,0.0008109499613890663
5.6925,0.07091310568337669,0.5859835653542059,0.0008109499615637703
5.694572949016875,0.07077794865036835,0.5862427885674447,0.0008084162928001481
5.697927050983125,0.07056330369348245,0.5866622167148938,0.0008043302747853335
5.7,0.07043310851895093,0.5869214306151364,0.0008018132748874921
5.7,0.07043311614400688,0.5869214311266822,0.0008018132738885411
5.702072949016875,0.07030470136534642,0.5871806349217731,0.0007993025678765681
5.705427050983125,0.0701003612788655,0.5876000089234144,0.0007952533879047331
5.7075,0.06997586236486311,0.5878591735612538,0.0007927589881439717
5.7075,0.06997586457777605,0.5878591742800052,0.0007927589863603661
5.7095729490168745,0.06985243373562984,0.5881183161651912,0.0007902707809142329
5.712927050983125,0.06965426023761127,0.588537564491301,0.0007862578588495827
5.715,0.06953224626981566,0.5887966354627847,0.000783785827270376
5.715,0.06953224227785744,0.5887966360859161,0.000783785825520713
5.717072949016875,0.06941021323710123,0.5890556728905377,0.0007813199960378717
5.720427050983125,0.06921193249179006,0.589474728064324,0.0007773433825217364
5.7225,0.06908843684705573,0.5897336667725149,0.0007748939069366854
5.7225,0.06908842843747133,0.5897336670385153,0.0007748939060707763
5.724572949016875,0.06896392112777777,0.5899925636205255,0.000772450753150714
5.7279270509831255,0.06875977215051818,0.5904113755564445,0.0007685111576076129
5.73,0.06863173331267529,0.590670156396979,0.0007660847895216335
5.73,0.06863172400496904,0.5906701561880456,0.0007660847899945295
5.732072949016875,0.0685021742628975,0.5909288914555072,0.0007636649283381097
5.735427050983125,0.06828928354010924,0.5913474351657798,0.000759763426275825
5.7375,0.06815579416306153,0.5916060487359821,0.0007573608397754203
5.7375,0.06815578771160424,0.5916060481228116,0.0007573608414408798
5.739572949016875,0.06802098347940687,0.5918646170375305,0.0007549649221635693
5.742927050983125,0.06780050470610888,0.5922828938108076,0.0007511024511117637
5.745,0.06766315536164713,0.5925413464093379,0.0007487241152140078
5.745,0.06766315425311246,0.5925413456244027,0.0007487241174214584
5.747072949016875,0.06752529404993111,0.5927997579943712,0.00074635250130376
5.7504270509831255,0.06730189604789642,0.5932177920635453,0.00074252936399031
5.7525,0.06716410736708474,0.593476102966077,0.0007401752721958947
5.7525,0.0671641119062411,0.593476102314071,0.0007401752740908164
5.754572949016875,0.0670268967101801,0.5937343798242595,0.0007378277995554577
5.757927050983125,0.06680686226096069,0.5941522125271159,0.0007340433922747904
5.76,0.06667250663843165,0.5944104099135366,0.0007317129672808783
5.76,0.06667251493568538,0.5944104096519109,0.000731712968144316
5.762072949016875,0.06653966733041636,0.5946685816123459,0.0007293889145969675
5.765427050983125,0.06632840144067602,0.5950862632511675,0.000725641797872619
5.7675,0.06620028026476012,0.5953443785947128,0.0007233340128251752
5.7675,0.06620028906526763,0.5953443788321258,0.000723334012329973
5.769572949016875,0.0660740989798173,0.5956024762485409,0.000721032275909669
5.772927050983125,0.0658740371741629,0.5960200551948723,0.0007173205629191251
5.775,0.06575280851738875,0.5962781160329728,0.000715034233888648
5.775,0.06575281449762042,0.5962781166870349,0.0007150342322059801
5.777072949016875,0.06563327185056166,0.596536164795432,0.0007127536480442826
5.780427050983125,0.06544297759625772,0.5969536749899632,0.0007090755661223262
5.7825,0.06532692805896423,0.5972116973221809,0.0007068097076979458
5.7825,0.06532692907220732,0.597211698152065,0.0007068097054279723
5.784572949016875,0.06521175245410318,0.5974697090605393,0.0007045493979815296
5.787927050983125,0.06502650255147568,0.5978871593992802,0.0007009038182634817
5.79,0.06491221825218686,0.5981451422293232,0.0006986579331813085
5.79,0.06491221406420969,0.5981451429283171,0.00069865793113141
5.792072949016875,0.0647977313778566,0.5984031110826903,0.0006964175658023543
5.795427050983125,0.06461131434293789,0.5988204811259237,0.000692804309938417
5.7975,0.06449496679234054,0.5990784057552476,0.0006905785085356148
5.7975,0.06449495907118667,0.5990784060666025,0.0006905785074288729
5.799572949016875,0.06437748027479312,0.5993363089742194,0.000688358353081526
5.802927050983125,0.06418449543312306,0.599753554035043,0.0006847781671583421
5.805,0.0640632444683646,0.6000113893723296,0.0006825730740613948
5.805,0.06406323608344945,0.6000113891845232,0.0006825730742848989
5.807072949016875,0.06394039443199825,0.6002691941548843,0.000680373854541608
5.810427050983125,0.06373819093683644,0.6006862594760369,0.0006768280600390764
5.8125,0.06361118905733382,0.6009439722699118,0.0006746445416593641
5.8125,0.06361118299059815,0.6009439716553444,0.0006746445431324231
5.814572949016875,0.06348275912509055,0.6012016467961981,0.0006724671296302818
5.817927050983125,0.06327232875898162,0.6016184863590721,0.0006689570754736021
5.82,0.06314098191653175,0.6018760527677792,0.0006667958847092817
5.82,0.06314098020449017,0.6018760519508902,0.0006667958869031553
5.822072949016875,0.06300893507826104,0.6021335773109877,0.0006646409427338932
5.825427050983125,0.06279448415177719,0.6025501697655508,0.000661167451219485
5.8275,0.06266190802396246,0.6028075833816228,0.000659028914270974
5.8275,0.06266191110270439,0.6028075826517887,0.0006590289163801931
5.829572949016875,0.06252965014138841,0.603064956635909,0.0006568966152258223
5.832927050983125,0.062317058876399406,0.6034813111039348,0.0006534596177741881
5.835,0.06218695685616672,0.6037385836449729,0.0006513434747659788
5.835,0.06218696350529322,0.6037385832518086,0.0006513434759993417
5.837072949016875,0.06205812346879437,0.6039958212051697,0.0006492333981119731
5.840427050983125,0.06185287893612295,0.6044119699996817,0.0006458318946592005
5.8425,0.0617282567153205,0.6046691241887135,0.0006437373545302185
5.8425,0.06172826457014249,0.6046691242600295,0.0006437373544293594
5.844572949016875,0.06160546365725251,0.6049262497582493,0.0006416486007601875
5.847927050983125,0.06141080054971244,0.6053422311936129,0.0006382809642129633
5.85,0.06129296432979181,0.6055992889767208,0.0006362069578002203
5.85,0.06129297074065013,0.6055992894834802,0.0006362069564379362
5.852072949016875,0.06117694941078069,0.6058563221653528,0.0006341384424549482
5.855427050983125,0.060992819078105436,0.6062721608017683,0.0006308029591333825
5.8575,0.06088098186149773,0.6065291317602721,0.000628748496862966
5.8575,0.06088098478504029,0.6065291325321182,0.0006287484948022694
5.859572949016875,0.06077040737965344,0.606786077328036,0.0006266993134551741
5.862927050983125,0.06059358004154004,0.6072017690721471,0.0006233947525911427
5.865,0.06048517748233763,0.6074586431137438,0.0006213592482683754
5.865,0.06048517610973396,0.6074586438952937,0.0006213592462939652
5.867072949016875,0.060377126711549677,0.6077154852596266,0.0006193289589190265
5.870427050983125,0.060202337187850265,0.6081309919844508,0.0006160549497833818
5.8725,0.06009391386482441,0.6083877384807134,0.0006140383857192652
5.8725,0.060093908805275716,0.6083877390133031,0.0006140383844960828
5.8745729490168745,0.05998488413347946,0.6086444418505655,0.0006120271292773782
5.877927050983125,0.0598065948753996,0.6090596972511466,0.0006087842087111097
5.88,0.05969494427951652,0.6093162711384571,0.0006067870872445194
5.88,0.059694937277135526,0.6093162712467347,0.0006067870870900318
5.882072949016875,0.05958198995913083,0.6095727886962227,0.0006047954747832978
5.885427050983125,0.05939617176139406,0.6099877147045953,0.0006015848107030093
5.8875,0.0592793512870381,0.6102440685125652,0.0005996079276118586
5.8875,0.059279344599409804,0.610244068167184,0.0005996079284608126
5.889572949016875,0.05916100359562318,0.6105003546925223,0.000597636782830563
5.892927050983125,0.05896636653120358,0.6109148844208528,0.0005944597060632274
5.895,0.05884427262120699,0.6111709827369106,0.0005925038459388977
5.895,0.05884426828292841,0.61117098206442,0.0005925038474416019
5.8970729490168745,0.05872095781259838,0.6114270075702032,0.0005905538995303352
5.900427050983125,0.05851927516907966,0.6118411060724083,0.0005874114287723436
5.9025,0.05839362259899231,0.6120969361720383,0.0005854770954619911
5.9025,0.05839362181029063,0.6120969354030307,0.0005854770971183016
5.904572949016875,0.058267475635245314,0.6123526936438621,0.0005835487415130024
5.907927050983125,0.05806295047429432,0.6127663652820333,0.0005804412582319658
5.91,0.05793669550033275,0.6130219373616691,0.0005785285228273966
5.91,0.057936698321116815,0.6130219367409322,0.0005785285241182379
5.912072949016875,0.05781086066875796,0.6132774421515786,0.0005766217070832977
5.9154270509831255,0.05760878369439615,0.6136907176747068,0.0005735488644753815
5.9175,0.05748519908964451,0.6139460525342311,0.0005716573646583866
5.9175,0.05748520450697331,0.6139460522365723,0.0005716573651889009
5.919572949016875,0.05736285995895129,0.6142013248896998,0.0005697716249049359
5.922927050983125,0.05716800621206291,0.6146142322893626,0.000566732495765761
5.925,0.05704970716741861,0.6148693416725486,0.000564861573138008
5.925,0.057049713479819034,0.6148693417583004,0.0005648615727793135
5.927072949016875,0.05693315276133407,0.6151243874817854,0.0005629962066944414
5.930427050983125,0.05674841061292925,0.6155369212505216,0.0005599896065439867
5.9325,0.0566366229724828,0.6157917911303371,0.0005581385295152393
5.9325,0.05663662834126284,0.6157917915465401,0.0005581385284708363
5.934572949016875,0.0565266231036848,0.6160465878218053,0.0005562928265413284
5.9379270509831255,0.05635224223241884,0.616458693151121,0.0005533176966933188
5.94,0.05624651024705933,0.6167132789373995,0.0005514858900470914
5.94,0.05624651323116176,0.6167132795492609,0.0005514858887686846
5.942072949016875,0.05614216050668078,0.6169677746939655,0.0005496593500140882
5.945427050983125,0.055975793657522754,0.6173793546859763,0.0005467150642311306
5.9475,0.05587418074812536,0.6176335905403709,0.0005449022633804239
5.9475,0.05587418066854619,0.617633591174964,0.0005449022623449258
5.949572949016875,0.05577322873555045,0.6178877168060001,0.0005430947175197726
5.952927050983125,0.05561069976302648,0.6182986581895167,0.0005401812046509012
5.955,0.05551039088815348,0.6185524752460998,0.000538387482866187
5.955,0.05551038794135816,0.6185524757380602,0.0005383874823393215
5.957072949016875,0.055409918083818815,0.6188061658518337,0.0005365990848171706
5.960427050983125,0.055246450812600864,0.6192163701796422,0.0005337167405834847
5.9625,0.05514456133162432,0.6194697148562656,0.0005319424152274109
5.9625,0.05514455645665137,0.6194697150890036,0.0005319424151728065
5.964572949016875,0.05504180787543061,0.6197229228204049,0.000530173523259492
5.967927050983125,0.05487334791430003,0.6201323291911758,0.0005273229836906154
5.97,0.05476770546638795,0.6203851737216478,0.0005255684644594357
5.97,0.05476770003632824,0.6203851736544883,0.0005255684646525821
5.972072949016875,0.05466080595681069,0.6206378786943978,0.0005238194887524905
5.975427050983125,0.05448507635970286,0.6210464687463438,0.0005210013972481061
5.9775,0.054374770751026424,0.6212988096997005,0.0005192670595297646
5.9775,0.054374766190009215,0.6212988093713586,0.0005192670597725218
5.979572949016875,0.05426321369924935,0.6215510130237323,0.0005175383538017336
5.982927050983125,0.05408024716366911,0.6219587959260696,0.0005147532316874214
5.985,0.053965821517149064,0.6222106409689746,0.0005130393663479993
5.985,0.05396581894239283,0.6222106404775556,0.0005130393665992971
5.987072949016875,0.053850532605999646,0.6224623498615109,0.0005113311996198905
5.990427050983125,0.05366257858570514,0.6228693323554161,0.0005085794418310519
5.9925,0.053545836526858154,0.6231206799171292,0.0005068862727515081
5.9925,0.05354583649511866,0.6231206793885257,0.0005068862730802013
5.994572949016875,0.053428888861336524,0.6233718864902498,0.0005051988574064232
5.997927050983125,0.05323975872548266,0.6237780391727242,0.0005024807889999495
6.0,0.05312326004859977,0.6240288588263299,0.0005008085082549169
6.0,0.05312326245594883,0.6240288583844872,0.0005008085086911525
6.002072949016875,0.0530073070151423,0.6242795221667471,0.0004991420310033965
6.005427050983125,0.05282135488614837,0.624684755501827,0.0004964579414279182
6.0075,0.05270774390096204,0.6249349770155503,0.00049480671843909
6.0075,0.05270774804702984,0.6249349767605318,0.0004948067188767583
6.009572949016875,0.052595331986325496,0.6251850156272967,0.000493161339838972
6.012927050983125,0.05241634528201112,0.625589175370854,0.0004905114641729676
6.015,0.05230768780371351,0.6258386906948875,0.0004888814261850341
6.015,0.052307692592735294,0.6258386906882545,0.0004888814264111184
6.017072949016875,0.052200626259012145,0.6260879880242863,0.0004872572582199202
6.020427050983125,0.052030905435019356,0.6264908708675756,0.0004846417431376288
6.0225,0.05192819796194535,0.6267395472699621,0.00048303296077934746
6.0225,0.05192820218399486,0.6267395475266356,0.0004830329605770891
6.024572949016875,0.05182713825735729,0.6269879668196442,0.0004814300612184693
6.027927050983125,0.05166698388610277,0.6273893472834089,0.00047884898180166827
6.03,0.05156994810176265,0.6276370443216608,0.0004772614988136579
6.03,0.05156995072512855,0.6276370448111822,0.0004772614980290494
6.032072949016875,0.05147426750547445,0.6278844459416618,0.0004756799176129726
6.035427050983125,0.0513219838352044,0.6282840992360371,0.00047313339012620975
6.0375,0.05122918564123221,0.6285306794716199,0.0004715673168459202
6.0375,0.05122918604957466,0.6285306801340196,0.00047156731534623555
6.039572949016875,0.05113719203501343,0.6287769265142279,0.0004700072079764651
6.042927050983125,0.050989588018364305,0.6291746307265147,0.0004674956092407962
6.045,0.050898841425079465,0.6294199541469554,0.00046595128204788194
6.045,0.050898839547592556,0.6294199549235997,0.000465951279594695
6.047072949016875,0.05080823954312007,0.6296649017506486,0.00046441308187129945
6.050427050983125,0.0506614914749072,0.6300604043109517,0.00046193738034693477
6.0525,0.05057044213134515,0.6303042975537565,0.0004604155956309762
6.0525,0.050570438438214974,0.6303042984237002,0.000460415591769188
6.054572949016875,0.05047894231587589,0.6305477534038384,0.00045890028268134186
6.057927050983125,0.05032960280700387,0.6309406881684622,0.000456462522301081
6.06,0.05023634813198653,0.6311828802503898,0.00045496488169820043
6.06,0.05023634350079335,0.6311828812477245,0.0004549648758169108
6.0620729490168745,0.05014227021335491,0.6314245296595817,0.00045347436285574896
6.065427050983125,0.049988182989892646,0.6318142718587253,0.000451078386803266
6.0675,0.049891783401025645,0.6320542891443629,0.0004496078124489531
6.0675,0.049891778890319295,0.6320542903354073,0.00044960780408718695
6.069572949016875,0.049794515822242216,0.6322935780631137,0.00044814549370333456
6.072927050983125,0.049635428424452406,0.6326790298311682,0.00044579798956807695
6.075,0.049536196066686515,0.6329160487010811,0.0004443594429402107
6.075,0.04953619265991726,0.6329160501083325,0.00044435943232440497
6.077072949016875,0.04943641037199071,0.633152026365473,0.00044293099796973925
6.080427050983125,0.0492741561496083,0.6335313452855861,0.0004406428232784134
6.0825,0.04917366365724212,0.6337640181408751,0.0004392441512763394
6.0825,0.04917366216322814,0.6337640193491024,0.0004392441415939063
6.0845729490168745,0.04907324408099502,0.6339951634783781,0.00043785835827794253
6.087927050983125,0.04891146505519512,0.6343654948058783,0.0004356458043201552
6.09,0.04881227786813301,0.6345918045294507,0.00043429839644116197
6.09,0.04881227836138175,0.6345918056654442,0.0004342983876793883
6.092072949016875,0.048713985711694247,0.6348159035901793,0.0004329676576390919
6.095427050983125,0.0485574591779094,0.6351732527443616,0.0004308528748225155
6.0975,0.048462653098681786,0.635390481929916,0.0004295716514701685
6.0975,0.04846265518498483,0.6353904829819491,0.0004295716442326119
6.099572949016875,0.04836960699430838,0.6356046329366936,0.00042831178266607503
6.1029270509831255,0.04822337092356332,0.635943908396649,0.00042632227385758925
6.105,0.048136004989153255,0.6361486462372574,0.0004251255176364368
6.105,0.04813600301457945,0.6361486592592167,0.0004251254416195924
6.107072949016875,0.04805120862414058,0.6363491721916721,0.00042395615483395785
6.110427050983125,0.04792002050885724,0.6366636396121905,0.0004221278331293227
6.1125,0.0478430541990252,0.6368509417313402,0.0004210420134585144
6.1125,0.04784303369187066,0.6368510002706174,0.0004210416751930374
6.114572949016875,0.04776962591159506,0.6370318837947051,0.0004199952854684539
6.117927050983125,0.0476592729081992,0.6373086481167864,0.0004183984285046604
6.12,0.04759717228553644,0.637467422583855,0.0004174846150614073
6.12,0.04759717675866308,0.6374674158691648,0.00041748465526010933
6.122072949016875,0.04754052436791145,0.6376146251216095,0.0004166388794419422
6.1254270509831255,0.047462582776874845,0.6378222668323207,0.0004154483325561146
6.1275,0.04742433475412043,0.6379276553338163,0.00041484519143240406
6.1275,0.047424252953325925,0.6379278666730007,0.0004148439828688319
6.129572949016875,0.04739504539475619,0.6380116776922684,0.00041436492483258483
6.132927050983125,0.047369403617533,0.6380945576571881,0.00041389194697016396
6.135,0.0473694927118643,0.6381061497304702,0.00041382625491534605
6.135,0.047369590029144454,0.6381059150712429,0.00041382759565388014
6.137072949016875,0.04738378945604142,0.638081928157744,0.0004139652659651446
6.140427050983125,0.047442775563584054,0.6379515853464706,0.0004147119258190967
6.1425,0.04750427594275996,0.6378069976065611,0.00041554107035819113
6.1425,0.047504525737686064,0.6378063463068693,0.00041554480096450924
6.144572949016875,0.04758557758106367,0.6376116376640687,0.0004166633497117237
6.147927050983125,0.047755978710333324,0.6371955885040791,0.0004190613750139801
6.15,0.047878931709195695,0.6368927803908406,0.00042081363281737746
6.15,0.04787870024924968,0.6368933512788985,0.000420810323660525
6.152072949016875,0.04800980395736161,0.6365690583088992,0.00042269340963882007
6.155427050983125,0.04822652751561503,0.6360304889140675,0.0004258356738489368
6.1575,0.04835997781162754,0.6356973045129244,0.0004277889634274485
6.1575,0.0483599852795524,0.6356972746651767,0.0004277891399441664
6.159572949016875,0.048491746438899634,0.6353670299590246,0.0004297322313398476
6.162927050983125,0.04870008201030696,0.6348418942817792,0.0004328364241212001
6.165,0.04882443384805148,0.6345265309403516,0.00043470908286457824
6.165,0.04882444186623031,0.6345265074983557,0.00043470922399547687
6.167072949016875,0.048944288316630155,0.6342210140292389,0.00043652931857699617
6.170427050983125,0.04912813512050105,0.6337490276976405,0.00043935300576527136
6.1725,0.04923599152577088,0.6334701155405784,0.0004410282248605002
6.1725,0.04923595989730866,0.6334701892797961,0.0004410277836138695
6.174572949016875,0.04933980276990456,0.6332002243887812,0.0004426539112146027
6.177927050983125,0.04949743953684939,0.6327873650750615,0.00044514955935782746
6.18,0.04958673303995939,0.6325514958353374,0.0004465800650589522
6.18,0.049586675994976244,0.632551647279948,0.00044657914436012824
6.182072949016875,0.0496689917233133,0.6323325664150377,0.00044791086795044235
6.185427050983125,0.049789313555339665,0.6320093714202579,0.00044988074392669666
6.1875,0.04985913926309715,0.6318207506264394,0.0004510333012834242
6.1875,0.049859212953791976,0.6318205723235903,0.0004510343936550479
6.189572949016875,0.049928009802105336,0.6316346224372366,0.0004521727624078205
6.192927050983125,0.05003986804469825,0.6313330532170301,0.00045402351578365907
6.195,0.050108748960326646,0.6311478415594985,0.00045516299091766943
6.195,0.05010875843847366,0.6311478235166728,0.0004551631023240952
6.197072949016875,0.050176687823905455,0.6309654422936142,0.0004562872623233387
6.200427050983125,0.050284406370589584,0.6306768731465371,0.0004580702223961839
6.2025,0.05034993739034997,0.6305017751121867,0.00045915466664045337
6.2025,0.05034992926738012,0.630501796563221,0.0004591545337323371
6.204572949016875,0.050414795246899013,0.6303288152793569,0.0004602277949375805
6.207927050983125,0.050517236539983426,0.6300559544685209,0.0004619246469994264
6.21,0.050578183910359294,0.6298935001595226,0.00046293715653829634
6.21,0.05057814874736565,0.6298935868791593,0.0004629366143400621
6.212072949016875,0.05063692876821994,0.6297366069697513,0.000463916587646128
6.215427050983125,0.05072701346642353,0.6294949624678934,0.000465428109490246
6.2175,0.050779894435181126,0.6293523053807285,0.0004663221618650728
6.2175,0.050779938414998525,0.6293521960218419,0.00046632284832584644
6.219572949016875,0.05083091890995993,0.6292139421701433,0.0004671905141373524
6.222927050983125,0.05091082558924718,0.6289957787518375,0.0004685621194606277
6.225,0.05095895767475936,0.628863403616655,0.0004693958259712657
6.225,0.05095892892659231,0.6288634701470104,0.00046939540572226465
6.227072949016875,0.05100621075915941,0.6287326358557643,0.0004702204879798086
6.230427050983125,0.05107993715542703,0.6285264441198186,0.00047152294576749415
6.2325,0.05112348342562908,0.6284031151019034,0.0004723032266827019
6.2325,0.05112349504626199,0.6284030848977311,0.0004723034184103426
6.234572949016875,0.05116540601111772,0.6282831138206398,0.00047306334406691777
6.237927050983125,0.051230302981631684,0.6280948165575755,0.0004742578534883402
6.24,0.051268835127392456,0.6279815513475472,0.00047497744314804405
6.24,0.051268830851013254,0.6279815615410349,0.00047497737876606974
6.242072949016875,0.051306271377391,0.6278704565564377,0.00047568402849766547
6.245427050983125,0.05136450914756865,0.627695482745416,0.00047679848288203005
6.2475,0.05139908762563692,0.6275903269894338,0.00047746918561765905
6.2475,0.05139908878219175,0.6275903258659178,0.00047746919329798304
6.2495729490168745,0.05143263476168604,0.6274874054267837,0.0004781263238038461
6.252927050983125,0.05148490046682624,0.627325344830729,0.00047916243573383274
6.255,0.05151605068351079,0.6272277965040521,0.00047978691075388496
6.255,0.05151605316761113,0.6272277928499621,0.0004797869343078331
6.257072949016875,0.05154637699251829,0.6271321502344133,0.00048039980023209994
6.260427050983125,0.05159379324345894,0.6269812546649767,0.00048136789869633953
6.2625,0.051622102402869255,0.626890327815596,0.0004819519434439482
6.2625,0.051622103422700114,0.6268903272359604,0.00048195194684755077
6.264572949016875,0.05164965255625301,0.6268011662344793,0.00048252514234701024
6.267927050983125,0.051692576454875544,0.6266606844936232,0.00048342923628641807
6.27,0.05171803604840708,0.6265762493888155,0.00048397319181658216
6.27,0.0517180351143382,0.6265762525498675,0.0004839731709429437
6.2720729490168745,0.05174264241474728,0.626493664155591,0.00048450562799521457
6.275427050983125,0.05178056695171283,0.626363996022314,0.0004853423932282807
6.2775,0.051802797955960975,0.6262862874263747,0.00048584430879419316
6.2775,0.05180279907796569,0.6262862846901059,0.0004858443263399323
6.279572949016875,0.05182407899241846,0.6262104118162968,0.0004863347096721235
6.282927050983125,0.05185647458642191,0.6260913875269902,0.00048710463601216636
6.285,0.051875214940485526,0.6260200695786852,0.00048756634614025024
6.285,0.05187521041763502,0.6260200798177641,0.0004875662798264058
6.287072949016875,0.05189296688888438,0.6259503956357167,0.00048801768889050057
6.2904270509831255,0.05191954425139185,0.6258410787391451,0.0004887263858914654
6.2925,0.05193466001235956,0.6257754812270419,0.000489151974398754
6.2925,0.05193466678979917,0.6257754632648905,0.0004891520916146542
6.294572949016875,0.05194879166170597,0.6257112684944386,0.0004895688110461057
6.297927050983125,0.051969684907295866,0.625609890251739,0.0004902273691785887
6.3,0.05198137472424324,0.6255487339712277,0.0004906249055039933
6.3,0.05198136779216715,0.6255487478884594,0.0004906248148886112
6.302072949016875,0.05199210503512673,0.6254887464891341,0.0004910150236342182
6.305427050983125,0.05200725500673205,0.6253945499406031,0.0004916279351026519
6.3075,0.05201520212672459,0.6253382299185798,0.0004919945569800238
6.3075,0.052015201121977765,0.6253382288883413,0.0004919945633345171
6.309572949016875,0.05202207884601855,0.6252833604378886,0.0004923518356157523
6.3129270509831255,0.05203113967002006,0.6251972827064189,0.0004929124924283047
6.315,0.052035630244920715,0.6251454668244094,0.0004932500754820981
6.315,0.0520356329614759,0.6251454579443534,0.0004932501332426434
6.317072949016875,0.05203939065326427,0.6250945386442819,0.0004935819318415784
6.320427050983125,0.05204411786323835,0.6250138569359196,0.000494107774178088
6.3225,0.05204626498827413,0.6249651190303952,0.0004944254838658627
6.3225,0.052046262189023786,0.6249651276538424,0.0004944254272881179
6.324572949016875,0.05204786516819424,0.6249173088755107,0.0004947371912290497
6.327927050983125,0.052049378053577476,0.6248421067209551,0.0004952275863040606
6.33,0.05204973741854683,0.6247969697749084,0.0004955219978981356
6.33,0.052049742869618866,0.6247969638138076,0.0004955220372882576
6.332072949016875,0.052049729451004084,0.6247528276310834,0.0004958099875557385
6.335427050983125,0.05204912671538226,0.6246832995961076,0.0004962637724811928
6.3375,0.05204844838101493,0.6246414227884157,0.000496537213331233
6.3375,0.05204844911522325,0.6246414307274867,0.0004965371617051418
6.339572949016875,0.0520475498153122,0.6246003372083898,0.0004968055957053411
6.342927050983125,0.05204554028600404,0.6245355793603632,0.0004972288526257097
6.345,0.05204388055194677,0.6244965694243364,0.0004974839742724324
6.345,0.052043887686446196,0.6244965575246934,0.00049748405271297
6.347072949016875,0.05204182253642679,0.6244582823886666,0.0004977344840676457
6.350427050983125,0.05203748266465801,0.6243976019971279,0.000498131746293364
6.3525,0.05203398890404962,0.6243608475581158,0.0004983724980462343
6.3525,0.05203398157096477,0.6243608603511327,0.0004983724136661609
6.354572949016875,0.05202971011033777,0.6243246700762589,0.0004986095505627939
6.357927050983125,0.052020666496098274,0.6242675956097782,0.0004989836467549914
6.36,0.0520135535074295,0.6242332529039071,0.000499208787721129
6.36,0.0520135523440484,0.6242332407603168,0.0004992088669469031
6.362072949016875,0.05200515616918582,0.6241995997658567,0.0004994294159061779
6.365427050983125,0.0519887735004459,0.6241462799170913,0.0004997789552297789
6.3675,0.051976909659326,0.6241139187551886,0.00049999106530309
6.3675,0.05197690103924977,0.624113924077885,0.0004999910299228588
6.369572949016875,0.05196373043934817,0.6240819939756893,0.000500200276155008
6.372927050983125,0.051939626595201314,0.6240315599223897,0.0005005306769843866
6.375,0.05192310064952795,0.6240013301150773,0.0005007286438306475
6.375,0.05192309709267862,0.6240013354081465,0.0005007286089506551
6.377072949016875,0.051905464070569216,0.6239718950765346,0.0005009213510075428
6.380427050983125,0.05187505578850723,0.6239258429688802,0.0005012227560613296
6.3825,0.05185548068856189,0.6238981637832336,0.0005014038812254177
6.3825,0.05185548895741448,0.6238981579094464,0.0005014039205217536
6.384572949016875,0.051835590494335865,0.6238709352940391,0.0005015820555694281
6.387927050983125,0.051803302208173974,0.623827555033199,0.0005018659686840203
6.39,0.05178353022413866,0.6238010720373927,0.000502039347019135
6.39,0.05178353905853266,0.6238010735504692,0.0005020393377705238
6.392072949016875,0.051764021742824726,0.6237748009470531,0.0005022113942001946
6.395427050983125,0.0517330901422514,0.6237327921620593,0.0005024866422292143
6.3975,0.05171428275886035,0.6237071903632218,0.0005026544750036585
6.3975,0.051714290418654524,0.6237071844653908,0.0005026545139197719
6.399572949016875,0.05169558034537431,0.623681914459318,0.0005028202334031105
6.402927050983125,0.05166516527581255,0.6236416891806656,0.0005030841423247745
6.405,0.05164595185393884,0.6236172579387222,0.0005032444825091044
6.405,0.0516459454245398,0.6236172630804891,0.0005032444481648929
6.407072949016875,0.05162614695584541,0.6235931869720669,0.0005034024813428846
6.410427050983125,0.05159214955968126,0.6235552818275139,0.0005036512903969978
6.4125,0.051569543656037956,0.6235326644741515,0.0005037997276608441
6.4125,0.05156953005678623,0.6235326710654737,0.0005037996833385101
6.414572949016875,0.051545499218518254,0.6235107248014656,0.0005039436830119986
6.417927050983125,0.0515033135297789,0.6234765240157422,0.0005041679927819803
6.42,0.0514752636853861,0.623455957561515,0.00050430281773606
6.42,0.051475260637774065,0.6234559467487254,0.0005043028887519094
6.422072949016875,0.051445816163260084,0.6234356575139189,0.000504435850863146
6.425427050983125,0.051395609854354776,0.623403069404855,0.0005046493345475234
6.4275,0.05136328852763818,0.6233830589914173,0.0005047803879595082
6.4275,0.05136329055264882,0.6233830642329169,0.0005047803542789487
6.429572949016875,0.05133021439269879,0.6233631737182675,0.0005049106076245117
6.432927050983125,0.051275602183336266,0.6233314701575579,0.0005051182163899396
6.435,0.05124146021577064,0.6233122558533567,0.000505244052501253
6.435,0.051241473079477254,0.6233122535895431,0.0005052440682283844
6.4370729490168745,0.05120720216538123,0.6232933705246666,0.0005053677536070897
6.440427050983125,0.051151840433245194,0.6232634316930714,0.0005055639116140974
6.4425,0.05111771769829904,0.6232452529345844,0.0005056830512819925
6.4425,0.05111772320376147,0.6232452554840752,0.0005056830347587965
6.444572949016875,0.051083617455127045,0.6232272892124424,0.0005058008003163545
6.447927050983125,0.05102814055345979,0.6231987415250357,0.0005059879338211449
6.45,0.05099335332809192,0.6231814562541743,0.0005061012204859948
6.45,0.05099334826620017,0.6231814516258848,0.0005061012499435088
6.452072949016875,0.0509579249198493,0.6231644672413093,0.0005062125278120581
6.455427050983125,0.05089870711908535,0.6231375415291458,0.000506388808265672
6.4575,0.05086066162009885,0.6231212463790142,0.0005064953855102387
6.4575,0.05086064663164402,0.6231212543944528,0.0005064953314411828
6.4595729490168745,0.05082136355456068,0.6231052179380081,0.0005066001224010298
6.462927050983125,0.05075494910377265,0.6230799479989001,0.0005067650286042665
6.465,0.050712235804517794,0.6230647089984597,0.0005068643473858196
6.465,0.050712238059498864,0.6230647004471912,0.000506864402514765
6.467072949016875,0.05066838959081559,0.6230497120900655,0.0005069620070119752
6.470427050983125,0.05059554782617377,0.6230257403948144,0.0005071180039877323
6.4725,0.0505496639774855,0.6230110705346847,0.0005072134546216049
6.4725,0.050549672965140076,0.6230110761402344,0.0005072134187263216
6.474572949016875,0.05050332027960035,0.6229965206973683,0.0005073081576827873
6.4779270509831255,0.05042766094149969,0.6229733959919084,0.0005074588454481698
6.48,0.05038055895694924,0.6229594130648539,0.0005075501314516044
6.48,0.05038056735735857,0.6229594105397341,0.000507550150010968
6.482072949016875,0.05033318305537205,0.6229456773003468,0.0005076399775305653
6.485427050983125,0.050255772012456144,0.6229238649682387,0.0005077830928085515
6.4875,0.050207243044850525,0.6229105724981194,0.0005078706005162867
6.4875,0.05020723625041444,0.6229105722683574,0.0005078706043179736
6.489572949016875,0.050157988031849225,0.6228973935565792,0.0005079575850251787
6.492927050983125,0.05007623413604119,0.6228763755605835,0.0005080967518698704
6.495,0.050024166842633215,0.6228636566790889,0.0005081812016785905
6.495,0.05002415666372571,0.6228636576028778,0.000508181195942991
6.497072949016875,0.049970782446751225,0.6228511997248205,0.000508264050230881
6.5004270509831255,0.04988152871812591,0.6228316042679264,0.0005083945363586011
6.5025,0.0498246862996084,0.6228197967377176,0.0005084731656225355
6.5025,0.04982468663537582,0.6228198012573232,0.000508473133730433
6.504572949016875,0.049766691667101175,0.6228081697953385,0.000508550516306582
6.507927050983125,0.04967078051090486,0.6227896902645096,0.000508673144565303
6.51,0.04961045846191832,0.6227784043237473,0.0005087477673654332
6.51,0.049610471089792094,0.6227783936843926,0.0005087478326885551
6.512072949016875,0.04954948203177437,0.6227671756194337,0.0005088217647220828
6.515427050983125,0.04944966789528199,0.6227489552586362,0.0005089412711113221
6.5175,0.04938725566787014,0.6227376770685127,0.0005090149227009109
6.5175,0.04938725422912756,0.6227376841039801,0.0005090148749908724
6.519572949016875,0.04932421464000933,0.6227264368812931,0.0005090881259496086
6.522927050983125,0.04922053284653197,0.6227086160962891,0.0005092039208930294
6.525,0.049155190621722036,0.6226979512865409,0.0005092731764405878
6.525,0.049155183777417316,0.6226979554292059,0.0005092731506636331
6.527072949016875,0.04908873994531713,0.6226875867771742,0.0005093405547175999
6.530427050983125,0.04897868324520285,0.6226713111613952,0.0005094467525107565
6.5325,0.04890908707613647,0.6226613524350789,0.0005095121068944738
6.5325,0.04890908975375035,0.6226613366004545,0.000509512214162904
6.534572949016875,0.048838302656972914,0.6226513501267436,0.0005095781148332947
6.537927050983125,0.0487213239045995,0.6226349682558163,0.0005096871376460549
6.54,0.048647501781416067,0.6226249372379324,0.0005097545502308795
6.54,0.048647495912932125,0.622624957465643,0.0005097544246733035
6.542072949016875,0.04857251210702716,0.6226151625681204,0.0005098208116424639
6.545427050983125,0.048448725981255304,0.6226002763937885,0.0005099230547206517
6.5475,0.048370821663876955,0.6225915811912709,0.0005099835380559398
6.5475,0.04837083142589978,0.6225915710037065,0.0005099836043526198
6.549572949016875,0.04829194298187527,0.6225831351529326,0.0005100427405480662
6.552927050983125,0.04816246541713056,0.6225695205101466,0.0005101386141916087
6.555,0.048081319874388254,0.62256095765655,0.0005101988878887948
6.555,0.04808132294151647,0.6225609548691936,0.0005101989024973408
6.557072949016875,0.047999263023947455,0.6225522178915065,0.0005102602002995915
6.560427050983125,0.04786425429227052,0.6225378303257145,0.0005103604789099895
6.5625,0.04777916156648248,0.6225289758558669,0.0005104217480480882
6.5625,0.04777914902683145,0.6225289787818187,0.0005104217229618993
6.564572949016875,0.047692614730225395,0.6225202925007327,0.0005104814749904754
6.567927050983125,0.04754920018074571,0.6225067208966206,0.000510573989148436
6.57,0.04745845882223514,0.6224985881708035,0.0005106288675370449
6.57,0.04745845705375635,0.6224985884507889,0.0005106288613220788
6.572072949016875,0.04736616957738113,0.6224906088565807,0.0005106822843347498
6.575427050983125,0.04721385630543364,0.6224780425677023,0.0005107656598751324
6.5775,0.047118106465825205,0.622470518305305,0.0005108152743747673
6.5775,0.04711812534971451,0.6224705236505966,0.0005108152410279443
6.579572949016875,0.04702127083829035,0.6224631727027853,0.0005108636119527747
6.582927050983125,0.04686247653773028,0.6224516491898512,0.000510939580668099
6.585,0.04676291944966685,0.6224446954174394,0.0005109857194131064
6.585,0.046762917761758324,0.6224446837481405,0.0005109857989056115
6.587072949016875,0.04666208207999747,0.6224378347683858,0.000511031620335815
6.590427050983125,0.046495550182112676,0.6224266851688857,0.000511107231179481
6.5925,0.046390098316825695,0.622419727434572,0.0005111551435941776
6.5925,0.046390071615944994,0.6224197388130928,0.0005111550789662843
6.594572949016875,0.04628245060620091,0.622412732505654,0.000511203927324203
6.597927050983125,0.046103288913524,0.6224016119489229,0.0005112829864288051
6.6,0.04598962249159664,0.6223949209801954,0.0005113314854122362
6.6,0.04598964271112809,0.622394911550359,0.0005113315471652926
6.602072949016875,0.04587392638094899,0.6223883782691811,0.0005113795635430715
6.605427050983125,0.04568316176854067,0.6223779098317195,0.0005114574150180743
6.6075,0.045563335986846344,0.6223714661992547,0.0005115056471441
6.6075,0.045563335237808075,0.62237147268918,0.0005115056037373774
6.609572949016875,0.04544212642802429,0.6223650421514167,0.0005115537991684215
6.612927050983125,0.04524279208163751,0.6223549789868773,0.0005116293645662727
6.615,0.04511734165976175,0.6223491456628516,0.0005116732883517981
6.615,0.045117328530757894,0.6223491479198383,0.0005116732663313061
6.617072949016875,0.04499001231854775,0.6223436809402513,0.0005117145068757312
6.620427050983125,0.044779995412371,0.6223354038570307,0.0005117766162956578
6.6225,0.04464795125777311,0.6223303781853113,0.0005118137279375054
6.6225,0.04464798275390108,0.6223303676151981,0.0005118137877687032
6.6245729490168745,0.04451435476022342,0.6223252626970582,0.0005118508467455453
6.627927050983125,0.04429517939593313,0.622316624289707,0.0005119120888580538
6.63,0.044157663171123795,0.622311124341349,0.0005119504223871074
6.63,0.0441576376714052,0.622311133196126,0.0005119503680769214
6.632072949016875,0.04401829344095694,0.6223055789449542,0.0005119887842625603
6.635427050983125,0.043787830694147094,0.6222968213849861,0.0005120493662425808
6.6375,0.04364188526331391,0.6222916444222826,0.0005120854988703583
6.6375,0.043641864290707516,0.6222916419516193,0.000512085519081765
6.639572949016875,0.04349312662592679,0.6222866763846765,0.0005121206347120956
6.642927050983125,0.043246930318901644,0.6222789403997716,0.000512176581455631
6.645,0.043092039334375325,0.6222742534032082,0.0005122113311715807
6.645,0.04309208526269885,0.622274254993762,0.00051221132842738
6.6470729490168745,0.04293557745690148,0.6222695810526193,0.0005122466524499342
6.650427050983125,0.04268002212387612,0.6222620882072805,0.0005123048919624766
6.6525,0.0425206186297879,0.6222575598811836,0.000512341176921181
6.6525,0.04252060795903875,0.622257555297856,0.000512341207912985
6.654572949016875,0.042359862989666715,0.6222531586384636,0.0005123773433997638
6.657927050983125,0.042095786414438105,0.6222462311509313,0.0005124358691394061
6.66,0.04192945974129062,0.6222420380782915,0.0005124720655057906
6.66,0.04192943528726805,0.6222420416863108,0.0005124720422660194
6.662072949016875,0.041760375506731354,0.622237908593007,0.0005125081588974145
6.6654270509831255,0.04148063012681542,0.6222314797750332,0.0005125653000106583
6.6675,0.041304096795423496,0.6222277104191736,0.0005125993588760136
6.6675,0.04130412295734138,0.6222277097500013,0.0005125993568827227
6.669572949016875,0.04112498565193077,0.6222241152389354,0.0005126322164551897
6.672927050983125,0.04083030632264296,0.6222185802459017,0.0005126831226700304
6.675,0.04064528664894659,0.6222152261868077,0.0005127137379580827
6.675,0.0406452648247601,0.6222152276111397,0.0005127137248956913
6.677072949016875,0.04045802343845188,0.6222118382381383,0.0005127441698136148
6.680427050983125,0.0401496626528504,0.6222063102554551,0.0005127928786945082
6.6825,0.03995548191580978,0.6222029458157968,0.000512822245264242
6.6825,0.03995551587804238,0.6222029430305427,0.0005128222597923696
6.684572949016875,0.0397584119928037,0.6221996804177166,0.000512850780850863
6.6879270509831255,0.03943397979550753,0.6221945037998875,0.0005128960225165228
6.69,0.03923028071760562,0.6221912596034813,0.0005129242154543132
6.69,0.03923015118352255,0.6221912588965401,0.0005129242238589607
6.692072949016875,0.039024349901614346,0.6221879265152985,0.0005129530253066399
6.695427050983125,0.03868531831116197,0.622182500169756,0.0005130003122622661
6.6975,0.0384722813708298,0.6221793087071356,0.0005130290363944587
6.6975,0.03847279399720519,0.6221793197323296,0.0005130289763942334
6.699572949016875,0.03825645902158032,0.6221763344571308,0.0005130569344611228
6.702927050983125,0.03790526083556214,0.6221720901745937,0.0005130998446029421
6.705,0.03768572057025164,0.6221697115369249,0.0005131256331855535
6.705,0.037684143878341285,0.6221696974012445,0.0005131257189606731
6.707072949016875,0.037463302275826935,0.6221674128098749,0.0005131514640235094
6.710427050983125,0.03708107598835896,0.6221635605581755,0.0005131949604518024
6.7125,0.03683178440605937,0.6221611620008485,0.0005132224160777881
6.7125,0.036835938980918165,0.6221611752511914,0.0005132223373339283
6.714572949016875,0.03657451342747245,0.6221588269219955,0.0005132497809931259
6.717927050983125,0.036188827152127415,0.622155413229071,0.0005132923642043481
6.72,0.03597137751944412,0.6221534826211204,0.000513317783449573
6.72,0.035964383677968816,0.6221534730206651,0.0005133178296742499
6.722072949016875,0.03575860432478046,0.6221516221007899,0.0005133427987717213
6.725427050983125,0.03526195082846646,0.6221484747383752,0.0005133837114805254
6.7275,0.03479178790326223,0.6221462718539703,0.0005134100107150129
6.7275,0.03479866381452289,0.6221462918859368,0.0005134099039242711
6.729572949016875,0.034186106921798534,0.622143750557076,0.0005134375755578939
6.732927050983125,0.033108569702886434,0.6221396784916997,0.0005134809346767575
6.735,0.03244206506210611,0.6221374991436632,0.0005135050995241764
6.735,0.03244151029742223,0.622137520045351,0.000513505025221618
6.737072949016875,0.031781491795066785,0.6221357003065542,0.0005135268318289423
6.740427050983125,0.03076060819013711,0.6221338659834075,0.0005135552453220417
6.7425,0.03016529589782475,0.6221330979610192,0.0005135702975833147
6.7425,0.030184506921439463,0.6221330524447525,0.0005135699290281308
6.744572949016875,0.029552514123079417,0.6221322935178486,0.0005135857747473946
6.747927050983125,0.0286067919535307,0.622130422170708,0.0005136128002427513
6.75,0.02804519150769501,0.6221288074392476,0.0005136316166661186
6.75,0.028036328678533767,0.6221288246929318,0.0005136319720455685
6.752072949016875,0.02749505778728194,0.622126727844396,0.0005136523272300549
6.755427050983125,0.02659290832671981,0.6221225978733406,0.0005136901417521466
6.7575,0.026071000958377145,0.6221200665392602,0.0005137129771143623
6.7575,0.026064072201361907,0.6221200976497661,0.000513713047329966
6.759572949016875,0.025552715692477742,0.6221177133491576,0.0005137348826706798
6.762927050983125,0.02471753655663742,0.6221148767717032,0.0005137661424539063
6.765,0.024244625745756684,0.6221140521956238,0.0005137811689645492
6.765,0.024267067988928123,0.6221140749411378,0.0005137804853848881
6.767072949016875,0.023759331844316577,0.622113504434079,0.0005137947517179065
6.770427050983125,0.022968218101046985,0.6221139928463901,0.0005138119772817655
6.7725,0.022528223937624832,0.6221146740436996,0.0005138201068004713
6.7725,0.02251956283789877,0.6221146909467051,0.0005138204994952461
6.774572949016875,0.022073547058770508,0.6221153828275046,0.0005138287033923638
6.777927050983125,0.02134141794279076,0.6221162103686326,0.0005138446040612698
6.78,0.020945388458785786,0.622116259750124,0.0005138555515600442
6.78,0.020976775162355785,0.6221161458337671,0.0005138548115023809
6.782072949016875,0.020509462070763818,0.6221155274633112,0.0005138698644529175
6.785427050983125,0.019817887807873035,0.6221128446569171,0.0005139001881136784
6.7875,0.019443123991835204,0.6221105975791286,0.0005139198952608882
6.7875,0.019436204438810663,0.6221107109517241,0.0005139198851640932
6.789572949016875,0.01904851779030916,0.6221074603300005,0.0005139431681904329
6.792927050983125,0.018400104644180973,0.6221019191946068,0.0005139829475033877
6.795,0.018052382858865474,0.6220993745076024,0.0005140028239425171
6.795,0.01805855420022675,0.6220995443456513,0.000514002006524882
6.797072949016875,0.0176869166783412,0.6220963536950415,0.0005140242258002441
6.800427050983125,0.01707127747786912,0.6220935744041433,0.000514051083619697
6.8025,0.016746409301528556,0.6220932193714008,0.0005140611273208903
6.8025,0.016755975513846597,0.6220932143333966,0.0005140608655035667
6.804572949016875,0.016397949192107193,0.6220931425092123,0.0005140701206594031
6.807927050983125,0.015835436975375042,0.6220949727985405,0.0005140777251011637
6.81,0.015540096253636667,0.6220963806997356,0.0005140800174563054
6.81,0.015545326585446922,0.6220963054546683,0.0005140802172466072
6.8120729490168745,0.015217990984627158,0.622098230253138,0.0005140813302284875
6.815427050983125,0.014678294145664777,0.6221013788254736,0.0005140840026690465
6.8175,0.01440485868378965,0.6221029147996182,0.0005140865031203511
6.8175,0.014422729132147892,0.622102778814783,0.000514086267592002
6.819572949016875,0.014097181759769766,0.6221044055187336,0.0005140887869276466
6.822927050983125,0.013596141882960084,0.6221061513566722,0.0005140967007395403
6.825,0.013346504968103577,0.6221067257213024,0.0005141019127496994
6.825,0.013338376886849846,0.622106881655746,0.0005141021611835421
6.827072949016875,0.013071092269531048,0.6221069041756245,0.0005141087659259236
6.830427050983125,0.01260135244397055,0.6221067576686867,0.0005141228589439004
6.8325,0.01237618741163533,0.6221066684496608,0.0005141304275994901
6.8325,0.012396398225825936,0.6221066301233619,0.0005141296390459383
6.8345729490168745,0.012104211037710614,0.6221057637109635,0.0005141406023770751
6.837927050983125,0.011670745420798956,0.6221049804388568,0.000514156578667816
6.84,0.011461409136345415,0.6221046532119494,0.0005141644180149883
6.84,0.011461697089701094,0.6221047078299529,0.0005141645209756595
6.842072949016875,0.011215664688078735,0.6221036153005576,0.0005141748738076679
6.845427050983125,0.01081321850313815,0.6221018982383778,0.0005141936087018094
6.8475,0.010621722035951315,0.6221007142076898,0.0005142040971802942
6.8475,0.01063315775775773,0.6221006878751153,0.000514203551805137
6.849572949016875,0.010386313763177883,0.6220973074436611,0.0005142216518093264
6.8529270509831255,0.010018813434562412,0.6220906746991084,0.0005142543776214609
6.855,0.009846207997785827,0.6220872989153315,0.0005142708340355169
6.855,0.009851962067523931,0.6220876909431083,0.0005142695257307216
6.857072949016875,0.009631100688069074,0.6220797568523394,0.0005142993387698281
6.860427050983125,0.009282416315160172,0.6220716098975422,0.0005143351810087584
6.8625,0.009120245583137945,0.6220688987964428,0.0005143491960363738
6.8625,0.00912045893375254,0.6220690095902841,0.0005143491160241656
6.864572949016875,0.008924419594533644,0.6220655143738202,0.0005143649202769892
6.867927050983125,0.008607330810202818,0.622066882190601,0.0005143729398001015
6.87,0.00846220045574441,0.6220687524777502,0.0005143737608561975
6.87,0.008471263721687293,0.6220683535305774,0.0005143743310637598
6.872072949016875,0.008278737986106267,0.6220729707361701,0.0005143683941809943
6.8754270509831255,0.007983128852848867,0.6220801376809844,0.0005143610143447088
6.8775,0.007845849974887154,0.6220834141601667,0.0005143584853851733
6.8775,0.00784577747817414,0.6220834101362367,0.0005143589617569988
6.879572949016875,0.007684771883075861,0.6220878076177051,0.0005143530577385264
6.882927050983125,0.007413804604493274,0.6220924516428584,0.000514352587296014
6.885,0.007288384504727941,0.622094281518533,0.0005143538651819322
6.885,0.0072942253885603225,0.6220942460869853,0.0005143535161230137
6.887072949016875,0.007136244139092806,0.6220961598950538,0.000514354945984928
6.890427050983125,0.006890771641660434,0.6220984212865956,0.000514359757408188
6.8925,0.0067754966574181084,0.6220995155157558,0.0005143625532363999
6.8925,0.006775326254247895,0.6220996419007648,0.0005143627324678045
6.894572949016875,0.006641405140318832,0.6221004201143332,0.0005143654838025052
6.897927050983125,0.006413125225604744,0.6221022280117412,0.0005143713898897797
6.9,0.006307056763480351,0.6221031821476375,0.0005143744579415271
6.9,0.006310279182042978,0.622103130429296,0.0005143743454524132
6.902072949016875,0.006179977468480188,0.622103930086581,0.0005143779025500422
6.905427050983125,0.005977513281360067,0.6221053820966456,0.0005143840468248499
6.9075,0.005880226350397274,0.62210613273774,0.0005143873300906269
6.9075,0.005880287257612364,0.6221061252817525,0.0005143872918585152
6.909572949016875,0.0057642832083382774,0.62210642901369,0.0005143914103463768
6.912927050983125,0.005579626963254853,0.6221073777820905,0.0005143980166385827
6.915,0.005492933089350324,0.62210791298319,0.0005144013027547701
6.915,0.005491581716311272,0.6221079229423196,0.0005144012731915515
6.917072949016875,0.005385655056403873,0.6221080062636128,0.0005144057471306977
6.920427050983125,0.005216586898065005,0.6221089002304864,0.0005144122347202083
6.9225,0.005136939419248772,0.6221094962104485,0.0005144152571274327
6.9225,0.005134581944622763,0.6221096153672034,0.0005144155510199119
6.924572949016875,0.005041870464769609,0.6221100029717103,0.0005144185229250618
6.927927050983125,0.004885069581289021,0.6221112624688435,0.0005144239453404781
6.93,0.00480665590605806,0.6221118548762296,0.0005144269082911998
6.93,0.004806714534495889,0.6221118961172705,0.0005144269843691141
6.932072949016875,0.00472149073379691,0.622112127834523,0.0005144306315318015
6.935427050983125,0.004584785938340241,0.6221129313248285,0.000514436363062523
6.9375,0.004513700699173032,0.6221134526837355,0.0005144395519331195
6.9375,0.004515602029211138,0.6221133226616175,0.0005144393022148653
6.939572949016875,0.004435940901761742,0.622113391023474,0.0005144436872835336
6.942927050983125,0.004312511432424745,0.6221135166561521,0.0005144503778830494
6.945,0.004248499557930882,0.622113557100646,0.0005144540068687545
6.945,0.004246915887973786,0.6221136382751606,0.0005144541264859367
6.947072949016875,0.0041763955026836155,0.6221128568388128,0.0005144592226408792
6.950427050983125,0.004061599032420989,0.6221124599472637,0.0005144668892632772
6.9525,0.003999487845383364,0.6221125591028882,0.0005144704972388976
6.9525,0.003997726980150704,0.6221125847477875,0.0005144705798946985
6.954572949016875,0.003936143231215776,0.6221124318295655,0.0005144750432096696
6.957927050983125,0.0038366919209080214,0.6221125372453837,0.0005144810810009256
6.96,0.003780296676472755,0.6221127747974662,0.0005144843541687452
6.96,0.0037804160275069117,0.6221126248260079,0.0005144841979726663
6.962072949016875,0.003721563549438008,0.6221129066145088,0.0005144877828624081
6.965427050983125,0.003626897785773666,0.622113570291535,0.0005144929620642033
6.9675,0.0035813496660790246,0.6221140812206265,0.0005144954808386991
6.9675,0.0035778778572422274,0.6221141997855139,0.0005144957174628781
6.969572949016875,0.0035592262303978097,0.6221145950300071,0.0005144982798107814
6.972927050983125,0.0035789576393991636,0.6221160850040847,0.0005145022961001636
6.975,0.003596581262066641,0.6221169984610524,0.0005145046427994209
6.975,0.0035969486122243324,0.6221170229743975,0.0005145046732998149
6.977072949016875,0.003595464401181201,0.6221176158546086,0.0005145075045517322
6.980427050983125,0.0035819112882948243,0.622118459256771,0.0005145124348708349
6.9825,0.0035798391561743534,0.6221188467579716,0.0005145158037475394
6.9825,0.003578948844253802,0.6221188278210326,0.0005145158358593325
6.984572949016875,0.0035879035152829287,0.6221195732899263,0.0005145187470256191
6.987927050983125,0.0035972213476805886,0.6221206387693249,0.0005145237171664356
6.99,0.003596884239221474,0.622121590410162,0.0005145263051472602
6.99,0.0035972831018255646,0.6221216223479942,0.0005145262322246253
6.992072949016875,0.0035940417483498366,0.6221221469485178,0.0005145297170512387
6.995427050983125,0.0035964407458546313,0.6221232216577145,0.0005145350057100046
6.9975,0.0036008108212604068,0.6221228125662974,0.0005145401423915997
6.9975,0.0036007861614038147,0.6221227570604128,0.0005145402274071414
6.9995729490168745,0.0036040906521090967,0.6221223349609541,0.0005145454124092327
7.002927050983125,0.0036050338596382327,0.6221194478852164,0.0005145576831632095
7.005,0.0036051072161643184,0.6221172254689579,0.0005145660434176086
7.005,0.003605009282954981,0.6221172813725236,0.0005145659533577152
7.007072949016875,0.003606714342982445,0.622114386343948,0.0005145755229141008
7.010427050983125,0.003610401531775052,0.6221129777640306,0.0005145854947588671
7.0125,0.003612115432002065,0.6221139547181344,0.0005145884989475731
7.0125,0.003612198156690313,0.622113929987091,0.0005145885643774978
7.014572949016875,0.003612971711369975,0.6221168957024171,0.0005145880337309684
7.017927050983125,0.0036149008969278483,0.6221227929235784,0.0005145854387313655
7.02,0.003616711373447813,0.62212557602623,0.0005145855328643685
7.02,0.003616678244627494,0.6221256070380821,0.0005145854499689662
7.0220729490168745,0.0036187300271260424,0.6221264903553853,0.0005145889822348175
7.025427050983125,0.0036213344817607974,0.6221289469288339,0.0005145924952256579
7.0275,0.00362271991492536,0.6221312617882947,0.0005145930950651034
7.0275,0.0036227194969898034,0.6221312872310907,0.0005145930577362088
7.029572949016875,0.0036242732268088516,0.622132418695913,0.0005145957666860552
7.032927050983125,0.003627211312411576,0.6221332457944444,0.0005146022414863815
7.035,0.0036290507992050914,0.6221343028775778,0.000514605504771735
7.035,0.0036290627942339583,0.6221342908991725,0.0005146055124565945
7.037072949016875,0.0036307232704201635,0.622135732618716,0.0005146082712808708
7.0404270509831255,0.003633255047872451,0.622136941786025,0.0005146147233068674
7.0425,0.0036347221444574676,0.6221374954697904,0.000514618861644233
7.0425,0.0036347073946669294,0.6221374920314735,0.0005146188916489435
7.044572949016875,0.003636094120834536,0.6221384354580761,0.0005146221147871814
7.047927050983125,0.00363788859075854,0.6221396508758317,0.0005146279583884781
7.05,0.003638840777123058,0.6221402498038766,0.0005146320421796269
7.05,0.003638849137491532,0.6221402433013601,0.0005146320434004688
7.052072949016875,0.0036398065743263102,0.6221410342559985,0.0005146359466147722
7.055427050983125,0.0036417415764732003,0.6221423584719443,0.0005146421821570346
7.0575,0.003643220340913216,0.622143059728445,0.000514646200546281
7.0575,0.0036432244819472547,0.6221430548437176,0.0005146461962058084
7.059572949016875,0.0036448821538053134,0.6221437717445619,0.0005146501734864388
7.0629270509831255,0.0036478192184916805,0.6221449557692985,0.0005146563887011209
7.065,0.003649634234456265,0.6221456282933203,0.0005146602489779642
7.065,0.0036496240224977053,0.6221456324576417,0.0005146602559773885
7.067072949016875,0.0036513559585703514,0.6221462918679403,0.0005146641390061064
7.070427050983125,0.0036537442241920187,0.6221474621796725,0.0005146705371988181
7.0725,0.0036550185265061246,0.6221481974046111,0.0005146746025461469
7.0725,0.003655025208123702,0.6221481957352554,0.0005146746073095234
7.074572949016875,0.003656205220869995,0.6221489617159536,0.0005146786270760648
7.077927050983125,0.0036581954510941125,0.6221501513279964,0.0005146851454311454
7.08,0.00365953385770409,0.6221508972132885,0.0005146890828410885
7.08,0.0036595331394759134,0.6221508967234067,0.0005146890736382125
7.082072949016875,0.0036609631467699687,0.6221515893089429,0.0005146930273030068
7.085427050983125,0.003663356748753636,0.6221526321377461,0.0005146992535084239
7.0875,0.0036648062772623984,0.6221532233190296,0.0005147030715978423
7.0875,0.003664803666982781,0.6221532233753052,0.0005147030759573843
7.089572949016875,0.0036661920634673407,0.622153810980238,0.0005147068866525785
7.092927050983125,0.003668281112946793,0.6221547854573526,0.0005147131076890851
7.095,0.0036695244291326612,0.6221554180626357,0.0005147169204927511
7.095,0.0036695272609482774,0.622155420056795,0.00051471691752211
7.097072949016875,0.0036707688319934724,0.62215603875038,0.0005147207355217317
7.100427050983125,0.003672857195628087,0.6221570834630421,0.0005147268625698965
7.1025,0.003674188219707069,0.6221577162742169,0.0005147307722044482
7.1025,0.0036741867811950902,0.6221577141742025,0.0005147307752831663
7.104572949016875,0.0036755335496151988,0.6221584016000206,0.0005147347168252106
7.107927050983125,0.003677682597488103,0.6221595405173499,0.0005147413417058643
7.11,0.0036789798290992673,0.6221602866782447,0.0005147455681553732
7.11,0.0036789798700112165,0.6221602824749811,0.0005147455763533235
7.112072949016875,0.0036802524903243885,0.6221611735926629,0.0005147497185030707
7.115427050983125,0.0036822843131159165,0.6221626152638307,0.0005147566689619775
7.1175,0.003683537526088469,0.6221635803486161,0.000514760821644321
7.1175,0.0036835379628110997,0.6221635873218445,0.0005147608114101492
7.119572949016875,0.0036847982444665793,0.6221644223203496,0.0005147650773154635
7.122927050983125,0.0036868657441983367,0.6221657068386681,0.0005147719376788232
7.125,0.003688162092314974,0.6221664577706124,0.0005147762793213953
7.125,0.0036881623425304927,0.6221664472806158,0.0005147762926106318
7.127072949016875,0.003689468809506261,0.6221673097872683,0.0005147805271553846
7.130427050983125,0.0036915893286728167,0.6221686485352458,0.0005147875612106486
7.1325,0.0036928848172838157,0.6221697161183358,0.0005147914857066594
7.1325,0.003692883762809035,0.6221697365453795,0.000514791450967522
7.134572949016875,0.003694162940336839,0.6221705304547754,0.0005147958613174684
7.137927050983125,0.003696176961116202,0.6221720770677198,0.0005148026305157985
7.14,0.0036974000763154635,0.6221728854964502,0.0005148071843191826
7.14,0.003697401071985671,0.622172872043578,0.0005148072155242425
7.142072949016875,0.0036986139012293723,0.6221737778323608,0.0005148116962781559
7.145427050983125,0.003700583704344562,0.6221751930035453,0.0005148193338880735
7.1475,0.003701802766603796,0.6221763800062327,0.0005148236539967069
7.1475,0.0037018022970069877,0.6221763958561521,0.000514823612138883
7.149572949016875,0.003703022046548717,0.6221774019001187,0.0005148283351208175
7.152927050983125,0.0037049701496861707,0.6221793879031199,0.0005148352361696902
7.155,0.0037061538407558697,0.6221805081479758,0.000514839619221243
7.155,0.003706153443095779,0.6221805112381258,0.0005148396271753475
7.157072949016875,0.003707322599753756,0.6221813969285044,0.0005148444124609862
7.160427050983125,0.00370918430416328,0.6221828383130531,0.0005148524100822906
7.1625,0.0037103253936828094,0.6221837799417665,0.0005148574427411364
7.1625,0.0037103257262754265,0.6221837720969675,0.0005148574483548882
7.164572949016875,0.0037114660389429414,0.622184817040671,0.0005148623968625582
7.167927050983125,0.0037133275569396717,0.6221873458953717,0.0005148689280927706
7.17,0.003714495130339692,0.6221900213615422,0.0005148710056420977
7.17,0.003714495572742906,0.6221900743933485,0.000514870915123832
7.172072949016875,0.0037156846614204908,0.6221927595436982,0.0005148730320631343
7.175427050983125,0.0037176283737929555,0.6221997799040543,0.0005148718675185261
7.1775,0.003718832224903715,0.6222040716399385,0.0005148713056883429
7.1775,0.0037188310390300168,0.6222040376022591,0.0005148713618797502
7.179572949016875,0.0037200285957720625,0.622207641623234,0.0005148720480443331
7.182927050983125,0.0037219324699382353,0.6222098386759053,0.0005148796274462112
7.185,0.0037230920349467715,0.6222091222551357,0.0005148880352300365
7.185,0.003723092661092273,0.6222091734786906,0.0005148879535188891
7.1870729490168745,0.003724247206164167,0.6222066857971543,0.0005148995695104997
7.190427050983125,0.003726091419416671,0.622205589344045,0.0005149133675013002
7.1925,0.003727222664835302,0.6222067963789352,0.000514918642458854
7.1925,0.003727221979603414,0.6222068308466392,0.0005149185674054503
7.194572949016875,0.0037283671121429687,0.6222069451036378,0.0005149258359919846
7.197927050983125,0.0037302124461251343,0.6222068337849765,0.0005149379283054303
7.2,0.0037313310952749304,0.6222077410607365,0.0005149435294191187
7.2,0.0037313314554537685,0.6222077337622781,0.0005149435528987896
7.202072949016875,0.003732430818278242,0.6222091365310441,0.0005149482143039037
7.205427050983125,0.0037341896590780085,0.6222104310919211,0.0005149576194813423
7.2075,0.003735258938368841,0.6222112780847794,0.0005149634050182264
7.2075,0.003735257867965142,0.6222112711765967,0.0005149634090837826
7.2095729490168745,0.0037363143458126534,0.6222125899827302,0.0005149683525231859
7.212927050983125,0.0037379995156759135,0.6222147264767434,0.0005149762573013021
7.215,0.003739042327061395,0.622215939853512,0.0005149813736603636
7.215,0.0037390446367464025,0.6222159367793335,0.0005149813856302373
7.217072949016875,0.0037400889535938045,0.6222175659488122,0.0005149858770254122
7.220427050983125,0.0037418205877162722,0.622221045389507,0.0005149920513740403
7.2225,0.003742908110619133,0.6222230864025303,0.0005149963117657757
7.2225,0.003742905841751816,0.6222230992682249,0.0005149962908441435
7.224572949016875,0.00374400037415047,0.6222245625127019,0.0005150017402374084
7.2279270509831255,0.0037456976910156064,0.6222276078292401,0.0005150095497928356
7.23,0.003746684489680979,0.6222301750122065,0.0005150131569371831
7.23,0.0037466843593621057,0.6222301829579778,0.0005150131328525285
7.232072949016875,0.0037476329335760948,0.622232393654353,0.000515017306176397
7.235427050983125,0.003749149517764342,0.6222348500441328,0.0005150257945942471
7.2375,0.0037501210188817945,0.6222361272902293,0.0005150314016791432
7.2375,0.0037501239625127385,0.6222361099942392,0.0005150314417776586
7.239572949016875,0.0037511369299065758,0.622237667077807,0.0005150365889625535
7.242927050983125,0.00375289760444828,0.6222393753324924,0.000515046669401732
7.245,0.003754012591648522,0.6222404820964447,0.0005150529694215473
7.245,0.0037540095009160725,0.6222404904840754,0.0005150529516692579
7.247072949016875,0.0037551162674653695,0.6222414901044512,0.0005150595187086074
7.2504270509831255,0.0037567888505844146,0.6222428494004735,0.000515070616621135
7.2525,0.0037577360676629952,0.6222439973095311,0.0005150768710307763
7.2525,0.0037577363516277805,0.6222439703022912,0.0005150769164277773
7.254572949016875,0.0037586186227728958,0.6222464334499309,0.0005150807436096385
7.257927050983125,0.00376000848359571,0.6222502624715808,0.0005150870807972659
7.26,0.0037609069091622334,0.6222516555468163,0.0005150927271506317
7.26,0.0037609102140252855,0.6222516473105032,0.0005150927464554089
7.262072949016875,0.003761853594405674,0.6222531060492347,0.0005150983118047372
7.265427050983125,0.003763498162206636,0.6222565503289866,0.0005151055197593927
7.2675,0.003764541765130046,0.6222590812341889,0.0005151093047901658
7.2675,0.003764537946840126,0.6222590933156135,0.0005151092800149344
7.269572949016875,0.0037655741239342364,0.6222614469096649,0.0005151133836710422
7.272927050983125,0.0037671208440027202,0.6222644422559359,0.000515121411658679
7.275,0.0037679946247428124,0.6222651427211052,0.0005151284078525704
7.275,0.003767996507669174,0.622265104809682,0.0005151284767308679
7.277072949016875,0.0037688044649687763,0.6222663006755582,0.0005151345733995029
7.280427050983125,0.0037700686434122156,0.6222689469724705,0.0005151431828523073
7.2825,0.0037708623428745905,0.6222711534468408,0.000515147506577293
7.2825,0.0037708618437917673,0.6222712062035086,0.0005151474153811763
7.284572949016875,0.003771696828469856,0.6222723698246441,0.0005151536411721399
7.287927050983125,0.003773104793836016,0.6222745074184847,0.000515163318594235
7.29,0.003773994304698908,0.6222758659985015,0.0005151692207112354
7.29,0.003773994793394544,0.6222758276187139,0.000515169276603518
7.292072949016875,0.0037748819462431423,0.6222777806162294,0.0005151740654075091
7.295427050983125,0.0037763292714934763,0.6222799883099563,0.0005151832849212115
7.2975,0.0037772306560060237,0.6222813217982904,0.0005151889654601929
7.2975,0.0037772303077919065,0.622281298445463,0.0005151890248528821
7.299572949016875,0.0037781338061247814,0.6222836706702652,0.0005151928751659103
7.302927050983125,0.003779608690742565,0.6222873607077171,0.0005151999134970623
7.305,0.0037805221465751393,0.6222899280767201,0.0005152041692388704
7.305,0.003780522271865166,0.6222899584990997,0.0005152041051728881
7.307072949016875,0.0037814376512046713,0.6222924377378058,0.0005152088331432437
7.310427050983125,0.00378294542176402,0.6222955687011064,0.0005152183584438549
7.3125,0.0037839146036552107,0.6222955770305968,0.0005152277253205505
7.3125,0.0037839173564487025,0.6222954251927117,0.0005152279997082352
7.314572949016875,0.003784884849325018,0.6222972533160916,0.0005152340173752698
7.317927050983125,0.0037864663876650156,0.622299009965623,0.0005152458940044354
7.32,0.0037873809229448663,0.6223028459802298,0.0005152483841765419
7.32,0.0037873750822345507,0.6223030652634236,0.0005152479921116962
7.322072949016875,0.0037882587049990176,0.6223046708891423,0.0005152546617025064
7.325427050983125,0.003789509895449648,0.6223087766694118,0.0005152630605670666
7.3275,0.003790228435815561,0.6223095552400391,0.0005152715284347305
7.3275,0.0037902345511521386,0.6223092365813596,0.0005152720989798753
7.329572949016875,0.0037908909172079297,0.6223146747130849,0.0005152721669259267
7.332927050983125,0.003792077595261548,0.6223188412914382,0.0005152805824194576
7.335,0.0037928843251723043,0.6223233398469591,0.0005152823326615201
7.335,0.00379288183556196,0.6223236134295039,0.0005152818410889244
7.337072949016875,0.003793780375200208,0.6223258831968528,0.0005152876773260635
7.340427050983125,0.0037952372686878275,0.6223389115468665,0.000515280418753138
7.3425,0.00379608219462265,0.6223519285595144,0.0005152670621084956
7.3425,0.003796081417175127,0.6223517501956779,0.0005152673854808227
7.344572949016875,0.0037968393769481244,0.6223701270901719,0.0005152444000527918
7.347927050983125,0.0037979867810779577,0.6223950319630941,0.0005152160360390425
7.35,0.0037987105245510886,0.6224048391675395,0.0005152086585471365
7.35,0.003798712588381627,0.6224049494981104,0.0005152084559727818
7.352072949016875,0.0037995418390614094,0.6224020538691691,0.0005152240689019291
7.355427050983125,0.003801096887784902,0.6223802483586641,0.0005152802858169634
7.3575,0.003802048661547659,0.6223713231338925,0.0005153068053035526
7.3575,0.0038020474700432927,0.622371104414952,0.0005153072001504879
7.359572949016875,0.003802903899537783,0.6223747902684056,0.0005153109259084613
7.362927050983125,0.0038042654105583107,0.6223760003669795,0.000515325579278534
7.365,0.003805095897688349,0.6223743677114343,0.0005153389970393742
7.365,0.0038051008481458063,0.6223740805639316,0.0005153395172580361
7.367072949016875,0.003805825260315104,0.6223838505503748,0.0005153323937044109
7.370427050983125,0.0038070527980107014,0.6223979548577284,0.000515324205555647
7.3725,0.003807906385554798,0.6223982544186124,0.0005153346013178259
7.3725,0.003807905041805312,0.6223982083919063,0.0005153346898766512
7.3745729490168745,0.003808777620066052,0.6223981949508026,0.0005153458720320955
7.377927050983125,0.0038101242723649303,0.6224022657747129,0.0005153570266878767
7.38,0.0038109410252626275,0.6224020074021438,0.0005153691243510048
7.38,0.0038109408736889503,0.6224020209026678,0.000515369094549161
7.382072949016875,0.003811740326537596,0.6224000377312742,0.0005153843675905016
7.385427050983125,0.0038129647246815004,0.6224019431071862,0.0005153997498949357
7.3875,0.003813723170104266,0.6224046118885468,0.0005154064712498511
7.3875,0.003813723926459853,0.6224047385466918,0.0005154062400067992
7.389572949016875,0.0038145230249724956,0.6224051083300184,0.0005154170540215436
7.392927050983125,0.0038158387556828806,0.6224107538899288,0.0005154253214397697
7.395,0.0038166603827016077,0.6224149943297642,0.0005154290838307291
7.395,0.0038166585237510093,0.6224149726966415,0.0005154291305203472
7.3970729490168745,0.0038174860501464665,0.6224179315935566,0.0005154352738401699
7.400427050983125,0.003818774255446054,0.6224200244741287,0.000515450343958722
7.4025,0.0038195315630569606,0.6224197946943866,0.0005154625399545998
7.4025,0.003819530807819431,0.6224199086840219,0.000515462327349462
7.404572949016875,0.0038202794238040264,0.6224166441497531,0.0005154800661049905
7.407927050983125,0.0038214441524211593,0.6224156755954776,0.0005155008439562194
7.41,0.003822186813331071,0.6224166333207889,0.0005155107402099645
7.41,0.0038221887664948283,0.6224166549756056,0.0005155106997319387
7.412072949016875,0.003822985939036557,0.6224163745383824,0.0005155227339420011
7.4154270509831255,0.0038243817199556194,0.6224164002745557,0.0005155411915429368
7.4175,0.0038252625036218754,0.6224178170222882,0.0005155500509909138
7.4175,0.0038252602497502526,0.6224178337247253,0.0005155500236435653
7.419572949016875,0.0038261339039194573,0.6224194459206812,0.0005155585822411204
7.422927050983125,0.003827454641952312,0.6224222055677809,0.0005155723919356845
7.425,0.003828201642674176,0.6224245191878996,0.000515580002612464
7.425,0.0038282018580034966,0.6224245125612395,0.0005155800174096965
7.427072949016875,0.0038289037671060777,0.6224271151701801,0.0005155872481970362
7.430427050983125,0.0038300058811547794,0.6224301547506826,0.0005156013823544115
7.4325,0.003830688569617236,0.6224321713881005,0.0005156100278689218
7.4325,0.0038306894447571464,0.6224320952454212,0.0005156101631791193
7.434572949016875,0.0038313759783913117,0.6224361808284292,0.0005156151426691489
7.4379270509831255,0.0038325649702340967,0.6224419275928201,0.0005156247920801171
7.44,0.003833350893494917,0.622445751078769,0.000515630190366864
7.44,0.003833351752023955,0.622445857855415,0.000515629992127022
7.442072949016875,0.003834185974601267,0.6224480937814605,0.0005156381765609999
7.445427050983125,0.00383559455188573,0.6224528636773685,0.0005156491478160223
7.4475,0.0038364788089503272,0.6224551212049679,0.0005156571733802895
7.4475,0.0038364777511000958,0.6224549417557389,0.0005156575081127125
7.449572949016875,0.0038373317693244386,0.6224593162905797,0.0005156617635233935
7.452927050983125,0.0038386392968036355,0.6224627412131516,0.0005156756429519667
7.455,0.0038393591497620496,0.6224669258837817,0.0005156806986313682
7.455,0.0038393574822679494,0.6224671107952335,0.0005156803599124512
7.457072949016875,0.0038400418017210318,0.622470165515,0.0005156876135549393
7.460427050983125,0.0038411258055944153,0.6224755701813006,0.0005156985547847464
7.4625,0.003841867796134399,0.6224760481575856,0.0005157103649319632
7.4625,0.0038418739533614033,0.6224757601739753,0.0005157108754594301
7.464572949016875,0.0038426519511787147,0.6224791695593432,0.0005157171518525971
7.467927050983125,0.0038441009462075086,0.6224809954810597,0.0005157335733707596
7.47,0.0038450084659978046,0.6224857101714802,0.0005157371679547529
7.47,0.003845002011450152,0.6224859794385863,0.0005157366962981059
7.472072949016875,0.0038459200982539996,0.6224884729587397,0.0005157444985362137
7.475427050983125,0.003847196588373153,0.6224993964539643,0.0005157453892605668
7.4775,0.003847835689541443,0.6225118814076789,0.0005157359959385182
7.4775,0.0038478375549002184,0.6225117448938255,0.0005157362385583816
7.479572949016875,0.0038483610240892118,0.6225305327482153,0.0005157156798587243
7.482927050983125,0.0038491836096339197,0.622560762590415,0.000515683075260834
7.485,0.0038497650296700544,0.6225765263916921,0.000515668363529851
7.485,0.00384976780932649,0.6225765208864332,0.0005156683706133687
7.487072949016875,0.0038504902537423156,0.6225828341598231,0.0005156709081382435
7.490427050983125,0.003852019736863486,0.6225685734223589,0.0005157195686746457
7.4925,0.0038530217155198685,0.6225598342402586,0.0005157494743153601
7.4925,0.0038530215552515026,0.6225595173726399,0.0005157500500663631
7.494572949016875,0.0038539017258237035,0.6225673776588038,0.0005157496979778606
7.497927050983125,0.003855263331747853,0.6225787120741554,0.0005157516421483972
7.5,0.003856099541687103,0.6225786866645959,0.00051576576614546
7.5,0.003856101973629553,0.6225784755407988,0.0005157661600851589
7.502072949016875,0.0038568520830942754,0.6225829880991564,0.0005157721925821733
7.505427050983125,0.003858009430285171,0.6225912491113821,0.0005157806316401837
7.5075,0.003858755139455609,0.6225929848404099,0.0005157921238642074
7.5075,0.003858755313655471,0.6225931250639436,0.0005157918498103354
7.509572949016875,0.0038595465040730252,0.622591057544379,0.0005158102730657255
7.512927050983125,0.0038608022257500584,0.6225940415964156,0.0005158282278763403
7.515,0.0038615536079598654,0.6225966036934012,0.0005158378457592737
7.515,0.0038615501753591725,0.6225966042793936,0.0005158378620167028
7.517072949016875,0.003862281479769021,0.6225982443319912,0.0005158491206349827
7.520427050983125,0.003863351554198659,0.6226023333512544,0.00051586522822101
7.5225,0.0038639895459581866,0.6226047625567,0.0005158758935876179
7.5225,0.0038639933730862373,0.6226048311589584,0.0005158757668130842
7.524572949016875,0.003864660742956651,0.6226041370900278,0.00051589259830855
7.527927050983125,0.003865880731670802,0.6226008149072247,0.0005159244666975459
7.53,0.0038667046508771316,0.6225993298873544,0.0005159431716419405
7.53,0.003866702459788926,0.6225992098258204,0.0005159433787879057
7.532072949016875,0.0038675480314250593,0.6226011362903773,0.000515955691709045
7.535427050983125,0.00386892120380991,0.6226019140428746,0.0005159794432825377
7.5375,0.0038697251597192297,0.6226023492445878,0.0005159941618136818
7.5375,0.0038697262578552332,0.6226023154629873,0.0005159942391027094
7.539572949016875,0.0038704675397126308,0.6226045440498229,0.0005160058311519778
7.542927050983125,0.0038716309166570884,0.6226085543004697,0.0005160244239624603
7.545,0.0038723685446123445,0.6226127266170869,0.0005160330707359498
7.545,0.0038723708073793847,0.6226127640002042,0.0005160329920327534
7.547072949016875,0.003873150866571401,0.622617119564223,0.0005160413654640755
7.550427050983125,0.003874497177167903,0.6226232300296464,0.0005160564123737179
7.5525,0.0038753055206668646,0.6226260255584317,0.0005160673105159351
7.5525,0.0038753003455895374,0.6226259347687032,0.00051606747034253
7.554572949016875,0.0038760387012262533,0.6226296072879223,0.0005160766308347326
7.557927050983125,0.0038770060325118145,0.6226356350946732,0.0005160911224385815
7.56,0.0038775058031477374,0.6226417703882201,0.0005160957342640152
7.56,0.003877510188463921,0.622641988987268,0.000516095353789
7.5620729490168745,0.0038780221600632748,0.6226447646197254,0.0005161062666148622
7.565427050983125,0.003878992521465681,0.6226505222035215,0.000516122345390557
7.5675,0.0038796995236414604,0.6226532211864564,0.0005161343126759279
7.5675,0.0038796976878888905,0.622653021897709,0.0005161346637522693
7.569572949016875,0.0038804589224572484,0.6226569752699296,0.0005161446217070707
7.572927050983125,0.0038816954104526026,0.6226612662007901,0.0005161646660470408
7.575,0.003882370214977335,0.622668264608975,0.0005161689513583473
7.575,0.003882367848687529,0.6226686194863504,0.0005161683039555725
7.577072949016875,0.003883026505269225,0.6226706895910383,0.0005161813853499385
7.580427050983125,0.0038839563144968565,0.6226834058829664,0.0005161851469838575
7.5825,0.0038844813041981857,0.6226985435051918,0.0005161741477577224
7.5825,0.003884482788326139,0.622698510023342,0.0005161742111692851
7.5845729490168745,0.003885013710497535,0.6227167203452068,0.0005161576752585713
7.587927050983125,0.0038859102064107438,0.6227503284437752,0.0005161235320053488
7.59,0.0038864726503645714,0.622771539233871,0.0005161016737873144
7.59,0.003886468105926879,0.62277185223887,0.000516101097362482
7.592072949016875,0.00388714919785248,0.6227774994409161,0.0005161076890537557
7.595427050983125,0.0038883056726041316,0.6227726925694678,0.0005161438312945171
7.5975,0.003888971752785097,0.6227731567628978,0.0005161599455210659
7.5975,0.003888976113293524,0.6227729027540944,0.000516160415041836
7.599572949016875,0.0038895733931195667,0.6227811436501752,0.0005161624091231061
7.6029270509831255,0.0038906843914142688,0.6227820314295008,0.0005161887615413708
7.605,0.003891411325390877,0.6227797023494432,0.0005162105533975015
7.605,0.003891410244256554,0.6227795718267245,0.0005162107923384875
7.607072949016875,0.0038921033678717847,0.6227819319548119,0.0005162241762069597
7.610427050983125,0.0038931880512388236,0.622783891819831,0.0005162494994855302
7.6125,0.0038938168695518954,0.6227856017588981,0.0005162643253655225
7.6125,0.0038938182838016123,0.6227856429656201,0.0005162642476601942
7.614572949016875,0.003894411644586095,0.6227880533510711,0.0005162778057152809
7.617927050983125,0.003895351591936343,0.6227937087182926,0.000516296478237359
7.62,0.003895947118133598,0.6227968451146458,0.0005163086330950672
7.62,0.003895944704455838,0.6227968671853473,0.0005163085888991186
7.622072949016875,0.0038965869603089344,0.6227971084844849,0.0005163260193601507
7.6254270509831255,0.0038976595688014785,0.6227943992581846,0.000516359844082006
7.6275,0.0038983197752158133,0.6227932266559258,0.0005163798348915383
7.6275,0.003898323500427267,0.6227932561568003,0.0005163797849443853
7.629572949016875,0.0038989564090930436,0.6227938429367869,0.0005163966008135391
7.632927050983125,0.003900002163330461,0.6227970449644104,0.00051641999561295
7.635,0.0039006880830979454,0.6227970845738946,0.000516438310522337
7.635,0.0039006847365491075,0.6227969213188109,0.0005164386119013027
7.637072949016875,0.003901367323715204,0.6228002219188228,0.0005164512363711524
7.640427050983125,0.0039023915383017637,0.6228048158024009,0.0005164735940024727
7.6425,0.003902929414385034,0.622807382457132,0.0005164881631042956
7.6425,0.0039029322664196823,0.62280728898438,0.0005164883332357815
7.644572949016875,0.003903348068757395,0.6228131655807273,0.0005164969548378384
7.647927050983125,0.0039039832116452284,0.6228208812279707,0.0005165143814530853
7.65,0.0039044648486949557,0.6228250015146715,0.0005165264704073779
7.65,0.0039044682883102406,0.6228249743216364,0.0005165265193073998
7.652072949016875,0.003905057606811906,0.622830797883273,0.0005165355922094042
7.655427050983125,0.0039062375521437937,0.6228386336778121,0.0005165533081772113
7.6575,0.0039069609365674635,0.6228412966514566,0.0005165682409317585
7.6575,0.003906953039095251,0.6228410952578443,0.0005165686065735907
7.659572949016875,0.00390755184213952,0.6228468999519801,0.0005165777186295384
7.662927050983125,0.003908230386882736,0.6228542798267221,0.0005165960809330219
7.665,0.003908604214348521,0.6228620583243565,0.0005166016152661951
7.665,0.003908618561375392,0.6228622178069945,0.0005166013255163486
7.667072949016875,0.0039090461112706405,0.6228727407676486,0.0005166019924903116
7.670427050983125,0.003910091247385643,0.6228988102253297,0.0005165869388148558
7.6725,0.0039108189318503685,0.6229188000700524,0.0005165707852040643
7.6725,0.003910806503816574,0.6229182430564354,0.0005165718114887191
7.674572949016875,0.003911425317159184,0.6229494929201087,0.0005165351811424382
7.677927050983125,0.003912205400815438,0.6229690467518323,0.0005165333255352193
7.68,0.00391256712995301,0.6229634094630965,0.0005165650944840375
7.68,0.00391257859597039,0.6229631475591008,0.0005165655779193529
7.682072949016875,0.003912744227118587,0.6229644742707193,0.0005165848766860922
7.685427050983125,0.003913116254949844,0.6229738277480019,0.0005166032644297333
7.6875,0.003913619059091416,0.6229769765612422,0.0005166194018067866
7.6875,0.003913620867620653,0.6229771883215605,0.0005166189913864409
7.689572949016875,0.0039143858255679285,0.6229756396499674,0.000516643523369553
7.692927050983125,0.003915842733471669,0.6229841337099856,0.0005166623296534679
7.695,0.003916724386965916,0.6229898524310541,0.0005166729029979225
7.695,0.003916714156171853,0.6229899247201872,0.0005166727950492008
7.697072949016875,0.003917496648492406,0.6229926882397462,0.0005166888866924841
7.700427050983125,0.003918256852537637,0.6229993015143962,0.0005167118495328659
7.7025,0.0039185116055917004,0.622999550359299,0.0005167337020106239
7.7025,0.00391851458190835,0.6229995189699069,0.0005167337512988473
7.704572949016875,0.0039186767224005815,0.6229977083209832,0.0005167598086678609
7.707927050983125,0.003918983945475376,0.622997350114615,0.0005167976974641092
7.71,0.003919344464146769,0.6229991658554229,0.0005168174403948767
7.71,0.003919352153163434,0.622999171370162,0.0005168174281155399
7.712072949016875,0.003919898512321102,0.6230013410438859,0.0005168364653680775
7.715427050983125,0.0039212323815797315,0.6230035051171288,0.0005168696028545682
7.7175,0.003922184632458942,0.6230062711754026,0.0005168874266217576
7.7175,0.003922176825684368,0.6230061739014461,0.0005168876076908852
7.719572949016875,0.0039231343673273205,0.6230102382303878,0.0005169030617321119
7.722927050983125,0.00392440213039839,0.6230157151630292,0.0005169301442989245
7.725,0.003924902934122515,0.6230244030095349,0.0005169371218033452
7.725,0.003924902768973262,0.6230247993442544,0.0005169363858105554
7.727072949016875,0.003925264342026835,0.6230271007922048,0.0005169550722940992
7.730427050983125,0.003925585077173012,0.6230360609991797,0.0005169755711860051
7.7325,0.003925735281653908,0.6230430179472441,0.0005169856577871263
7.7325,0.003925732671225311,0.6230430482663453,0.0005169856121216217
7.734572949016875,0.0039259499476018,0.6230469612073398,0.0005170014045620605
7.737927050983125,0.00392636913081178,0.6230547806725486,0.0005170247083960305
7.74,0.003926663891872561,0.6230608567196698,0.0005170371574020274
7.74,0.003926665174708019,0.6230609886850027,0.0005170369140755217
7.742072949016875,0.003927008455630788,0.6230652064612898,0.0005170530119665165
7.745427050983125,0.003927686344459426,0.6230803085814751,0.0005170641167874021
7.7475,0.003928254603424112,0.6230939135039735,0.0005170631548729469
7.7475,0.003928257291630708,0.6230940254228152,0.0005170629407471568
7.7495729490168745,0.003928967305463834,0.6231090221056301,0.0005170593523666767
7.752927050983125,0.0039302151615990405,0.6231498339624604,0.0005170227806112196
7.755,0.003930952333490712,0.6231782718737809,0.0005169940657931823
7.755,0.00393094139337961,0.6231787035813499,0.000516993269505307
7.757072949016875,0.003931770475912711,0.6231847236908853,0.0005170057155266672
7.760427050983125,0.003932826343121873,0.6231810919746821,0.0005170505230087357
7.7625,0.003933193614097453,0.6231873011441762,0.0005170628982913246
7.7625,0.003933196134207352,0.6231874810908172,0.0005170625839420532
7.764572949016875,0.0039334506907759085,0.6231927541468855,0.0005170770052988876
7.767927050983125,0.003933844835850803,0.6231963800573721,0.0005171103566812563
7.77,0.003934100968196885,0.6231992292592512,0.0005171304200619476
7.77,0.00393410033454865,0.623199129918107,0.0005171305987448294
7.7720729490168745,0.003934360091515518,0.6232059991965021,0.0005171435893452772
7.775427050983125,0.003934838293900604,0.6232152334799356,0.0005171682335607262
7.7775,0.003935171573826798,0.6232186590572761,0.000517187416417053
7.7775,0.003935175134948171,0.6232183909638868,0.0005171878820995898
7.779572949016875,0.003935489064670305,0.6232253569743859,0.0005172001660858507
7.782927050983125,0.003936151578923074,0.6232253266355529,0.0005172398359152595
7.785,0.003936608993306038,0.6232244805697416,0.0005172655441229209
7.785,0.003936609337557521,0.6232243921350663,0.0005172657420438154
7.787072949016875,0.003937064941221981,0.6232271937319669,0.0005172847718630027
7.7904270509831255,0.0039378574559822575,0.6232282101881552,0.0005173231433684112
7.7925,0.003938326917167252,0.6232311225108385,0.0005173435463972105
7.7925,0.0039383256688658875,0.623231194548804,0.0005173434062536738
7.794572949016875,0.00393878792236399,0.6232341056469198,0.0005173644917354596
7.797927050983125,0.003939478460161575,0.623243160077202,0.0005173913472454882
7.8,0.003939881180970142,0.6232512010820687,0.000517403425573431
7.8,0.003939878032252815,0.6232517056012936,0.0005174024745020188
7.802072949016875,0.003940347323156038,0.6232520240593978,0.0005174285149753317
7.805427050983125,0.003941021751445475,0.6232657640616759,0.0005174455240197026
7.8075,0.003941496647462283,0.62326864517431,0.0005174662023567529
7.8075,0.003941498330309609,0.6232683060961691,0.000517466850943767
7.809572949016875,0.003941952146169461,0.6232741966310114,0.0005174821068304829
7.8129270509831255,0.003942649998022329,0.6232853285918558,0.0005175047748200337
7.815,0.003943090266982053,0.6232896051767568,0.0005175242541172677
7.815,0.003943091210949113,0.6232895926772022,0.0005175242719537602
7.817072949016875,0.003943487519042862,0.6232983271718111,0.0005175360091306638
7.820427050983125,0.003944093988927888,0.6233185547687355,0.0005175444035441643
7.8225,0.003944492005660333,0.6233299921748965,0.0005175517553324873
7.8225,0.003944496889487624,0.6233293729316884,0.0005175528953568759
7.824572949016875,0.003944758095706887,0.623358254294794,0.0005175281085754019
7.827927050983125,0.003945215801238453,0.6234015919632155,0.0005174942251657956
7.83,0.0039455996631334155,0.6234164626923753,0.0005174952145158748
7.83,0.003945595142909016,0.6234169947134952,0.0005174942253443263
7.832072949016875,0.003946123591075524,0.623414729807448,0.0005175267948170685
7.835427050983125,0.003946855693894685,0.6234259176543979,0.0005175520004671034
7.8375,0.003947278822679004,0.6234365953814643,0.0005175606534114549
7.8375,0.003947276814249316,0.6234368647471265,0.0005175601640442888
7.839572949016875,0.003947767093629092,0.6234397311857801,0.0005175833330682433
7.842927050983125,0.003948511162107717,0.6234508715413739,0.0005176094140610409
7.845,0.003948982088566596,0.6234567585999584,0.0005176279179752854
7.845,0.003948983136632653,0.6234566092562901,0.0005176282051511986
7.847072949016875,0.003949459286097511,0.6234620362112842,0.0005176480437029273
7.850427050983125,0.003950289064005453,0.623462807548124,0.0005176958969460144
7.8525,0.003950801755032382,0.6234620485087725,0.0005177281042916027
7.8525,0.00395080410100096,0.6234617681706031,0.0005177286024190623
7.854572949016875,0.003951254456185842,0.6234670740985809,0.0005177496752265533
7.857927050983125,0.0039520303692757745,0.6234678195999571,0.0005177978544307252
7.86,0.003952479258945049,0.623471229913199,0.0005178218689876943
7.86,0.003952479162253443,0.6234712423941062,0.000517821846751847
7.862072949016875,0.003952914557655583,0.6234762725396288,0.0005178426665465023
7.865427050983125,0.00395362227993596,0.6234842931871529,0.0005178765166632741
7.8675,0.003954023185812008,0.6234934478220676,0.0005178899221463468
7.8675,0.0039540178538254415,0.6234940829532508,0.0005178887664017085
7.869572949016875,0.003954490245406149,0.62349450149579,0.0005179186622347004
7.872927050983125,0.003955127717875092,0.6235100826057247,0.0005179405410294578
7.875,0.003955573594805166,0.6235141907546564,0.0005179648458665903
7.875,0.003955575780611337,0.6235139593204057,0.0005179652644356847
7.877072949016875,0.0039560091690126545,0.6235202682673795,0.0005179858300679863
7.880427050983125,0.003956677817801747,0.6235353265068005,0.0005180103061100124
7.8825,0.003957150268318783,0.6235370782178189,0.0005180392342269454
7.8825,0.003957153347264945,0.62353666086815,0.0005180399913529992
7.884572949016875,0.003957518606814715,0.6235499649680072,0.0005180473195070071
7.887927050983125,0.003958086202847859,0.6235710387043848,0.0005180594663750331
7.89,0.003958449661123258,0.6235810653376328,0.0005180724141249895
7.89,0.0039584592021037444,0.6235799501866617,0.0005180744967103651
7.892072949016875,0.003958576162497415,0.6236183783688989,0.0005180350646601853
7.895427050983125,0.003958950177707773,0.6236581239060116,0.0005180135877453666
7.8975,0.0039592963955496895,0.6236692147213777,0.000518025852357111
7.8975,0.003959296111507495,0.6236695373950624,0.0005180252546617173
7.899572949016875,0.003959703179994582,0.6236722708466974,0.0005180534264279579
7.902927050983125,0.003960243472160379,0.6236867964004972,0.0005180808638619283
7.905,0.003960471728118046,0.62369973951784,0.0005180904875155219
7.905,0.003960460784691284,0.6237002626487755,0.0005180895003854222
7.907072949016875,0.003960716235165149,0.6237017990416669,0.0005181200202373434
7.910427050983125,0.003960792234544238,0.6237166625468119,0.0005181458203427014
7.9125,0.003960781765338322,0.6237229661771018,0.0005181668116861175
7.9125,0.003960787022400125,0.6237229729315703,0.0005181668155193345
7.914572949016875,0.003960802928915188,0.6237250733110553,0.0005181955306992035
7.917927050983125,0.003961056497557341,0.6237277621353567,0.0005182437710307724
7.92,0.003961457941428066,0.6237248144726341,0.0005182825584421825
7.92,0.003961464465272932,0.6237241391177036,0.0005182838071586027
7.922072949016875,0.003961941303032905,0.6237323806932651,0.00051830227686948
7.925427050983125,0.003963074150599238,0.6237339713582019,0.0005183544971202652
7.9275,0.003963792985325263,0.6237402582084631,0.0005183771700933961
7.9275,0.003963787785363884,0.623740452029643,0.0005183768039344044
7.929572949016875,0.003964502488912743,0.6237465295921479,0.0005183999231557126
7.932927050983125,0.0039655542766865665,0.623755348672249,0.000518439194054471
7.935,0.003966083847461323,0.6237673747726807,0.0005184513127779188
7.935,0.003966084514555111,0.6237678890381084,0.0005184503644185765
7.9370729490168745,0.003966642022735077,0.6237698865481609,0.0005184811136741523
7.940427050983125,0.003967396272147971,0.6237841954539494,0.0005185107023736338
7.9425,0.003967791448891132,0.6237944759003032,0.0005185266393897583
7.9425,0.003967778520542574,0.623795178442587,0.0005185253459339671
7.944572949016875,0.003968198943675291,0.6237967331482885,0.0005185577225520543
7.947927050983125,0.003968389982670403,0.623824361920115,0.0005185641893060722
7.95,0.003968422548097472,0.6238285503052896,0.0005185922793924392
7.95,0.003968434808465635,0.6238273738150707,0.0005185944404063801
7.952072949016875,0.003968085607402436,0.6238599606681381,0.0005185700038700369
7.955427050983125,0.00396748463016431,0.6239131309378732,0.000518529473881255
7.9575,0.003967515581635007,0.6239186811252722,0.0005185549244912784
7.9575,0.003967526965534765,0.62391773657886,0.0005185566870225252
7.9595729490168745,0.003967722168235701,0.6239317330300679,0.0005185665302231461
7.962927050983125,0.003968658680754455,0.6239412581879068,0.0005186073302411717
7.965,0.00396936541298233,0.6239537156404226,0.0005186209256199592
7.965,0.0039693646291592295,0.6239538748135238,0.0005186206325221415
7.967072949016875,0.003970116874248786,0.6239634206438942,0.0005186401062521785
7.970427050983125,0.003971299704844667,0.6239722745599331,0.0005186846384941543
7.9725,0.003971819834934915,0.6239920860009356,0.0005186858456282592
7.9725,0.003971804122305101,0.6239934099361973,0.000518683380035666
7.974572949016875,0.003972461970485534,0.6239890959777425,0.0005187293266069571
7.9779270509831255,0.003973113028346706,0.6239968200124923,0.0005187763362127352
7.98,0.003973287146259708,0.6239997701548835,0.0005188088483498333
7.98,0.0039732840017185,0.6239998509739206,0.0005188087129132571
7.982072949016875,0.003973291705483113,0.6239994323923483,0.0005188476525541077
7.985427050983125,0.00397298318026402,0.6240111989577861,0.0005188882515918958
7.9875,0.00397298608616863,0.6240086584943887,0.0005189318759369439
7.9875,0.0039730015725330595,0.6240077784125909,0.0005189334879334672
7.989572949016875,0.003973098913171518,0.624021107284368,0.000518947878115526
7.992927050983125,0.003973975170326671,0.6240325078826815,0.0005189900972128736
7.995,0.003974787306006416,0.6240373314322446,0.000519020459116971
7.995,0.003974794787688285,0.624036632697684,0.0005190217799444049
7.997072949016875,0.003975542744423755,0.6240532877978928,0.0005190304362247852
8.000427050983124,0.003976773778689554,0.6240612680041701,0.0005190806597216107
8.0025,0.0039772374415710235,0.6240800935849655,0.000519086601380132
8.0025,0.003977211013747522,0.6240813578839717,0.0005190842375242458
8.004572949016875,0.003977700050958898,0.6240823163366381,0.0005191237588140974
8.007927050983124,0.003977805909847377,0.62410480944222,0.0005191491428005519
8.01,0.003977590450179581,0.6241239312503888,0.0005191550978418545
8.01,0.0039775974030329085,0.6241249136057171,0.0005191532783682633
8.012072949016876,0.0039773500221305545,0.6241347718005517,0.0005191763093259441
8.015427050983124,0.003976879334103326,0.6242013329081811,0.0005191197443546126
8.0175,0.003977189752761197,0.6242149502470018,0.0005191360864805189
8.0175,0.003977191212903191,0.6242146127756416,0.0005191367160579896
8.019572949016876,0.003977839531681258,0.6242224288107228,0.0005191641414033406
8.022927050983125,0.0039790093297461275,0.6242519418834068,0.0005191779518707138
8.025,0.0039798669858734535,0.6242492359876959,0.0005192257458746563
8.025,0.003979875552119994,0.6242472480179659,0.0005192294402795911
8.027072949016876,0.003980338841790402,0.6242773037400734,0.0005192166784653804
8.030427050983125,0.003981012066935697,0.624284506621641,0.000519273386800883
8.0325,0.003981190779941084,0.6242839160797561,0.0005193180035384277
8.0325,0.003981203708706242,0.6242829330652833,0.000519319812693609
8.034572949016875,0.0039810164607815635,0.624301136710743,0.0005193296313728003
8.037927050983125,0.003980962221535741,0.6242951942342956,0.0005194111068894219
8.04,0.003980959817176637,0.624314557252604,0.0005194186193904765
8.04,0.0039809479554853665,0.6243165682732045,0.000519414901744206
8.042072949016875,0.0039814814142576415,0.6243077102663411,0.0005194747993730053
8.045427050983124,0.003982619043375017,0.6243211910868113,0.0005195205385488555
8.0475,0.003983328766321218,0.6243372055600894,0.0005195349711067874
8.0475,0.00398330903274618,0.6243384262145585,0.0005195326968901085
8.049572949016875,0.003984137094336784,0.6243313149931604,0.0005195904499869325
8.052927050983124,0.00398472104414434,0.6243583629547416,0.0005196127302682909
8.055,0.003984968726466899,0.6243546727747753,0.0005196644796635373
8.055,0.003984984894870404,0.6243532371079944,0.0005196671453319856
8.057072949016876,0.003984839690169468,0.6243702014072652,0.0005196804799142973
8.060427050983124,0.003984578214920775,0.6243902979315501,0.0005197157662040489
8.0625,0.003984731250205133,0.6243925664969621,0.0005197566693202991
8.0625,0.00398475337984433,0.6243908490830108,0.0005197598706656287
8.064572949016876,0.0039849613289877316,0.6244221948470152,0.0005197470521630456
8.067927050983124,0.003985995619439165,0.6244523778723033,0.0005197651384126825
8.07,0.003986323578473511,0.6245100662718457,0.000519704006572166
8.07,0.003986283741257646,0.6245124306741878,0.0005196995950500098
8.072072949016876,0.003986924840140183,0.6245203341131662,0.0005197309982007912
8.075427050983125,0.003987395116146774,0.6245299483522264,0.0005197874802432289
8.0775,0.0039871409540496,0.6245666427393864,0.0005197651910263168
8.0775,0.00398713761012065,0.6245698628450854,0.0005197592257939611
8.079572949016876,0.003987192326762942,0.6245497289026637,0.0005198426470050466
8.082927050983125,0.0039870821482793336,0.6245826965677032,0.0005198564606076142
8.085,0.003987529360337499,0.6245867871950881,0.0005198957000845094
8.085,0.003987521132538522,0.6245863143252389,0.0005198965599851953
8.087072949016875,0.003988265020370797,0.6245922913528134,0.0005199325817166199
8.090427050983125,0.003989320907998864,0.6246222409355421,0.0005199533021277229
8.0925,0.003990076485737105,0.6245992136829301,0.0005200433370581626
8.0925,0.003990094416018896,0.6245960679064652,0.0005200492034557581
8.094572949016875,0.003990113765834066,0.6246276701497516,0.0005200376576605793
8.097927050983124,0.003990092044990254,0.6246317250991905,0.0005201070843341022
8.1,0.003990176869963992,0.6246258600823578,0.000520166141677524
8.1,0.003990215120943086,0.6246239211610193,0.000520169745482484
8.102072949016875,0.003990139808938845,0.624657915097429,0.0005201551886958314
8.105427050983124,0.0039912554245634555,0.6246518400684583,0.0005202459021752388
8.1075,0.003991829718442151,0.6246821912093157,0.0005202385385278603
8.1075,0.003991784963228097,0.6246840880903918,0.0005202349919757864
8.109572949016876,0.003992603779209159,0.6246847861640547,0.0005202825833138099
8.112927050983124,0.00399318742934839,0.624694457480772,0.0005203432405743578
8.115,0.003992901144617702,0.6247356621325113,0.0005203152727912354
8.115,0.003992898583959228,0.6247396687790449,0.0005203078447127918
8.117072949016876,0.0039929591818576625,0.6247159161312453,0.0005204011287661377
8.120427050983125,0.003992793704937401,0.6247654758858865,0.0005203896125933958
8.1225,0.003993198558201355,0.624782349154922,0.0005204087224981324
8.1225,0.003993193905537191,0.624780384852343,0.0005204123491223129
8.124572949016876,0.0039936387095143204,0.6248254355705641,0.0005203793010581516
8.127927050983125,0.0039944742225113735,0.6248648639888321,0.0005203881247785047
8.13,0.00399511952792424,0.6248411782861101,0.0005204831063911407
8.13,0.00399520094157754,0.6248356949486278,0.0005204933049517646
8.132072949016875,0.003994659246930921,0.6249029381108654,0.0005204192785582983
8.135427050983125,0.003994731949648633,0.6248964242426988,0.0005205150188905053
8.1375,0.0039946468426554195,0.6249288527482058,0.0005205068535165479
8.1375,0.003994528418538436,0.6249295130571797,0.0005205031349233944
8.139572949016875,0.003995237524684066,0.6249444898509445,0.0005205322492556751
8.142927050983124,0.003996567519924565,0.6249279051654189,0.0005206452422216195
8.145,0.003996964494309113,0.6249871997995741,0.0005205815832381084
8.145,0.0039968834054738825,0.6249519726994502,0.0005204923610919567
8.147072949016875,0.003997672822604732,0.6249726420559089,0.0005207774701710516
8.150427050983124,0.003997087109382697,0.6249353049734985,0.0005206707916958865
8.1525,0.0039958788489746,0.6248944046887589,0.0005205824764121838
8.1525,0.00398198963152139,0.623364698252571,0.0005177378939745955
8.154572949016876,0.00401004310529211,0.6263646654989483,0.0005234857048912998
8.157927050983124,0.0039726795579727615,0.6223269594777096,0.0005158314952364485
8.16,0.0039196296281017035,0.6160494546893711,0.0005044972798663399
8.16,0.003912170687032419,0.6148434322841383,0.0005023822326008881
8.162072949016876,0.003793293345423814,0.6000049916966265,0.0004760799104739544
8.165427050983125,0.0035387646946723372,0.5690341283558802,0.00042430155406381764
8.1675,0.00349067962875313,0.5610792873169602,0.0004122840677966661
8.1675,0.0034185210840345765,0.5478266697961998,0.00039266762831703
8.169572949016876,0.00292882122489232,0.47493470637610813,0.0002946342578127713
8.172927050983125,0.0022636436828808275,0.3623337173829341,0.00017807070877791977
8.175,0.0021746044572444603,0.32326947027981057,0.00014268991098753626
8.175,0.002026781120212517,0.2642303176426192,9.940785610544545e-05
8.177072949016875,0.0012753536280137824,0.08666380600464046,2.077687503504384e-05
8.180427050983125,0.001039563405928079,0.009609636746326302,1.197392710380474e-06
8.1825,0.0010195757789031965,0.0022711431389963103,5.301615382710548e-08
8.1825,0.0010025983517391508,5.46652999166972e-05,4.4419856566996594e-10
8.184572949016875,0.001000039021432434,-4.0380425135308385e-07,5.815211523837929e-11
8.187927050983124,0.0010005363668666495,1.0604057421741834e-05,1.359439560332695e-10
8.19,0.0009997332011871963,-7.20264238293897e-06,1.0043009804108516e-11
8.19,0.0009999665267802272,-1.6882915298911278e-07,6.661278326018271e-11
8.192072949016875,0.0010000036822374971,1.885405117460131e-08,6.667268262670828e-11
8.195427050983124,0.0009999962939655181,-1.886181150670477e-08,6.666064782705414e-11
8.1975,0.001000008244996264,4.214761717660248e-08,6.668011499223187e-11
8.1975,0.0010000000679923537,4.1424270161510653e-11,6.666668047520047e-11
8.199572949016876,0.000999999992409019,-4.627636185222368e-12,6.666666512407158e-11
8.202927050983124,0.0010000000075950756,4.629002485524865e-12,6.666666820971694e-11
8.205,0.0009999999830279784,-1.0345824710204957e-11,6.666666321794731e-11
8.205,0.0009999999999831327,-7.278950714266259e-15,6.666666666424017e-11
8.207072949016876,0.0010000000000018833,8.133105312011637e-16,6.666666666693771e-11
8.210427050983125,0.0009999999999981146,-8.134901526745186e-16,6.666666666639542e-11
8.2125,0.0010000000000042113,1.8186880388580224e-15,6.666666666727272e-11
8.2125,0.0010000000000000024,1.172487406594518e-18,6.666666666666698e-11
8.214572949016876,0.0009999999999999998,-1.3828319436542756e-19,6.666666666666663e-11
8.217927050983125,0.0010000000000000002,1.3905681549059032e-19,6.666666666666671e-11
8.22,0.0009999999999999994,1.0362324938157855e-20,6.666666666666658e-11
8.22,0.001,2.1173278659781825e-19,6.666666666666668e-11
8.222072949016875,0.001,-3.090268432205097e-20,6.666666666666668e-11
8.225427050983125,0.001,3.165399495825787e-20,6.666666666666668e-11
8.2275,0.001,2.5054080772231164e-19,6.666666666666668e-11
8.2275,0.001,2.117498827577112e-19,6.666666666666668e-11
8.229572949016875,0.001,-3.0905742576121786e-20,6.666666666666668e-11
8.232927050983124,0.001,3.165705321232959e-20,6.666666666666668e-11
8.235,0.001,2.505237115622204e-19,6.666666666666668e-11
8.235,0.001,2.117615081466266e-19,6.666666666666668e-11
8.237072949016875,0.001,-3.090635422694519e-20,6.666666666666668e-11
8.240427050983124,0.001,3.165766486315199e-20,6.666666666666668e-11
8.2425,0.001,2.5052849848702847e-19,6.666666666666668e-11
8.2425,0.001,2.117546696825829e-19,6.666666666666668e-11
8.244572949016876,0.001,-3.0906048401535347e-20,6.666666666666668e-11
8.247927050983124,0.001,3.165735903774282e-20,6.666666666666668e-11
8.25,0.001,2.505250792550228e-19,6.666666666666668e-11
8.25,0.001,2.1175877276100402e-19,6.666666666666668e-11
8.252072949016876,0.001,-3.0906048401535395e-20,6.666666666666668e-11
8.255427050983124,0.001,3.165735903774303e-20,6.666666666666668e-11
8.2575,0.001,2.505291823334351e-19,6.666666666666668e-11
8.2575,0.001,2.1175466968258515e-19,6.666666666666668e-11
8.259572949016876,0.001,-3.090604840153537e-20,6.666666666666668e-11
8.262927050983125,0.001,3.1657359037743105e-20,6.666666666666668e-11
8.265,0.001,2.5052507925502447e-19,6.666666666666668e-11
8.265,0.001,2.1175877276099283e-19,6.666666666666668e-11
8.267072949016876,0.001,-3.090604840153537e-20,6.666666666666668e-11
8.270427050983125,0.001,3.165735903774155e-20,6.666666666666668e-11
8.2725,0.001,2.505291823334366e-19,6.666666666666668e-11
8.2725,0.001,2.1175330198978836e-19,6.666666666666668e-11
8.274572949016875,0.001,-3.0905436750718486e-20,6.666666666666668e-11
8.277927050983125,0.001,3.165674738692595e-20,6.666666666666668e-11
8.28,0.001,2.505305500262387e-19,6.666666666666668e-11
8.28,0.001,2.117546696825845e-19,6.666666666666668e-11
8.282072949016875,0.001,-3.0906048401535347e-20,6.666666666666668e-11
8.285427050983124,0.001,3.165735903774254e-20,6.666666666666668e-11
8.2875,0.001,2.5052507925502437e-19,6.666666666666668e-11
8.2875,0.001,2.1175877276099001e-19,6.666666666666668e-11
8.289572949016875,0.001,-3.090604840153537e-20,6.666666666666668e-11
8.292927050983124,0.001,3.1657359037741197e-20,6.666666666666668e-11
8.295,0.001,2.5052918233344047e-19,6.666666666666668e-11
8.295,0.001,2.1175330198978906e-19,6.666666666666668e-11
8.297072949016876,0.001,-3.090543675071859e-20,6.666666666666668e-11
8.300427050983124,0.001,3.1656747386927574e-20,6.666666666666668e-11
8.3025,0.001,2.5053055002623915e-19,6.666666666666668e-11
8.3025,0.001,2.1175466968258224e-19,6.666666666666668e-11
8.304572949016876,0.001,-3.090604840153529e-20,6.666666666666668e-11
8.307927050983125,0.001,3.1657359037742256e-20,6.666666666666668e-11
8.31,0.001,2.505250792550272e-19,6.666666666666668e-11
8.31,0.001,2.117587727609962e-19,6.666666666666668e-11
8.312072949016876,0.001,-3.090604840153519e-20,6.666666666666668e-11
8.315427050983125,0.001,3.1657359037740986e-20,6.666666666666668e-11
8.3175,0.001,2.5052918233343595e-19,6.666666666666668e-11
8.3175,0.001,2.117533019897824e-19,6.666666666666668e-11
8.319572949016875,0.001,-3.090543675071859e-20,6.666666666666668e-11
8.322927050983125,0.001,3.165674738692644e-20,6.666666666666668e-11
8.325,0.001,2.505305500262414e-19,6.666666666666668e-11
8.325,0.001,2.1175330198977557e-19,6.666666666666668e-11
8.327072949016875,0.001,-3.0905436750718354e-20,6.666666666666668e-11
8.330427050983124,0.001,3.165674738692496e-20,6.666666666666668e-11
8.3325,0.001,2.5053055002624237e-19,6.666666666666668e-11
8.3325,0.001,2.1175466968258366e-19,6.666666666666668e-11
8.334572949016875,0.001,-3.090604840153516e-20,6.666666666666668e-11
8.337927050983124,0.001,3.165735903774169e-20,6.666666666666668e-11
8.34,0.001,2.5052507925501854e-19,6.666666666666668e-11
8.34,0.001,2.1175945660740993e-19,6.666666666666668e-11
8.342072949016876,0.001,-3.0906354226945345e-20,6.666666666666668e-11
8.345427050983124,0.001,3.165766486315375e-20,6.666666666666668e-11
8.3475,0.001,2.5052644694781524e-19,6.666666666666668e-11
8.3475,0.001,2.1175672122180743e-19,6.666666666666668e-11
8.349572949016876,0.001,-3.0906048401538254e-20,6.666666666666668e-11
8.352927050983125,0.001,3.165735903774464e-20,6.666666666666668e-11
8.355,0.001,2.505271307942132e-19,6.666666666666668e-11
8.355,0.001,2.1175535352899164e-19,6.666666666666668e-11
8.357072949016876,0.001,-3.090543675071838e-20,6.666666666666668e-11
8.360427050983125,0.001,3.165674738692476e-20,6.666666666666668e-11
8.3625,0.001,2.505326015654599e-19,6.666666666666668e-11
8.3625,0.001,2.117512504505642e-19,6.666666666666668e-11
8.364572949016875,0.001,-3.090543675071852e-20,6.666666666666668e-11
8.367927050983125,0.001,3.1656747386926376e-20,6.666666666666668e-11
8.37,0.001,2.5052849848702693e-19,6.666666666666668e-11
8.37,0.001,2.1175672122180517e-19,6.666666666666668e-11
8.372072949016875,0.001,-3.0906048401538326e-20,6.666666666666668e-11
8.375427050983124,0.001,3.1657359037744995e-20,6.666666666666668e-11
8.3775,0.001,2.5052713079421434e-19,6.666666666666668e-11
8.3775,0.001,2.1175535352899983e-19,6.666666666666668e-11
8.379572949016875,0.001,-3.09054367507184e-20,6.666666666666668e-11
8.382927050983124,0.001,3.165674738692631e-20,6.666666666666668e-11
8.385,0.001,2.505326015654588e-19,6.666666666666668e-11
8.385,0.001,2.1175125045056374e-19,6.666666666666668e-11
8.387072949016876,0.001,-3.0905436750718426e-20,6.666666666666668e-11
8.390427050983124,0.001,3.165674738692631e-20,6.666666666666668e-11
8.3925,0.001,2.5052849848702727e-19,6.666666666666668e-11
8.3925,0.001,2.117567212218047e-19,6.666666666666668e-11
8.394572949016876,0.001,-3.090604840153835e-20,6.666666666666668e-11
8.397927050983125,0.001,3.165735903774492e-20,6.666666666666668e-11
8.4,0.001,2.5052713079421347e-19,6.666666666666668e-11
8.4,0.001,2.1175603737540444e-19,6.666666666666668e-11
8.402072949016876,0.001,-3.0905742576128286e-20,6.666666666666668e-11
8.405427050983125,0.001,3.165705321233512e-20,6.666666666666668e-11
8.4075,0.001,2.5052986617983244e-19,6.666666666666668e-11
8.4075,0.001,2.1175466968258482e-19,6.666666666666668e-11
8.409572949016875,0.001,-3.090604840153529e-20,6.666666666666668e-11
8.412927050983125,0.001,3.165735903774261e-20,6.666666666666668e-11
8.415,0.001,2.50525079255024e-19,6.666666666666668e-11
8.415,0.001,2.117587727610028e-19,6.666666666666668e-11
8.417072949016875,0.001,-3.0906048401535184e-20,6.666666666666668e-11
8.420427050983124,0.001,3.1657359037743105e-20,6.666666666666668e-11
8.4225,0.001,2.5052918233343734e-19,6.666666666666668e-11
8.4225,0.001,2.1175261814337515e-19,6.666666666666668e-11
8.424572949016875,0.001,-3.090513092530833e-20,6.666666666666668e-11
8.427927050983124,0.001,3.1656441561514946e-20,6.666666666666668e-11
8.43,0.001,2.505332854118639e-19,6.666666666666668e-11
8.43,0.001,2.1175056660415516e-19,6.666666666666668e-11
8.432072949016876,0.001,-3.090513092530848e-20,6.666666666666668e-11
8.435427050983124,0.001,3.1656441561516216e-20,6.666666666666668e-11
8.4375,0.001,2.5053123387265153e-19,6.666666666666668e-11
8.4375,0.001,2.1175466968257788e-19,6.666666666666668e-11
8.439572949016876,0.001,-3.0906048401535226e-20,6.666666666666668e-11
8.442927050983124,0.001,3.16573590377419e-20,6.666666666666668e-11
8.445,0.001,2.5052507925502644e-19,6.666666666666668e-11
8.445,0.001,2.117601404538142e-19,6.666666666666668e-11
8.447072949016876,0.001,-3.090666005235203e-20,6.666666666666668e-11
8.450427050983125,0.001,3.165797068855954e-20,6.666666666666668e-11
8.4525,0.001,2.505237115622137e-19,6.666666666666668e-11
8.4525,0.001,2.1175877276099733e-19,6.666666666666668e-11
8.454572949016876,0.001,-3.0906048401535317e-20,6.666666666666668e-11
8.457927050983125,0.001,3.165735903774261e-20,6.666666666666668e-11
8.46,0.001,2.5052918233344057e-19,6.666666666666668e-11
8.46,0.001,2.117526181433679e-19,6.666666666666668e-11
8.462072949016875,0.001,-3.0905130925308343e-20,6.666666666666668e-11
8.465427050983125,0.001,3.1656441561514597e-20,6.666666666666668e-11
8.4675,0.001,2.5053328541186765e-19,6.666666666666668e-11
8.4675,0.001,2.1175056660415523e-19,6.666666666666668e-11
8.469572949016875,0.001,-3.0905130925308416e-20,6.666666666666668e-11
8.472927050983124,0.001,3.16564415615153e-20,6.666666666666668e-11
8.475,0.001,2.505312338726459e-19,6.666666666666668e-11
8.475,0.001,2.117533019897894e-19,6.666666666666668e-11
8.477072949016875,0.001,-3.090543675071846e-20,6.666666666666668e-11
8.480427050983124,0.001,3.1656747386926515e-20,6.666666666666668e-11
8.4825,0.001,2.5053055002624107e-19,6.666666666666668e-11
8.4825,0.001,2.1175261814336904e-19,6.666666666666668e-11
8.484572949016876,0.001,-3.090513092530827e-20,6.666666666666668e-11
8.487927050983124,0.001,3.165644156151523e-20,6.666666666666668e-11
8.49,0.001,2.5053328541186774e-19,6.666666666666668e-11
8.49,0.001,2.117512504505606e-19,6.666666666666668e-11
8.492072949016876,0.001,-3.0905436750718215e-20,6.666666666666668e-11
8.495427050983125,0.001,3.165674738692546e-20,6.666666666666668e-11
8.4975,0.001,2.5052849848702645e-19,6.666666666666668e-11
8.4975,0.001,2.1175740506820896e-19,6.666666666666668e-11
8.499572949016876,0.001,-3.090635422694527e-20,6.666666666666668e-11
8.502927050983125,0.001,3.165766486315199e-20,6.666666666666668e-11
8.505,0.001,2.505243954086174e-19,6.666666666666668e-11
8.505,0.001,2.1175877276100646e-19,6.666666666666668e-11
8.507072949016875,0.001,-3.09060484015352e-20,6.666666666666668e-11
8.510427050983125,0.001,3.1657359037743105e-20,6.666666666666668e-11
8.5125,0.001,2.5052918233343624e-19,6.666666666666668e-11
8.5125,0.001,2.117526181433684e-19,6.666666666666668e-11
8.514572949016875,0.001,-3.090513092530831e-20,6.666666666666668e-11
8.517927050983124,0.001,3.1656441561514675e-20,6.666666666666668e-11
8.52,0.001,2.5053328541186596e-19,6.666666666666668e-11
8.52,0.001,2.1175193429695908e-19,6.666666666666668e-11
8.522072949016875,0.001,-3.090574257612541e-20,6.666666666666668e-11
8.525427050983124,0.001,3.16570532123328e-20,6.666666666666668e-11
8.5275,0.001,2.5052576310142997e-19,6.666666666666668e-11
8.5275,0.001,2.1176014045380566e-19,6.666666666666668e-11
8.529572949016876,0.001,-3.0906660052351865e-20,6.666666666666668e-11
8.532927050983124,0.001,3.1657970688558906e-20,6.666666666666668e-11
8.535,0.001,2.5052371156221746e-19,6.666666666666668e-11
8.535,0.001,2.1175808891459318e-19,6.666666666666668e-11
8.537072949016876,0.001,-3.090574257612507e-20,6.666666666666668e-11
8.540427050983125,0.001,3.1657053212331957e-20,6.666666666666668e-11
8.5425,0.001,2.505319177190614e-19,6.666666666666668e-11
8.5425,0.001,2.117512504505694e-19,6.666666666666668e-11
8.544572949016876,0.001,-3.090543675071845e-20,6.666666666666668e-11
8.547927050983125,0.001,3.1656747386927087e-20,6.666666666666668e-11
8.55,0.001,2.5052849848702197e-19,6.666666666666668e-11
8.55,0.001,2.1175672122180686e-19,6.666666666666668e-11
8.552072949016875,0.001,-3.0906048401538133e-20,6.666666666666668e-11
8.555427050983125,0.001,3.165735903774443e-20,6.666666666666668e-11
8.5575,0.001,2.505271307942162e-19,6.666666666666668e-11
8.5575,0.001,2.1175535352899508e-19,6.666666666666668e-11
8.559572949016875,0.001,-3.090543675071823e-20,6.666666666666668e-11
8.562927050983124,0.001,3.1656747386925534e-20,6.666666666666668e-11
8.565,0.001,2.5053260156546326e-19,6.666666666666668e-11
8.565,0.001,2.1175125045056403e-19,6.666666666666668e-11
8.567072949016875,0.001,-3.090543675071844e-20,6.666666666666668e-11
8.570427050983124,0.001,3.165674738692539e-20,6.666666666666668e-11
8.5725,0.001,2.5052849848702183e-19,6.666666666666668e-11
8.5725,0.001,2.1175672122180546e-19,6.666666666666668e-11
8.574572949016876,0.001,-3.090604840153807e-20,6.666666666666668e-11
8.577927050983124,0.001,3.16573590377457e-20,6.666666666666668e-11
8.58,0.001,2.5052713079421867e-19,6.666666666666668e-11
8.58,0.001,2.1175535352899737e-19,6.666666666666668e-11
8.582072949016876,0.001,-3.0905436750718143e-20,6.666666666666668e-11
8.585427050983125,0.001,3.1656747386925534e-20,6.666666666666668e-11
8.5875,0.001,2.5053260156546215e-19,6.666666666666668e-11
8.5875,0.001,2.1175125045056336e-19,6.666666666666668e-11
8.589572949016876,0.001,-3.0905436750718215e-20,6.666666666666668e-11
8.592927050983125,0.001,3.1656747386924547e-20,6.666666666666668e-11
8.595,0.001,2.5052849848702024e-19,6.666666666666668e-11
8.595,0.001,2.1175672122181434e-19,6.666666666666668e-11
8.597072949016875,0.001,-3.0906048401538103e-20,6.666666666666668e-11
8.600427050983125,0.001,3.1657359037745843e-20,6.666666666666668e-11
8.6025,0.001,2.5052713079421516e-19,6.666666666666668e-11
8.6025,0.001,2.117574050682108e-19,6.666666666666668e-11
8.604572949016875,0.001,-3.09063542269451e-20,6.666666666666668e-11
8.607927050983124,0.001,3.165766486315213e-20,6.666666666666668e-11
8.61,0.001,2.505243954086163e-19,6.666666666666668e-11
8.61,0.001,2.1175877276099545e-19,6.666666666666668e-11
8.612072949016875,0.001,-3.090604840153515e-20,6.666666666666668e-11
8.615427050983124,0.001,3.165735903774134e-20,6.666666666666668e-11
8.6175,0.001,2.505291823334425e-19,6.666666666666668e-11
8.6175,0.001,2.1175466968258665e-19,6.666666666666668e-11
8.619572949016876,0.001,-3.0906048401535154e-20,6.666666666666668e-11
8.622927050983124,0.001,3.165735903774296e-20,6.666666666666668e-11
8.625,0.001,2.5052507925502447e-19,6.666666666666668e-11
8.625,0.001,2.117587727610024e-19,6.666666666666668e-11
8.627072949016876,0.001,-3.090604840153508e-20,6.666666666666668e-11
8.630427050983124,0.001,3.1657359037742184e-20,6.666666666666668e-11
8.6325,0.001,2.5052918233343676e-19,6.666666666666668e-11
8.6325,0.001,2.1175466968258807e-19,6.666666666666668e-11
8.634572949016876,0.001,-3.0906048401535046e-20,6.666666666666668e-11
8.637927050983125,0.001,3.1657359037741835e-20,6.666666666666668e-11
8.64,0.001,2.505250792550206e-19,6.666666666666668e-11
8.64,0.001,2.1175945660740062e-19,6.666666666666668e-11
8.642072949016876,0.001,-3.090635422694509e-20,6.666666666666668e-11
8.645427050983125,0.001,3.165766486315192e-20,6.666666666666668e-11
8.6475,0.001,2.505264469478179e-19,6.666666666666668e-11
8.6475,0.001,2.117553535289985e-19,6.666666666666668e-11
8.649572949016875,0.001,-3.0905436750718143e-20,6.666666666666668e-11
8.652927050983125,0.001,3.165674738692525e-20,6.666666666666668e-11
8.655,0.001,2.5053260156546017e-19,6.666666666666668e-11
8.655,0.001,2.1175056660416306e-19,6.666666666666668e-11
8.657072949016875,0.001,-3.0905130925308404e-20,6.666666666666668e-11
8.660427050983124,0.001,3.165644156151629e-20,6.666666666666668e-11
8.6625,0.001,2.50531233872647e-19,6.666666666666668e-11
8.6625,0.001,2.117546696825845e-19,6.666666666666668e-11
8.664572949016875,0.001,-3.090604840153508e-20,6.666666666666668e-11
8.667927050983124,0.001,3.165735903774233e-20,6.666666666666668e-11
8.67,0.001,2.505250792550228e-19,6.666666666666668e-11
8.67,0.001,2.1175808891458952e-19,6.666666666666668e-11
8.672072949016876,0.001,-3.090574257612494e-20,6.666666666666668e-11
8.675427050983124,0.001,3.1657053212331674e-20,6.666666666666668e-11
8.6775,0.001,2.50531917719064e-19,6.666666666666668e-11
8.6775,0.001,2.1175125045056184e-19,6.666666666666668e-11
8.679572949016876,0.001,-3.090543675071818e-20,6.666666666666668e-11
8.682927050983125,0.001,3.1656747386926094e-20,6.666666666666668e-11
8.685,0.001,2.505284984870285e-19,6.666666666666668e-11
8.685,0.001,2.117567212218204e-19,6.666666666666668e-11
8.687072949016876,0.001,-3.0906048401538206e-20,6.666666666666668e-11
8.690427050983125,0.001,3.165735903774577e-20,6.666666666666668e-11
8.6925,0.001,2.5052713079420933e-19,6.666666666666668e-11
8.6925,0.001,2.1175535352899145e-19,6.666666666666668e-11
8.694572949016875,0.001,-3.090543675071819e-20,6.666666666666668e-11
8.697927050983125,0.001,3.165674738692483e-20,6.666666666666668e-11
8.7,0.001,2.5053260156546523e-19,6.666666666666668e-11
8.7,0.001,2.1175056660415323e-19,6.666666666666668e-11
8.702072949016875,0.001,-3.0905130925308295e-20,6.666666666666668e-11
8.705427050983124,0.001,3.1656441561515584e-20,6.666666666666668e-11
8.7075,0.001,2.5053123387264956e-19,6.666666666666668e-11
8.7075,0.001,2.1175466968258366e-19,6.666666666666668e-11
8.709572949016875,0.001,-3.090604840153512e-20,6.666666666666668e-11
8.712927050983124,0.001,3.165735903774127e-20,6.666666666666668e-11
8.715,0.001,2.5052507925502345e-19,6.666666666666668e-11
8.715,0.001,2.1175877276100773e-19,6.666666666666668e-11
8.717072949016876,0.001,-3.090604840153494e-20,6.666666666666668e-11
8.720427050983124,0.001,3.165735903774268e-20,6.666666666666668e-11
8.7225,0.001,2.5052918233343676e-19,6.666666666666668e-11
8.7225,0.001,2.117539858361846e-19,6.666666666666668e-11
8.724572949016876,0.001,-3.0905742576128226e-20,6.666666666666668e-11
8.727927050983125,0.001,3.1657053212334557e-20,6.666666666666668e-11
8.73,0.001,2.5052781464062143e-19,6.666666666666668e-11
8.73,0.001,2.1175535352899106e-19,6.666666666666668e-11
8.732072949016876,0.001,-3.090543675071824e-20,6.666666666666668e-11
8.735427050983125,0.001,3.165674738692518e-20,6.666666666666668e-11
8.7375,0.001,2.5053260156546273e-19,6.666666666666668e-11
8.7375,0.001,2.1175193429696703e-19,6.666666666666668e-11
8.739572949016875,0.001,-3.0905742576125066e-20,6.666666666666668e-11
8.742927050983125,0.001,3.165705321233301e-20,6.666666666666668e-11
8.745,0.001,2.5052576310142693e-19,6.666666666666668e-11
8.745,0.001,2.1175877276100256e-19,6.666666666666668e-11
8.747072949016875,0.001,-3.090604840153509e-20,6.666666666666668e-11
8.750427050983124,0.001,3.1657359037742184e-20,6.666666666666668e-11
8.7525,0.001,2.505291823334382e-19,6.666666666666668e-11
8.7525,0.001,2.1175466968258397e-19,6.666666666666668e-11
8.754572949016875,0.001,-3.090604840153499e-20,6.666666666666668e-11
8.757927050983124,0.001,3.165735903774261e-20,6.666666666666668e-11
8.76,0.001,2.5052507925502586e-19,6.666666666666668e-11
8.76,0.001,2.117594566074074e-19,6.666666666666668e-11
8.762072949016876,0.001,-3.090635422694498e-20,6.666666666666668e-11
8.765427050983124,0.001,3.165766486315234e-20,6.666666666666668e-11
8.7675,0.001,2.5052644694781563e-19,6.666666666666668e-11
8.7675,0.001,2.1175535352899496e-19,6.666666666666668e-11
8.769572949016876,0.001,-3.0905436750718263e-20,6.666666666666668e-11
8.772927050983125,0.001,3.165674738692525e-20,6.666666666666668e-11
8.775,0.001,2.5053260156546354e-19,6.666666666666668e-11
8.775,0.001,2.117512504505663e-19,6.666666666666668e-11
8.777072949016876,0.001,-3.0905436750718155e-20,6.666666666666668e-11
8.780427050983125,0.001,3.1656747386925534e-20,6.666666666666668e-11
8.7825,0.001,2.505284984870235e-19,6.666666666666668e-11
8.7825,0.001,2.1175672122180967e-19,6.666666666666668e-11
8.784572949016875,0.001,-3.090604840153808e-20,6.666666666666668e-11
8.787927050983125,0.001,3.1657359037744995e-20,6.666666666666668e-11
8.79,0.001,2.5052713079421583e-19,6.666666666666668e-11
8.79,0.001,2.1175535352899333e-19,6.666666666666668e-11
8.792072949016875,0.001,-3.090543675071829e-20,6.666666666666668e-11
8.795427050983124,0.001,3.1656747386924896e-20,6.666666666666668e-11
8.7975,0.001,2.5053260156546326e-19,6.666666666666668e-11
8.7975,0.001,2.1175125045056798e-19,6.666666666666668e-11
8.799572949016875,0.001,-3.090543675071818e-20,6.666666666666668e-11
8.802927050983124,0.001,3.165674738692652e-20,6.666666666666668e-11
8.805,0.001,2.5052849848702467e-19,6.666666666666668e-11
8.805,0.001,2.1175672122180594e-19,6.666666666666668e-11
8.807072949016876,0.001,-3.0906048401538103e-20,6.666666666666668e-11
8.810427050983124,0.001,3.165735903774429e-20,6.666666666666668e-11
8.8125,0.001,2.5052713079421266e-19,6.666666666666668e-11
8.8125,0.001,2.1175535352899737e-19,6.666666666666668e-11
8.814572949016876,0.001,-3.0905436750718215e-20,6.666666666666668e-11
8.817927050983124,0.001,3.165674738692525e-20,6.666666666666668e-11
8.82,0.001,2.5053260156546157e-19,6.666666666666668e-11
8.82,0.001,2.1175056660415634e-19,6.666666666666668e-11
8.822072949016876,0.001,-3.0905130925308235e-20,6.666666666666668e-11
8.825427050983125,0.001,3.1656441561515867e-20,6.666666666666668e-11
8.8275,0.001,2.5053123387264917e-19,6.666666666666668e-11
8.8275,0.001,2.1175466968258036e-19,6.666666666666668e-11
8.829572949016876,0.001,-3.0906048401535245e-20,6.666666666666668e-11
8.832927050983125,0.001,3.165735903774134e-20,6.666666666666668e-11
8.835,0.001,2.5052507925502134e-19,6.666666666666668e-11
8.835,0.001,2.1176014045380325e-19,6.666666666666668e-11
8.837072949016875,0.001,-3.090666005235171e-20,6.666666666666668e-11
8.840427050983125,0.001,3.165797068855961e-20,6.666666666666668e-11
8.8425,0.001,2.505237115622229e-19,6.666666666666668e-11
8.8425,0.001,2.1175877276100537e-19,6.666666666666668e-11
8.844572949016875,0.001,-3.090604840153508e-20,6.666666666666668e-11
8.847927050983124,0.001,3.165735903774338e-20,6.666666666666668e-11
8.85,0.001,2.505291823334363e-19,6.666666666666668e-11
8.85,0.001,2.1175330198977593e-19,6.666666666666668e-11
8.852072949016875,0.001,-3.09054367507184e-20,6.666666666666668e-11
8.855427050983124,0.001,3.165674738692454e-20,6.666666666666668e-11
8.8575,0.001,2.5053055002624237e-19,6.666666666666668e-11
8.8575,0.001,2.1175466968258169e-19,6.666666666666668e-11
8.859572949016876,0.001,-3.0906048401535046e-20,6.666666666666668e-11
8.862927050983124,0.001,3.1657359037742467e-20,6.666666666666668e-11
8.865,0.001,2.505250792550254e-19,6.666666666666668e-11
8.865,0.001,2.1175877276100453e-19,6.666666666666668e-11
8.867072949016876,0.001,-3.090604840153515e-20,6.666666666666668e-11
8.870427050983125,0.001,3.1657359037743105e-20,6.666666666666668e-11
8.8725,0.001,2.505291823334399e-19,6.666666666666668e-11
8.8725,0.001,2.117539858361911e-19,6.666666666666668e-11
8.874572949016876,0.001,-3.090574257612817e-20,6.666666666666668e-11
8.877927050983125,0.001,3.165705321233484e-20,6.666666666666668e-11
8.88,0.001,2.50527814640617e-19,6.666666666666668e-11
8.88,0.001,2.1175535352899205e-19,6.666666666666668e-11
8.882072949016875,0.001,-3.0905436750718294e-20,6.666666666666668e-11
8.885427050983125,0.001,3.1656747386925323e-20,6.666666666666668e-11
8.8875,0.001,2.5053260156546306e-19,6.666666666666668e-11
8.8875,0.001,2.117519342969604e-19,6.666666666666668e-11
8.889572949016875,0.001,-3.0905742576125355e-20,6.666666666666668e-11
8.892927050983124,0.001,3.165705321233217e-20,6.666666666666668e-11
8.895,0.001,2.5052576310142953e-19,6.666666666666668e-11
8.895,0.001,2.1176082430020936e-19,6.666666666666668e-11
8.897072949016875,0.001,-3.090696587776191e-20,6.666666666666668e-11
8.900427050983124,0.001,3.1658276513968495e-20,6.666666666666668e-11
8.9025,0.001,2.5052097617659493e-19,6.666666666666668e-11
8.9025,0.001,2.1176287583943082e-19,6.666666666666668e-11
8.904572949016876,0.001,-3.090696587776182e-20,6.666666666666668e-11
8.907927050983124,0.001,3.165827651397005e-20,6.666666666666668e-11
8.91,0.001,2.505230277158149e-19,6.666666666666668e-11
8.91,0.001,2.117608243002097e-19,6.666666666666668e-11
8.912072949016876,0.001,-3.090696587776217e-20,6.666666666666668e-11
8.915427050983125,0.001,3.165827651396913e-20,6.666666666666668e-11
8.9175,0.001,2.505209761765989e-19,6.666666666666668e-11
8.9175,0.001,2.1176287583943154e-19,6.666666666666668e-11
8.919572949016876,0.001,-3.090696587776196e-20,6.666666666666668e-11
8.922927050983125,0.001,3.165827651396857e-20,6.666666666666668e-11
8.925,0.001,2.5052302771581273e-19,6.666666666666668e-11
8.925,0.001,2.1175877276099842e-19,6.666666666666668e-11
8.927072949016875,0.001,-3.090604840153509e-20,6.666666666666668e-11
8.930427050983125,0.001,3.1657359037742256e-20,6.666666666666668e-11
8.9325,0.001,2.505291823334419e-19,6.666666666666668e-11
8.9325,0.001,2.1175466968258797e-19,6.666666666666668e-11
8.934572949016875,0.001,-3.0906048401535275e-20,6.666666666666668e-11
8.937927050983124,0.001,3.1657359037743526e-20,6.666666666666668e-11
8.94,0.001,2.505250792550253e-19,6.666666666666668e-11
8.94,0.001,2.117601404538041e-19,6.666666666666668e-11
8.942072949016875,0.001,-3.090666005235192e-20,6.666666666666668e-11
8.945427050983124,0.001,3.16579706885577e-20,6.666666666666668e-11
8.9475,0.001,2.505237115622139e-19,6.666666666666668e-11
8.9475,0.001,2.1175945660740303e-19,6.666666666666668e-11
8.949572949016876,0.001,-3.0906354226945026e-20,6.666666666666668e-11
8.952927050983124,0.001,3.1657664863151496e-20,6.666666666666668e-11
8.955,0.001,2.5052644694781804e-19,6.666666666666668e-11
8.955,0.001,2.117546696825891e-19,6.666666666666668e-11
8.957072949016876,0.001,-3.0905130925308343e-20,6.666666666666668e-11
8.960427050983125,0.001,3.165644156151495e-20,6.666666666666668e-11
8.9625,0.001,2.505353369510834e-19,6.666666666666668e-11
8.9625,0.001,2.1176697891789434e-19,6.666666666666668e-11
8.964572949016876,0.001,-3.091338821137686e-20,6.666666666666668e-11
8.967927050983125,0.001,3.166469884758384e-20,6.666666666666668e-11
8.97,0.001,2.50455326921597e-19,6.666666666666668e-11
8.97,0.001,2.1168491734919636e-19,6.666666666666668e-11
8.972072949016875,0.001,-3.0849164875288815e-20,6.666666666666668e-11
8.975427050983125,0.001,3.160047551149586e-20,6.666666666666668e-11
8.9775,0.001,2.5109130407906147e-19,6.666666666666668e-11
8.9775,0.001,2.123161075818178e-19,6.666666666666668e-11
8.979572949016875,0.001,-3.135163602382603e-20,6.666666666666668e-11
8.982927050983124,0.001,3.2102946660031577e-20,6.666666666666668e-11
8.985,0.001,2.4610469608736846e-19,6.666666666666668e-11
8.985,0.001,2.0733360266858355e-19,6.666666666666668e-11
8.987072949016875,0.001,-2.7395784346204847e-20,6.666666666666668e-11
8.990427050983124,0.001,2.8147094982413585e-20,6.666666666666668e-11
8.9925,0.001,2.8534995747444304e-19,6.666666666666668e-11
8.9925,0.001,2.465768125164364e-19,6.666666666666668e-11
8.994572949016876,0.001,-5.85410440948458e-20,6.666666666666668e-11
8.997927050983124,0.001,5.929235473102139e-20,6.666666666666668e-11
9.0,0.001,0.0,6.666666666666668e-11


==> figs/data/euler_leblanc_p3_n1200_discrete_solution_e1086.csv <==
x,r,u,p
8.14506787556563,0.003996883405473883,0.6249519726994505,0.0005204923610919568
8.145142876190635,0.003996930668860675,0.6249535656095745,0.0005205106556596162
8.14521787681564,0.003996976455562147,0.624955088174078,0.000520528266880846
8.145292877440646,0.003997020775012652,0.6249565411992257,0.0005205452049181177
8.14536787806565,0.003997063636646541,0.6249579254910788,0.000520561479933852
8.145442878690655,0.003997105049898167,0.6249592418555002,0.0005205771020904186
8.14551787931566,0.0039971450242018815,0.6249604910981575,0.0005205920815501401
8.145592879940667,0.003997183568992037,0.6249616740245288,0.0005206064284752914
8.145667880565671,0.003997220693702987,0.6249627914399071,0.0005206201530281015
8.145742881190676,0.00399725640776908,0.6249638441494038,0.0005206332653707559
8.145817881815681,0.003997290720624672,0.6249648329579538,0.000520645775665397
8.145892882440688,0.003997323641704112,0.6249657586703203,0.0005206576940741259
8.145967883065692,0.003997355180441755,0.624966622091098,0.0005206690307590037
8.146042883690697,0.00399738534627195,0.6249674240247182,0.000520679795882053
8.146117884315702,0.003997414148629052,0.6249681652754528,0.0005206899996052582
8.146192884940708,0.003997441596947412,0.6249688466474185,0.0005206996520905692
8.146267885565713,0.003997467700661381,0.6249694689445808,0.0005207087634998996
8.146342886190718,0.003997492469205312,0.6249700329707586,0.0005207173439951304
8.146417886815723,0.003997515912013558,0.6249705395296273,0.0005207254037381102
8.14649288744073,0.003997538038520469,0.6249709894247245,0.0005207329528906566
8.146567888065734,0.003997558858160399,0.6249713834594522,0.0005207400016145571
8.146642888690739,0.0039975783803677,0.6249717224370819,0.0005207465600715714
8.146717889315743,0.003997596614576723,0.6249720071607581,0.0005207526384234311
8.14679288994075,0.00399761357022182,0.6249722384335025,0.0005207582468318419
8.146867890565755,0.003997629256737345,0.6249724170582173,0.0005207633954584846
8.14694289119076,0.003997643683557648,0.6249725438376899,0.0005207680944650157
8.147017891815764,0.003997656860117082,0.6249726195745955,0.0005207723540130693
8.14709289244077,0.00399766879585,0.624972645071502,0.0005207761842642575
8.147167893065776,0.003997679500190753,0.6249726211308728,0.000520779595380172
8.14724289369078,0.003997688982573693,0.6249725485550713,0.0005207825975223849
8.147317894315785,0.003997697252433172,0.6249724281463636,0.0005207852008524494
8.147392894940792,0.003997704319203543,0.6249722607069225,0.0005207874155319022
8.147467895565796,0.003997710192319158,0.6249720470388315,0.0005207892517222623
8.147542896190801,0.003997714881214368,0.6249717879440876,0.0005207907195850341
8.147617896815806,0.0039977183953235264,0.624971484224605,0.0005207918292817075
8.147692897440812,0.003997720744080984,0.6249711366822188,0.0005207925909737583
8.147767898065817,0.003997721936921095,0.624970746118688,0.0005207930148226505
8.147842898690822,0.003997721983278209,0.6249703133356991,0.0005207931109898358
8.147917899315827,0.00399772089258668,0.6249698391348693,0.0005207928896367554
8.147992899940833,0.0039977186742808585,0.6249693243177498,0.0005207923609248406
8.148067900565838,0.003997715337795098,0.6249687696858292,0.0005207915350155143
8.148142901190843,0.00399771089256375,0.6249681760405362,0.0005207904220701902
8.148217901815848,0.003997705348021166,0.6249675441832436,0.0005207890322502756
8.148292902440854,0.0039976987136017,0.6249668749152705,0.0005207873757171713
8.148367903065859,0.003997690998739703,0.624966169037886,0.000520785462632272
8.148442903690864,0.003997682212869526,0.6249654273523125,0.0005207833031569677
8.148517904315868,0.003997672365425522,0.6249646506597273,0.0005207809074526449
8.148592904940875,0.003997661465842044,0.6249638397612673,0.0005207782856806861
8.14866790556588,0.0039976495235534435,0.6249629954580312,0.0005207754480024713
8.148742906190884,0.003997636547994073,0.624962118551082,0.0005207724045793793
8.14881790681589,0.003997622548598282,0.6249612098414506,0.0005207691655727867
8.148892907440896,0.003997607534800426,0.624960270130138,0.0005207657411440707
8.1489679080659,0.0039975915160348555,0.6249593002181184,0.000520762141454608
8.149042908690905,0.003997574501735923,0.6249583009063421,0.0005207583766657767
8.14911790931591,0.003997556501337981,0.6249572729957377,0.0005207544569389556
8.149192909940917,0.00399753752427538,0.6249562172872154,0.0005207503924355262
8.149267910565921,0.003997517579982473,0.624955134581669,0.0005207461933168734
8.149342911190926,0.003997496677893614,0.6249540256799786,0.0005207418697443837
8.149417911815931,0.003997474827443152,0.6249528913830142,0.0005207374318794488
8.149492912440937,0.003997452038065441,0.6249517324916365,0.0005207328898834649
8.149567913065942,0.003997428319194833,0.6249505498067005,0.000520728253917832
8.149642913690947,0.003997403680265679,0.6249493441290581,0.0005207235341439567
8.149717914315952,0.003997378130712332,0.6249481162595594,0.000520718740723251
8.149792914940958,0.003997351679969144,0.6249468669990562,0.0005207138838171336
8.149867915565963,0.003997324337470467,0.6249455971484037,0.0005207089735870304
8.149942916190968,0.003997296112650654,0.6249443075084633,0.0005207040201943738
8.150017916815973,0.003997267014944055,0.6249429988801042,0.0005206990338006049
8.150092917440979,0.003997237053785024,0.6249416720642061,0.0005206940245671723
8.150167918065984,0.003997206238607912,0.6249403278616613,0.0005206890026555338
8.150242918690989,0.003997174578847072,0.6249389670733765,0.000520683978227156
8.150317919315993,0.003997142083936855,0.6249375905002752,0.0005206789614435149
8.150392919941,0.0039971087633116145,0.6249361989433001,0.000520673962466096
8.150467920566005,0.003997074626405702,0.6249347932034145,0.0005206689914563949
8.15054292119101,0.003997039682653469,0.6249333740816048,0.0005206640585759177
8.150617921816014,0.003997003941489268,0.6249319423788817,0.0005206591739861806
8.15069292244102,0.003996967412347452,0.624930498896283,0.0005206543478487119
8.150767923066025,0.003996930104662373,0.6249290444348751,0.0005206495903250501
8.15084292369103,0.0039968920278683805,0.624927579795755,0.000520644911576745
8.150917924316035,0.00399685319139983,0.6249261057800514,0.0005206403217653586
8.150992924941042,0.003996813604691071,0.6249246231889276,0.0005206358310524643
8.151067925566046,0.0039967732771764575,0.6249231328235821,0.0005206314495996483
8.151142926191051,0.00399673221829034,0.6249216354852514,0.0005206271875685083
8.151217926816056,0.003996690437467073,0.6249201319752105,0.0005206230551206545
8.151292927441062,0.003996647944141006,0.6249186230947756,0.0005206190624177096
8.151367928066067,0.003996604747746492,0.6249171096453049,0.000520615219621309
8.151442928691072,0.003996560857717883,0.6249155924282005,0.0005206115368931011
8.151517929316077,0.0039965162834895325,0.6249140722449096,0.0005206080243947468
8.151592929941083,0.003996471034495791,0.6249125498969262,0.0005206046922879203
8.151667930566088,0.003996425120171011,0.6249110261857932,0.0005206015507343081
8.151742931191093,0.003996378549949545,0.6249095019131017,0.0005205986098956104
8.151817931816097,0.0039963313332657445,0.6249079778804952,0.0005205958799335399
8.151892932441104,0.003996283479553962,0.6249064548896686,0.0005205933710098223
8.151967933066109,0.00399623499824855,0.6249049337423703,0.0005205910932861974
8.152042933691114,0.003996185898783859,0.6249034152404042,0.0005205890569244163
8.152117934316118,0.0039961361905942435,0.624901900185629,0.0005205872720862441
8.152192934941125,0.003996085883114054,0.6249003893799615,0.0005205857489334589
8.15226793556613,0.0039960349857776425,0.6248988836253765,0.0005205844976278506
8.152342936191134,0.003995983508019362,0.6248973837239079,0.000520583528331223
8.15241793681614,0.003995931459273564,0.62489589047765,0.0005205828512053913
8.152492937441146,0.003995878848974601,0.6248944046887589,0.0005205824764121845


==> figs/data/euler_leblanc_p3_n1200_discrete_solution_e1087.csv <==
x,r,u,p
8.15256793806615,0.003981989631521391,0.6233646982525712,0.0005177378939745957
8.152642938691155,0.003983906042745743,0.6235672993820961,0.0005181275923578745
8.15271793931616,0.003985749307555504,0.6237622299479803,0.0005185025534897803
8.152792939941166,0.003987520081030035,0.6239495689477159,0.0005188629117350522
8.152867940566171,0.003989219018248695,0.6241293942823728,0.0005192088008711929
8.152942941191176,0.003990846774290844,0.6243017827855133,0.0005195403541032516
8.15301794181618,0.003992404004235843,0.624466810251493,0.0005198577040782864
8.153092942441187,0.003993891363163052,0.6246245514631611,0.0005201609828995229
8.153167943066192,0.00399530950615183,0.6247750802189797,0.0005204503221402126
8.153242943691197,0.003996659088281539,0.6249184693595798,0.0005207258528572027
8.153317944316202,0.003997940764631537,0.625054790793771,0.000520987705604225
8.153392944941208,0.003999155190281185,0.6251841155240185,0.0005212360104449147
8.153467945566213,0.0040003030203098425,0.6253065136714073,0.0005214708969655635
8.153542946191218,0.004001384909796871,0.6254220545001041,0.0005216924942876184
8.153617946816222,0.004002401513821629,0.6255308064413363,0.0005219009310799303
8.153692947441229,0.004003353487463478,0.625632837116898,0.0005220963355707645
8.153767948066234,0.004004241485801777,0.6257282133621987,0.0005222788355595744
8.153842948691238,0.004005066163915887,0.6258170012488684,0.0005224485584285516
8.153917949316243,0.004005828176885167,0.6258992661069311,0.0005226056311539527
8.15399294994125,0.004006528179788978,0.6259750725465582,0.0005227501803172157
8.154067950566255,0.004007166827706679,0.6260444844794161,0.000522882332115866
8.15414295119126,0.0040077447757176305,0.6261075651396172,0.0005230022123742234
8.154217951816264,0.004008262678901193,0.6261643771042869,0.0005231099465539138
8.15429295244127,0.004008721192336727,0.6262149823137575,0.0005232056597641874
8.154367953066275,0.004009120971103592,0.6262594420913982,0.0005232894767720587
8.15444295369128,0.004009462670281148,0.6262978171630923,0.0005233615220122625
8.154517954316285,0.004009746944948755,0.6263301676763717,0.0005234219195970385
8.154592954941291,0.0040099744501857736,0.6263565532192169,0.0005234707933257472
8.154667955566296,0.004010145841071563,0.6263770328385333,0.0005235082666943207
8.154742956191301,0.004010261772685484,0.6263916650583105,0.0005235344629045557
8.154817956816306,0.004010322900106896,0.6264005078974755,0.00052354950487325
8.154892957441312,0.004010329878415161,0.6264036188874464,0.0005235535152411911
8.154967958066317,0.004010283362689637,0.6264010550893956,0.0005235466163819952
8.155042958691322,0.004010184008009684,0.6263928731112279,0.0005235289304108075
8.155117959316328,0.004010032469454664,0.6263791291242853,0.0005235005791928625
8.155192959941333,0.004009829402103935,0.6263598788797807,0.0005234616843519111
8.155267960566338,0.004009575461036858,0.6263351777249717,0.0005234123672785157
8.155342961191343,0.004009271301332793,0.626305080619078,0.0005233527491382194
8.15541796181635,0.0040089175780711,0.62626964214895,0.0005232829508795921
8.155492962441354,0.00400851494633114,0.6262289165444965,0.0005232030932421546
8.155567963066359,0.004008064061192272,0.6261829576938739,0.0005231132967641884
8.155642963691363,0.004007565577733856,0.6261318191584463,0.000523013681790428
8.15571796431637,0.004007020151035253,0.6260755541875188,0.0005229043684796465
8.155792964941375,0.004006428436175822,0.6260142157328539,0.0005227854768121293
8.15586796556638,0.004005791088234924,0.6259478564629687,0.0005226571265970465
8.155942966191384,0.004005108762291918,0.6258765287772274,0.0005225194374797192
8.15601796681639,0.004004382113426166,0.625800284819725,0.0005223725289487889
8.156092967441396,0.0040036117967170255,0.6257191764929733,0.0005222165203432876
8.1561679680664,0.004002798467243859,0.6256332554713881,0.0005220515308596141
8.156242968691405,0.004001942780086025,0.6255425732145887,0.0005218776795584168
8.156317969316412,0.004001045390322884,0.6254471809805049,0.0005216950853713882
8.156392969941416,0.004000106953033797,0.6253471298383043,0.0005215038671079673
8.156467970566421,0.003999128123298122,0.6252424706811365,0.0005213041434619607
8.156542971191426,0.0039981095561952215,0.6251332542387023,0.000521096033018076
8.156617971816432,0.003997051906804453,0.6250195310896497,0.0005208796542583738
8.156692972441437,0.00399595583020518,0.6249013516737982,0.0005206551255686406
8.156767973066442,0.003994821981476759,0.6247787663041986,0.0005204225652446814
8.156842973691447,0.003993651015698552,0.6246518251790261,0.0005201820914985363
8.156917974316453,0.003992443587949919,0.6245205783933142,0.0005199338224646209
8.156992974941458,0.00399120035331022,0.6243850759505288,0.0005196778762057944
8.157067975566463,0.003989921966858814,0.6242453677739869,0.0005194143707193526
8.157142976191468,0.003988609083675063,0.6241015037181197,0.0005191434239429532
8.157217976816474,0.0039872623588383255,0.6239535335795868,0.0005188651537604683
8.157292977441479,0.003985882447427962,0.623801507108238,0.0005185796780077708
8.157367978066484,0.0039844700045233335,0.623645474017929,0.000518287114478451
8.157442978691488,0.0039830256852037985,0.6234854839971913,0.0005179875809294706
8.157517979316495,0.003981550144548718,0.6233215867197563,0.0005176811950867475
8.1575929799415,0.0039800440376374525,0.6231538318549391,0.0005173680746506801
8.157667980566504,0.003978508019549361,0.6229822690778793,0.0005170483373016047
8.15774298119151,0.003976942745363804,0.6228069480796419,0.0005167221007051941
8.157817981816516,0.003975348870160143,0.6226279185771804,0.0005163894825177922
8.15789298244152,0.003973727049017735,0.622445230323162,0.0005160506003916885
8.157967983066525,0.003972077937015943,0.6222589331156547,0.0005157055719803332
8.15804298369153,0.003970402189234125,0.6220690768076808,0.0005153545149434905
8.158117984316537,0.003968700460751644,0.6218757113166323,0.0005149975469523363
8.158192984941541,0.003966973406647856,0.6216788866335551,0.0005146347856944938
8.158267985566546,0.003965221682002124,0.6214786528322958,0.0005142663488790139
8.15834298619155,0.003963445941893807,0.6212750600785166,0.0005138923542412963
8.158417986816557,0.003961646841402266,0.6210681586385776,0.000513512919547954
8.158492987441562,0.00395982503560686,0.6208579988882824,0.0005131281626016207
8.158567988066567,0.00395798117958695,0.6206446313214948,0.000512738201245701
8.158642988691572,0.0039561159284218946,0.6204281065586192,0.0005123431533690643
8.158717989316578,0.003954229937191056,0.620208475354949,0.000511943136910683
8.158792989941583,0.003952323860973792,0.6199857886088812,0.0005115382698642124
8.158867990566588,0.003950398354849464,0.6197600973699965,0.0005111286702825156
8.158942991191592,0.003948454073897432,0.6195314528470058,0.0005107144562821324
8.159017991816599,0.003946491673197057,0.6192999064155622,0.0005102957460476903
8.159092992441604,0.0039445118078276975,0.6190655096259363,0.0005098726578362591
8.159167993066609,0.003942515132868714,0.6188283142105561,0.0005094453099816499
8.159242993691613,0.003940502303399466,0.6185883720914095,0.0005090138208986569
8.15931799431662,0.003938473974499315,0.6183457353873102,0.0005085783090872394
8.159392994941625,0.003936430801247621,0.6181004564210226,0.0005081388931366502
8.15946799556663,0.003934373438723743,0.6178525877262491,0.0005076956917295023
8.159542996191634,0.003932302542007041,0.6176021820544743,0.0005072488236457798
8.15961799681664,0.003930218766176876,0.6173492923816687,0.0005067984077667886
8.159692997441645,0.003928122766312608,0.6170939719148475,0.0005063445630790484
8.15976799806665,0.003926015197493597,0.6168362740984852,0.0005058874086781236
8.159842998691655,0.003923896714799202,0.6165762526207833,0.0005054270637723959
8.159917999316662,0.003921767973308785,0.6163139614197901,0.0005049636476867737
8.159992999941666,0.003919629628101704,0.616049454689371,0.0005044972798663404


==> figs/data/euler_leblanc_p3_n1200_discrete_solution_e1088.csv <==
x,r,u,p
8.160068000566671,0.003912170687032423,0.614843432284138,0.0005023822326008885
8.160143001191676,0.0039097599420634425,0.6144688024827769,0.0005017246836544416
8.160218001816682,0.003907163901705874,0.614078898991482,0.0005010381499720415
8.160293002441687,0.0039043871311187166,0.6136740248376064,0.000500323332980481
8.160368003066692,0.0039014341954609674,0.6132544815813801,0.0004995809338483739
8.160443003691697,0.003898309659891625,0.6128205696222844,0.0004988116536136202
8.160518004316703,0.003895018089569687,0.6123725884989328,0.0004980161933084776
8.160593004941708,0.0038915640496541516,0.6119108371827469,0.0004971952540823496
8.160668005566713,0.0038879521053040173,0.6114356143656899,0.0004963495373223856
8.160743006191717,0.003884186821678282,0.6109472187422977,0.0004954797447719785
8.160818006816724,0.0038802727639359433,0.6104459492862206,0.0004945865786472433
8.160893007441729,0.0038762144972359996,0.6099321055214677,0.0004936707417515365
8.160968008066734,0.0038720165867374493,0.6094059877885243,0.0004927329375880819
8.161043008691738,0.0038676835975992897,0.6088678975054884,0.0004917738704707477
8.161118009316745,0.0038632200949805197,0.6083181374243521,0.0004907942456330194
8.16119300994175,0.0038586306440401364,0.6077570118825323,0.0004897947693351965
8.161268010566754,0.003853919809937139,0.6071848270497366,0.0004887761489698391
8.161343011191759,0.003849092157830525,0.6066018911702272,0.00048773909316547935
8.161418011816766,0.003844152252879292,0.6060085148005251,0.0004866843118886007
8.16149301244177,0.003839104660242439,0.6054050110425829,0.0004856125165438888
8.161568013066775,0.003833953945078964,0.6047916957724292,0.0004845244200727359
8.16164301369178,0.0038287046725478642,0.6041688878642691,0.00048342073704998997
8.161718014316786,0.0038233614078081383,0.6035369094100123,0.0004823021837789129
8.161793014941791,0.003817928716018784,0.6028960859341727,0.0004811694783843205
8.161868015566796,0.0038124111623388,0.602246746604073,0.00048002334090385576
8.1619430161918,0.0038068133119271838,0.601589224435265,0.00047886449337735065
8.162018016816807,0.0038011397299429336,0.6009238564920578,0.00047769365993421346
8.162093017441812,0.0037953949815450476,0.6002509840830329,0.00047651156687877763
8.162168018066817,0.003789583631892524,0.5995709529514,0.00047531894277353764
8.162243018691822,0.0037837102461443606,0.5988841134600379,0.00047411651852019077
8.162318019316828,0.003777779389459555,0.5981908207710406,0.00047290502743839235
8.162393019941833,0.0037717956269971067,0.597491435019574,0.00047168520534213393
8.162468020566838,0.0037657635239160122,0.5967863214818359,0.00047045779061362966
8.162543021191842,0.0037596876453752704,0.5960758507368843,0.0004692235242746087
8.162618021816849,0.0037535725565338795,0.5953603988220958,0.00046798315005488827
8.162693022441854,0.003747422822550837,0.59464034738199,0.00046673741445810054
8.162768023066858,0.0037412430085851417,0.593916083810142,0.0004654870668244429
8.162843023691863,0.003735037679795791,0.5931880013838933,0.00046423285939030563
8.16291802431687,0.003728811401341783,0.5924564993915511,0.0004629755473446347
8.162993024941875,0.003722568738382116,0.5917219832517544,0.0004617158888818696
8.16306802556688,0.0037163142560757883,0.5909848646246711,0.00046045464525129815
8.163143026191884,0.0037100525195817974,0.5902455615146728,0.0004591925808026619
8.16321802681689,0.003703788094059142,0.589504498364127,0.00045793046302783455
8.163293027441895,0.00369752554466682,0.588762106137928,0.00045666906259840014
8.1633680280669,0.003691269436563829,0.5880188223983808,0.00045540915339894116
8.163443028691905,0.0036850243349091675,0.5872750913700356,0.0004541515125558512
8.163518029316911,0.0036787948048618334,0.5865313639940696,0.00045289692046147564
8.163593029941916,0.003672585411580825,0.5857880979717908,0.00045164616079338196
8.163668030566921,0.00366640072022514,0.5850457577968432,0.00045040002052856094
8.163743031191926,0.003660245295953777,0.5843048147756772,0.00044915928995234645
8.163818031816932,0.0036541237039257337,0.5835657470358456,0.0004479247626618531
8.163893032441937,0.003648040509300008,0.5828290395216823,0.0004466972355637162
8.163968033066942,0.003642000277235598,0.5820951839769154,0.00044547750886592336
8.164043033691947,0.0036360075728915026,0.5813646789137643,0.00044426638606352606
8.164118034316953,0.003630066961426719,0.580638029568076,0.00044306467391801434
8.164193034941958,0.0036241830080002454,0.5799157478400442,0.0004418731824301453
8.164268035566963,0.0036183602777710797,0.5791983522200741,0.00044069272480601405
8.164343036191967,0.003612603335898221,0.5784863676993467,0.00043952411741615205
8.164418036816974,0.003606916747540666,0.5777803256646521,0.0004383681797474546
8.164493037441979,0.0036013050778574136,0.5770807637770659,0.00043722573434772745
8.164568038066983,0.0035957728920074615,0.5763882258340528,0.00043609760676266017
8.164643038691988,0.0035903247551498083,0.5757032616146012,0.00043498462546503113
8.164718039316995,0.0035849652324434515,0.575026426706997,0.00043388762177595997
8.164793039942,0.003579698889047389,0.574358282318874,0.00043280742977803126
8.164868040567004,0.00357453029012062,0.5736993950691891,0.00043174488622012123
8.164943041192009,0.0035694640008221415,0.5730503367617997,0.0004307008304137682
8.165018041817016,0.0035645045863109516,0.5724116841403417,0.00042967610412094324
8.16509304244202,0.003559656611746049,0.5717840186241356,0.00042867155143308663
8.165168043067025,0.003554924642286431,0.5711679260248812,0.00042768801864128786
8.16524304369203,0.0035503132430910966,0.5705639962439283,0.0004267263540975089
8.165318044317036,0.003545826979319043,0.5699728229499548,0.00042578740806675986
8.165393044942041,0.003541470416129269,0.569395003236915,0.00042487203257015623
8.165468045567046,0.0035372481186807725,0.5688311372621674,0.00042398108121881025
8.16554304619205,0.0035331646521325507,0.5682818278647318,0.0004231154090385185
8.165618046817057,0.0035292245816436027,0.5677476801636763,0.00042227587228524323
8.165693047442062,0.0035254324723729266,0.5672293011366802,0.0004214633282513951
8.165768048067067,0.0035217928894795197,0.5667272991788742,0.0004206786350629566
8.165843048692071,0.0035183103981223803,0.5662422836421119,0.00041992265146751013
8.165918049317078,0.003514989563460507,0.5657748643548856,0.0004191962366132556
8.165993049942083,0.0035118349506528973,0.5653256511231577,0.00041850024981913677
8.166068050567088,0.003508851124858549,0.5648952532124426,0.00041783555033621895
8.166143051192092,0.0035060426512364615,0.5644842788115328,0.00041720299710049525
8.166218051817099,0.003503414094945632,0.5640933344783375,0.00041660344847732134
8.166293052442104,0.003500970021145058,0.5637230245683604,0.000416037761997718
8.166368053067108,0.0034987149949937384,0.5633739506464177,0.0004155067940868084
8.166443053692113,0.003496653581650671,0.5630467108822667,0.0004150113997846894
8.16651805431712,0.003494790346274854,0.5627418994308858,0.0004145524324600714
8.166593054942124,0.0034931298540252856,0.5624601057982187,0.00041413074351705204
8.16666805556713,0.0034916766700609633,0.5622019141932693,0.00041374718209542577
8.166743056192134,0.0034904353595408854,0.5619679028675043,0.00041340259476496216
8.16681805681714,0.0034894104876240506,0.5617586434425966,0.00041309782521412194
8.166893057442145,0.0034886066194694558,0.5615747002276089,0.0004128337139337115
8.16696805806715,0.0034880283202361004,0.5614166295267937,0.0004126110978960099
8.167043058692155,0.003487680155082981,0.5612849789392531,0.00041243081022993754
8.167118059317161,0.0034875666891690973,0.5611802866517664,0.00041229367989286433
8.167193059942166,0.003487692487653446,0.5611030807261679,0.0004122005313396858
8.16726806056717,0.003488062115695026,0.5610538783827117,0.00041215218418983054
8.167343061192176,0.003488680138452835,0.5610331852809275,0.000412149452892884
8.167418061817182,0.003489551121085871,0.561041494799525,0.000412193146393547
8.167493062442187,0.0034906796287531325,0.56107928731696,0.0004122840677966668


==> figs/data/euler_leblanc_p3_n1200_discrete_solution_e1089.csv <==
x,r,u,p
8.167568063067192,0.0034185210840345787,0.5478266697961992,0.00039266762831703043
8.167643063692196,0.0034019038442428097,0.5451179575940698,0.00038882099842085246
8.167718064317203,0.0033851259164600664,0.5424161237530957,0.0003849915493990927
8.167793064942208,0.003368194828229125,0.5397206565362539,0.0003811796690652612
8.167868065567212,0.0033511181070927615,0.5370310599072274,0.0003773857348270507
8.167943066192217,0.0033339032805937505,0.5343468535684739,0.00037361011412573444
8.168018066817224,0.0033165578762748686,0.531667573032991,0.00036985316486529276
8.168093067442229,0.0032990894216788904,0.5289927697298024,0.00036611523583206923
8.168168068067233,0.0032815054443485923,0.5263220111432211,0.00036239666710571097
8.168243068692238,0.0032638134718267495,0.5236548809859659,0.0003586977904621308
8.168318069317245,0.0032460210316561378,0.5209909794062308,0.00035501892976918793
8.16839306994225,0.0032281356513795324,0.5183299232288174,0.00035136040137575983
8.168468070567254,0.003210164858539709,0.5156713462304491,0.00034772251449485044
8.168543071192259,0.0031921161806794437,0.5130148994493865,0.0003441055715813498
8.168618071817265,0.0031739971453415114,0.5103602515294609,0.00034050986870503257
8.16869307244227,0.0031558152800686885,0.5077070890986243,0.0003369356959193585
8.168768073067275,0.0031375781124037497,0.5050551171821015,0.00033338333762661105
8.168843073692281,0.0031192931698894714,0.5024040596501981,0.00032985307293987746
8.168918074317286,0.0031009679800686283,0.49975365970078,0.0003263451760423549
8.168993074942291,0.003082610070483997,0.4971036803764027,0.0003228599165444326
8.169068075567296,0.0030642269686783526,0.49445390511600207,0.00031939755983897267
8.169143076192302,0.00304582620219447,0.4918041383410045,0.0003159583674551862
8.169218076817307,0.0030274152985751263,0.48915420607563054,0.00031254259741146423
8.169293077442312,0.0030090017853630956,0.48650395660108264,0.000309150504567497
8.169368078067317,0.0029905931901011546,0.48385326114320654,0.00030578234097597927
8.169443078692323,0.002972197040332078,0.481202014593105,0.0003024383562341614
8.169518079317328,0.0029538208635986425,0.47855013626005477,0.000299118797835474
8.169593079942333,0.0029354721874436224,0.47589757065594057,0.00029582391152141067
8.169668080567337,0.002917158539409794,0.47324428831026233,0.00029255394163381403
8.169743081192344,0.0028988874470399334,0.47059028661460517,0.0002893091314676647
8.169818081817349,0.002880666437876815,0.46793559069527263,0.0002860897236244282
8.169893082442353,0.0028625030394632154,0.46528025431258324,0.00028289596036596315
8.169968083067358,0.0028444047793419096,0.4626243607851109,0.0002797280839689436
8.170043083692365,0.002826379185055673,0.4599680239369091,0.0002765863370796918
8.17011808431737,0.0028084337841472818,0.4573113890655107,0.0002734709630692588
8.170193084942374,0.0027905761041595117,0.4546546339282145,0.00027038220638852915
8.170268085567379,0.002772813672635138,0.45199796974388295,0.00026732031292305805
8.170343086192386,0.0027551540171169356,0.4493416422071656,0.00026428553034728335
8.17041808681739,0.002737604665147681,0.4466859325117325,0.00026127810847767865
8.170493087442395,0.00272017314427015,0.44403115837875995,0.0002582982996243393
8.1705680880674,0.002702866982027117,0.4413776750865456,0.0002553463589404134
8.170643088692406,0.0026856937059613587,0.4387258764967526,0.000252422544768705
8.170718089317411,0.0026686608436156506,0.43607619607238923,0.00024952711898469085
8.170793089942416,0.0026517759225327675,0.43342910788222094,0.00024666034733510285
8.17086809056742,0.002635046470255486,0.43078512758589244,0.00024382249977113562
8.170943091192427,0.0026184800143265806,0.42814481339361,0.0002410138507752415
8.171018091817432,0.0026020840822888274,0.42550876699379164,0.0002382346796803813
8.171093092442437,0.0025858662016850025,0.42287763444165705,0.00023548527098049795
8.171168093067442,0.0025698339000578808,0.4202521070012797,0.00023276591463088027
8.171243093692448,0.0025539947049502383,0.41763292193318635,0.0002300769063369867
8.171318094317453,0.0025383561439048506,0.4150208632191525,0.00022741854783019485
8.171393094942458,0.0025229257444644927,0.4124167622154186,0.00022479114712884766
8.171468095567462,0.0025077110341719406,0.409821498225147,0.00022219501878286948
8.171543096192469,0.0024927195405699703,0.4072359989805514,0.0002196304841001315
8.171618096817474,0.0024779587912013568,0.4046612410247776,0.00021709787135266084
8.171693097442478,0.002463436313608876,0.40209824998329047,0.0002145975159607005
8.171768098067483,0.0024491596353353033,0.39954810071424407,0.00021212976065255725
8.17184309869249,0.0024351362839234144,0.39701191732708246,0.00020969495559810422
8.171918099317494,0.0024213737869159847,0.39449087305844954,0.00020729345851375127
8.1719930999425,0.00240787967185579,0.39198618999437684,0.00020492563473665197
8.172068100567504,0.0023946614662856062,0.3894991386276944,0.00020259185726588527
8.17214310119251,0.002381726697748208,0.38703103723965804,0.00020029250676833606
8.172218101817515,0.002369082893786372,0.38458325109493563,0.000198027971547003
8.17229310244252,0.002356737581942873,0.3821571914393431,0.00019579864746948247
8.172368103067525,0.0023446982897604874,0.3797543142900747,0.00019360493785442392
8.172443103692531,0.00233297254478199,0.3773761190086522,0.00019144725331381567
8.172518104317536,0.0023215678745501563,0.3750241466474143,0.00018932601154905544
8.17259310494254,0.002310491806607763,0.3726999780611062,0.00018724163709887509
8.172668105567546,0.0022997518684975842,0.3704052317759989,0.00018519456103733588
8.172743106192552,0.0022893555877623968,0.368141561609984,0.00018318522062028692
8.172818106817557,0.0022793104919449757,0.3659106540382596,0.0001812140588788824
8.172893107442562,0.002269624108588097,0.3637142253005281,0.0001792815241589923
8.172968108067566,0.0022603039652345355,0.36155401824709915,0.00017738806960560565
8.173043108692573,0.0022513575894270678,0.3594317989228956,0.00017553415259162792
8.173118109317578,0.002242792508708468,0.357349352890122,0.00017372023409080128
8.173193109942583,0.0022346162506215136,0.3553084812922441,0.0001719467779948382
8.173268110567587,0.0022268363427089786,0.35331099666395693,0.00017021425037524874
8.173343111192594,0.0022194603125136395,0.3513587184939528,0.00016852311869075483
8.173418111817599,0.0022124956875782713,0.3494534685495514,0.00016687385094163
8.173493112442603,0.0022059499954456504,0.3475970659745799,0.00016526691477276073
8.173568113067608,0.002199830763658551,0.3457913221742887,0.0001637027765277088
8.173643113692615,0.0021941455197597506,0.34403803550352824,0.00016218190025654638
8.17371811431762,0.0021889017912920233,0.3423389857768717,0.0001607047466807367
8.173793114942624,0.0021841071057981452,0.34069592862181186,0.00015927177211884377
8.173868115567629,0.002179768990820892,0.33911058969857427,0.00015788342737735255
8.173943116192635,0.0021758949739030388,0.33758465881241967,0.0001565401566113825
8.17401811681764,0.0021724925825873614,0.3361197839465432,0.00015524239616055295
8.174093117442645,0.002169569344416636,0.33471756524576485,0.0001539905733657201
8.17416811806765,0.0021671327869336376,0.3333795489831274,0.00015278510537273369
8.174243118692656,0.0021651904376811418,0.3321072215432168,0.0001516263979297549
8.174318119317661,0.002163749824201924,0.33090200345749216,0.00015051484418502546
8.174393119942666,0.0021628184740387604,0.32976524352809256,0.0001494508234922789
8.17446812056767,0.0021624039147344265,0.32869821307747193,0.00014843470023122668
8.174543121192677,0.0021625136738316975,0.32770210036176084,0.0001474668226507304
8.174618121817682,0.002163155278873349,0.3267780051859401,0.00014654752174238418
8.174693122442687,0.002164336257402157,0.32592693375872495,0.00014567711015226763
8.174768123067691,0.0021660641369608967,0.3251497938244769,0.00014485588113859015
8.174843123692698,0.002168346445092344,0.32444739010847445,0.0001440841075828302
8.174918124317703,0.002171190709339274,0.3238204201104884,0.00014336204106176883
8.174993124942707,0.002174604457244463,0.32326947027981023,0.0001426899109875364


==> figs/data/euler_leblanc_p3_n1200_discrete_solution_e1090.csv <==
x,r,u,p
8.175068125567712,0.0020267811202125184,0.264230317642619,9.94078561054455e-05
8.175143126192719,0.0019865677433538002,0.25781391758882943,9.570306981969731e-05
8.175218126817724,0.0019474472337357698,0.2513382543129002,9.205679236048854e-05
8.175293127442728,0.0019094047517354972,0.24480771298568774,8.846918901389846e-05
8.175368128067733,0.0018724254577300527,0.23822702369001075,8.494049496841822e-05
8.17544312869274,0.0018364945120965068,0.23160126534048606,8.147101533692478e-05
8.175518129317744,0.0018015970752119303,0.22493586781339664,7.806112475775973e-05
8.17559312994275,0.0017677183074533936,0.21823661210035786,7.471126653872232e-05
8.175668130567754,0.001734843369197967,0.21150962830219802,7.14219513091243e-05
8.17574313119276,0.001702957420822721,0.20476139128514154,6.819375514707547e-05
8.175818131817765,0.0016720456227047266,0.19799871383038084,6.502731715191066e-05
8.17589313244277,0.0016420931352210538,0.19122873712069724,6.192333643518007e-05
8.175968133067775,0.001613085118748773,0.18445891842415685,5.888256850793422e-05
8.176043133692781,0.001585006733664955,0.17769701585520856,5.590582104715267e-05
8.176118134317786,0.0015578431403466702,0.17095107011783223,5.2993949030096634e-05
8.17619313494279,0.0015315794991709892,0.16422938316370253,5.014784923207846e-05
8.176268135567796,0.001506200970514982,0.1575404937305502,4.736845409060025e-05
8.176343136192802,0.00148169271475572,0.15089314976179122,4.465672494694287e-05
8.176418136817807,0.0014580398922702728,0.14429627774771672,4.201364468499874e-05
8.176493137442812,0.0014352276634357114,0.13775894907064623,3.944020979631511e-05
8.176568138067816,0.0014132411886291062,0.1312903434808448,3.693742190980649e-05
8.176643138692823,0.0013920656282275276,0.12489970987600274,3.450627883424011e-05
8.176718139317828,0.001371686142608046,0.11859632460385015,3.2147765171207254e-05
8.176793139942832,0.001352087892147732,0.11238944755411671,2.986284256566261e-05
8.176868140567837,0.0013332560372236566,0.10628827635154646,2.765243967002345e-05
8.176943141192844,0.0013151757382128893,0.10030189900498372,2.5517441906045756e-05
8.177018141817848,0.0012978321554925013,0.09443924540756884,2.3458681116008373e-05
8.177093142442853,0.001281210449439563,0.08870903811872723,2.1476925200916218e-05
8.177168143067858,0.0012652957804311447,0.08311974288884871,1.9572867848273725e-05
8.177243143692865,0.001250073308844317,0.07767951941134792,1.774711845529151e-05
8.17731814431787,0.0012355281950561503,0.07239617280328958,1.6000192355014864e-05
8.177393144942874,0.0012216455994437153,0.06727710632421798,1.4332501452679645e-05
8.177468145567879,0.0012084106823840822,0.06232927584268135,1.2744345377526804e-05
8.177543146192885,0.001195808604254322,0.05755914655083192,1.1235903251308126e-05
8.17761814681789,0.0011838245254315045,0.05297265240926758,9.807226168806254e-06
8.177693147442895,0.0011724436062927007,0.04857515877707005,8.458230477939918e-06
8.1777681480679,0.0011616510072149809,0.04437142864612573,7.188691937548733e-06
8.177843148692906,0.0011514318885754156,0.04036559285488258,5.998240819918772e-06
8.177918149317911,0.0011417714107510755,0.03656112460551296,4.886358012734701e-06
8.177993149942916,0.0011326547341190308,0.03296081855104274,3.852372161678591e-06
8.17806815056792,0.001124067019056352,0.029566774656576422,2.895457880625752e-06
8.178143151192927,0.0011159934259401098,0.02638038697263722,2.0146350416214834e-06
8.178218151817932,0.0011084191151473747,0.02340233739029384,1.2087691418812863e-06
8.178293152442937,0.001101329247055217,0.020632594378656815,4.7657273026567595e-07
8.178368153067941,0.0010947089820407072,0.018070416636995355,-1.8339213864379136e-07
8.178443153692948,0.001088543480480916,0.01571436152760605,-7.727104682981033e-07
8.178518154317953,0.001082817902752914,0.013562298093026094,-1.2931099597115115e-06
8.178593154942957,0.001077517409233771,0.011611424403461872,-1.7464557959538398e-06
8.178668155567962,0.0010726271603005582,0.009858288928474547,-2.1347446505475594e-06
8.178743156192969,0.0010681323163303459,0.008298815581908144,-2.4600980068405283e-06
8.178818156817973,0.0010640180377002044,0.006928332051434631,-2.724754881817646e-06
8.178893157442978,0.0010602694847872045,0.00574160099437195,-2.9310640524169035e-06
8.178968158067983,0.0010568718179684163,0.004732853659830888,-3.0814758852207534e-06
8.17904315869299,0.0010538101976209106,0.0038958254837686,-3.178533871442442e-06
8.179118159317994,0.001051069784121758,0.003223793197972648,-3.2248659685003682e-06
8.179193159942999,0.0010486357378480286,0.0027096129959817716,-3.2231758472905696e-06
8.179268160568004,0.0010464932191767932,0.002345759307921877,-3.176234140677267e-06
8.17934316119301,0.0010446273884851221,0.0021243637515164816,-3.086869783897729e-06
8.179418161818015,0.0010430234061500861,0.00203725384733471,-2.957961531711311e-06
8.17949316244302,0.0010416664325487552,0.002075991111811277,-2.792429730414549e-06
8.179568163068025,0.0010405416280582004,0.002231908170811294,-2.593228415499645e-06
8.179643163693031,0.001039634153055492,0.002496144568607027,-2.363337797955484e-06
8.179718164318036,0.0010389291679177002,0.002859680981183555,-2.1057571941938005e-06
8.17979316494304,0.001038411833021896,0.0033133715779325537,-1.823498446511654e-06
8.179868165568045,0.0010380673087451494,0.003847974311218137,-1.5195798730431273e-06
8.179943166193052,0.0010378807554645313,0.0044541789482671875,-1.1970207784575476e-06
8.180018166818057,0.001037837333557112,0.005122632693688562,-8.588365493591425e-07
8.180093167443061,0.001037922203399962,0.005843963283090198,-5.080343515425394e-07
8.180168168068066,0.001038120525370152,0.006608799458258072,-1.4760944004887337e-07
8.180243168693073,0.0010384174598447521,0.007407788761795104,2.1945791258293083e-07
8.180318169318078,0.001038798167200833,0.008231612613687324,5.902048693171011e-07
8.180393169943082,0.0010392478078154652,0.009070998653745289,9.616878664218811e-07
8.180468170568087,0.0010397515420657194,0.009916730352113295,1.3309838429610509e-06
8.180543171193094,0.0010402945303286657,0.010759653904961319,1.6951908714472564e-06
8.180618171818098,0.0010408619329813748,0.011590682444049077,2.0514282009540502e-06
8.180693172443103,0.0010414389104009172,0.012400797597091784,2.3968357250685753e-06
8.180768173068108,0.0010420106229643634,0.013181048440814152,2.7285728874323146e-06
8.180843173693114,0.0010425622310487838,0.013922547890327592,3.043817037287302e-06
8.18091817431812,0.001043078895031249,0.014616466567089396,3.339761246444353e-06
8.180993174943124,0.0010435457752888293,0.015254024183293469,3.6136115974429453e-06
8.181068175568129,0.0010439480321985954,0.01582647847318136,3.862583950399664e-06
8.181143176193135,0.0010442708261376179,0.016325111691514647,4.083900193159591e-06
8.18121817681814,0.001044499317482967,0.016741214686359435,4.274783975881635e-06
8.181293177443145,0.001044618666611713,0.017066068537403552,4.4324559271039574e-06
8.18136817806815,0.0010446140339009271,0.01729092373222548,4.5541283436393e-06
8.181443178693156,0.0010444705797276793,0.017406976831171338,4.6369993413180675e-06
8.18151817931816,0.0010441734644690403,0.017405344546625675,4.678246447592073e-06
8.181593179943166,0.0010437078485020803,0.017277035134264075,4.6750196102789406e-06
8.18166818056817,0.0010430588922038702,0.017012916962049433,4.6244335891919376e-06
8.181743181193177,0.00104221175595148,0.016603684086880257,4.5235596889661254e-06
8.181818181818182,0.0010411516001219807,0.016039818628411737,4.369416781936673e-06
8.181893182443186,0.0010398635850924424,0.015311549684005908,4.158961559295804e-06
8.181968183068191,0.0010383328712399358,0.014408808477236308,3.889077936763563e-06
8.182043183693198,0.0010365446189415314,0.013321179373898751,3.5565655274235486e-06
8.182118184318202,0.0010344839885742993,0.012037846332874448,3.158127078918083e-06
8.182193184943207,0.0010321361405153109,0.010547534283008113,2.6903547545283293e-06
8.182268185568212,0.0010294862351416358,0.008838444829639296,2.1497151173706485e-06
8.182343186193219,0.0010265194328303447,0.006898185593428126,1.5325326535225085e-06
8.182418186818223,0.0010232208939585084,0.004713692367045824,8.349716427419575e-07
8.182493187443228,0.0010195757789031971,0.002271143138996448,5.301615382712229e-08


==> figs/data/euler_leblanc_p3_n1200_discrete_solution_e1091.csv <==
x,r,u,p
8.182568188068233,0.0010025983517391512,5.466529991669716e-05,4.4419856566996594e-10
8.18264318869324,0.0010024280986211274,5.100033289656554e-05,4.184853509220269e-10
8.182718189318244,0.0010022647054487733,4.7482452810949825e-05,3.938051369968856e-10
8.182793189943249,0.0010021080492523008,4.410913628838276e-05,3.7014020997192557e-10
8.182868190568255,0.0010019580070619216,4.0877850821113055e-05,3.4747278979089547e-10
8.18294319119326,0.0010018144559078477,3.7786055102600895e-05,3.2578503271131535e-10
8.183018191818265,0.0010016772728202905,3.483119935996643e-05,3.050590337151975e-10
8.18309319244327,0.0010015463348294622,3.201072568130308e-05,2.8527682888244463e-10
8.183168193068276,0.0010014215189655742,2.9322068337770923e-05,2.66420397726311e-10
8.183243193693281,0.0010013027022588385,2.676265410038805e-05,2.484716654903315e-10
8.183318194318286,0.001001189761739467,2.4329902551440998e-05,2.314125054061475e-10
8.18339319494329,0.0010010825744376712,2.2021226390438658e-05,2.1522474091167931e-10
8.183468195568297,0.001000981017383663,1.9834031734536386e-05,1.998901478291194e-10
8.183543196193302,0.0010008849676076544,1.7765718413360685e-05,1.8539045650223573e-10
8.183618196818307,0.001000794302139857,1.581368025816705e-05,1.7170735389250184e-10
8.183693197443311,0.0010007088980104825,1.3975305385266919e-05,1.5882248563358804e-10
8.183768198068318,0.0010006286322497427,1.2247976473662252e-05,1.4671745804376711e-10
8.183843198693323,0.0010005533818878496,1.0629071036829127e-05,1.35373840095812e-10
8.183918199318327,0.0010004830239550148,9.115961688594086e-06,1.247731653439773e-10
8.183993199943332,0.0010004174354814501,7.706016403050344e-06,1.148969338076807e-10
8.184068200568339,0.0010003564934973673,6.39659876846277e-06,1.0572661381151651e-10
8.184143201193343,0.0010003000750329783,5.185068235113793e-06,9.724364378125206e-11
8.184218201818348,0.0010002480571184946,4.068780357044403e-06,8.942943399547813e-11
8.184293202443353,0.0010002003167841284,3.045087027647187e-06,8.226536829259934e-11
8.18436820306836,0.001000156731060091,2.1113367090706447e-06,7.573280573287095e-11
8.184443203693364,0.0010001171769765946,1.2648746553961938e-06,6.98130822152022e-11
8.184518204318369,0.0010000815315638508,5.030431295519933e-07,6.448751204846664e-11
8.184593204943374,0.0010000496718520714,-1.768183860705663e-07,5.973738947707276e-11
8.18466820556838,0.0010000214748714681,-7.773729853292978e-07,5.554399016056572e-11
8.184743206193385,0.000999996817652253,-1.3012861404022467e-06,5.188857260704617e-11
8.18481820681839,0.0009999755772246374,-1.7512255102448864e-06,4.875237956020652e-11
8.184893207443395,0.0009999576306188335,-2.1298607554590344e-06,4.611663933979978e-11
8.184968208068401,0.000999942854865053,-2.4398633595971988e-06,4.3962567135369934e-11
8.185043208693406,0.0009999311269935076,-2.6839064569240803e-06,4.227136625308627e-11
8.18511820931841,0.000999922324034409,-2.8646646666552755e-06,4.1024229315537444e-11
8.185193209943415,0.0009999163230179691,-2.984813933691396e-06,4.020233941435317e-11
8.185268210568422,0.0009999130009743999,-3.0470313758642152e-06,3.978687121553398e-11
8.185343211193427,0.0009999122349339128,-3.0539951377097987e-06,3.975899201738078e-11
8.185418211818432,0.0009999139019267196,-3.0083842507820644e-06,4.0099862760927394e-11
8.185493212443436,0.0009999178789830325,-2.9128785005187256e-06,4.079063899278966e-11
8.185568213068443,0.0009999240431330628,-2.7701582996701824e-06,4.181247178035525e-11
8.185643213693448,0.0009999322714070225,-2.582904568300556e-06,4.314650857924755e-11
8.185718214318452,0.0009999424408351236,-2.3537986203688154e-06,4.477389405300675e-11
8.185793214943457,0.0009999544284475775,-2.085522056896717e-06,4.667577084493959e-11
8.185868215568464,0.0009999681112745963,-1.780756665729161e-06,4.8833280302097663e-11
8.185943216193468,0.0009999833663463917,-1.4421843278914674e-06,5.122756315135187e-11
8.186018216818473,0.0010000000706931753,-1.0724869305470966e-06,5.383976012753795e-11
8.186093217443478,0.001000018101345159,-6.743462865583895e-07,5.665101255365463e-11
8.186168218068484,0.0010000373353325545,-2.5044406065204366e-07,5.964246287310238e-11
8.18624321869349,0.001000057649685574,1.9653829780977663e-07,6.279525513395658e-11
8.186318219318494,0.0010000789214344287,6.639196154524846e-07,6.609053542527366e-11
8.186393219943499,0.0010001010276093306,1.1490190489067937e-06,6.950945226543459e-11
8.186468220568505,0.0010001238452404919,1.649156132222146e-06,7.303315694253306e-11
8.18654322119351,0.0010001472513581236,2.161650817677517e-06,7.6642803806821e-11
8.186618221818515,0.0010001711229924383,2.683823509991571e-06,8.031955051522577e-11
8.18669322244352,0.0010001953371736472,3.212995093934665e-06,8.404455822795736e-11
8.186768223068526,0.0010002197709319623,3.746486955345512e-06,8.779899175722618e-11
8.186843223693531,0.0010002443012975953,4.281620995555399e-06,9.156401966809247e-11
8.186918224318536,0.0010002688053007583,4.815719639223347e-06,9.532081433147207e-11
8.18699322494354,0.0010002931599716626,5.346105835585356e-06,9.905055192932145e-11
8.187068225568547,0.0010003172423405204,5.87010305312122e-06,1.0273441241202725e-10
8.187143226193552,0.0010003409294375432,6.3850352676422636e-06,1.0635357940802463e-10
8.187218226818556,0.001000364098292943,6.888226943803186e-06,1.0988924008566765e-10
8.187293227443561,0.0010003866259369312,7.377003010041228e-06,1.133225849673749e-10
8.187368228068568,0.00100040838939972,7.848688826945438e-06,1.1663480769607045e-10
8.187443228693573,0.0010004292657115213,8.300610149058755e-06,1.198071047539397e-10
8.187518229318577,0.0010004491319025464,8.730093080115026e-06,1.2282067513351554e-10
8.187593229943582,0.0010004678650030073,9.134464021712844e-06,1.256567199611079e-10
8.187668230568589,0.001000485342043116,9.511049615427526e-06,1.2829644207258697e-10
8.187743231193593,0.0010005014400530838,9.857176678361927e-06,1.3072104554152358e-10
8.187818231818598,0.001000516036063123,1.0170172132136276e-05,1.329117351596895e-10
8.187893232443603,0.0010005290071034452,1.0447362925316437e-05,1.3484971586991127e-10
8.18796823306861,0.001000540230204262,1.0686075949279281e-05,1.365161921512692e-10
8.188043233693614,0.0010005495823957853,1.0883637947512947e-05,1.3789236735662442e-10
8.188118234318619,0.0010005569407082271,1.1037375418348987e-05,1.3895944300245166e-10
8.188193234943624,0.0010005621821717991,1.114461451112236e-05,1.396986180109484e-10
8.18826823556863,0.0010005651838167126,1.1202680915754144e-05,1.4009108790438253e-10
8.188343236193635,0.0010005658226731801,1.1208899745750822e-05,1.4011804395163406e-10
8.18841823681864,0.001000563975771413,1.1160595414612857e-05,1.3976067226687617e-10
8.188493237443645,0.0010005595201416232,1.1055091505643857e-05,1.3900015286033333e-10
8.188568238068651,0.0010005523328140223,1.0889710635150518e-05,1.3781765864104435e-10
8.188643238693656,0.0010005422908188222,1.0661774309022011e-05,1.3619435437154703e-10
8.18871823931866,0.0010005292711862347,1.0368602772676165e-05,1.3411139557439215e-10
8.188793239943665,0.0010005131509464717,1.0007514854358116e-05,1.3154992739038307e-10
8.188868240568672,0.0010004938071297449,9.575827801775641e-06,1.2849108338842421e-10
8.188943241193677,0.0010004711167662659,9.0708571120537e-06,1.24915984326852e-10
8.189018241818681,0.0010004449568862467,8.489916354988942e-06,1.2080573686610764e-10
8.189093242443686,0.001000415204519899,7.830316989583138e-06,1.1614143223259771e-10
8.189168243068693,0.0010003817366974347,7.089368173832746e-06,1.1090414483357714e-10
8.189243243693697,0.0010003444304490655,6.2643765677496105e-06,1.0507493082287155e-10
8.189318244318702,0.0010003031628050031,5.352646129586151e-06,9.86348266172452e-11
8.189393244943707,0.0010002578107954595,4.351477905235845e-06,9.156484736320153e-11
8.189468245568714,0.0010002082514506464,3.258169810778108e-06,8.384598535399108e-11
8.189543246193718,0.0010001543618007754,2.0700164081341314e-06,7.545920839658317e-11
8.189618246818723,0.0010000960188760583,7.843086737978833e-07,6.638545812834039e-11
8.189693247443728,0.0010000330997067073,-6.0166623939555e-07,5.660564828312032e-11
8.189768248068734,0.0009999654813229336,-2.0906252475051626e-06,4.610066290650715e-11
8.18984324869374,0.0009998930407549495,-3.6852895877655773e-06,3.485135451986064e-11
8.189918249318744,0.0009998156550329665,-5.388385077960829e-06,2.2838542232848603e-11
8.189993249943749,0.0009997332011871965,-7.202642382938967e-06,1.0043009804108705e-11


==> figs/data/euler_leblanc_p3_n1200_discrete_solution_e1092.csv <==
x,r,u,p
8.190068250568755,0.0009999665267802272,-1.6882915298911272e-07,6.661278326018275e-11
8.19014325119376,0.0009999690046359464,-1.5629816192012476e-07,6.661678311039115e-11
8.190218251818765,0.0009999713823021544,-1.4427470532144032e-07,6.662062087903313e-11
8.19029325244377,0.000999973661579499,-1.3274964509677672e-07,6.662429949265886e-11
8.190368253068776,0.0009999758442686283,-1.217138436140312e-07,6.662782187703497e-11
8.19044325369378,0.00099997793217019,-1.1115816368747578e-07,6.663119095717452e-11
8.190518254318786,0.000999979927084832,-1.0107346856028093e-07,6.663440965736669e-11
8.19059325494379,0.0009999818308132024,-9.145062188736957e-08,6.663748090120554e-11
8.190668255568797,0.0009999836451559487,-8.228048771860085e-08,6.664040761161861e-11
8.190743256193802,0.0009999853719137191,-7.355393048228344e-08,6.664319271089461e-11
8.190818256818806,0.000999987012887161,-6.526181496901914e-08,6.66458391207108e-11
8.190893257443811,0.000999988569876923,-5.739500631587515e-08,6.664834976215971e-11
8.190968258068818,0.0009999900446836523,-4.994436999088713e-08,6.66507275557753e-11
8.191043258693822,0.0009999914391079971,-4.290077177789083e-08,6.665297542155857e-11
8.191118259318827,0.0009999927549506054,-3.625507776168356e-08,6.665509627900265e-11
8.191193259943832,0.0009999939940121248,-2.9998154313515234e-08,6.66570930471173e-11
8.191268260568838,0.000999995158093203,-2.4120868076908476e-08,6.665896864445285e-11
8.191343261193843,0.0009999962489944886,-1.861408595380847e-08,6.66607259891236e-11
8.191418261818848,0.0009999972685166287,-1.34686750910617e-08,6.666236799883064e-11
8.191493262443853,0.0009999982184602718,-8.67550286722427e-09,6.666389759088414e-11
8.19156826306886,0.000999999100626065,-4.2254368796993906e-09,6.666531768222507e-11
8.191643263693864,0.000999999916814657,-1.0934493220387435e-10,6.666663118944639e-11
8.191718264318869,0.0010000006688266954,3.681904977435906e-09,6.666784102881364e-11
8.191793264943874,0.001000001358462828,7.15744466915932e-09,6.666895011628495e-11
8.19186826556888,0.0010000019875237025,1.032640579221716e-08,6.666996136753061e-11
8.191943266193885,0.0010000025578099669,1.3197919836388843e-08,6.667087769795203e-11
8.19201826681889,0.0010000030711222693,1.5781118142870085e-08,6.667170202269996e-11
8.192093267443894,0.0010000035292612574,1.808513191483184e-08,6.667243725669255e-11
8.192168268068901,0.001000003934027579,2.011909222765013e-08,6.667308631463245e-11
8.192243268693906,0.001000004287221882,2.1892130038806904e-08,6.667365211102359e-11
8.19231826931891,0.0010000045906448144,2.341337619746202e-08,6.667413756018734e-11
8.192393269943915,0.001000004846097024,2.4691961453696173e-08,6.667454557627815e-11
8.192468270568922,0.0010000050553791587,2.5737016467425013e-08,6.667487907329848e-11
8.192543271193927,0.0010000052202918663,2.6557671816984294e-08,6.667514096511345e-11
8.192618271818931,0.0010000053426357947,2.7163058007386182e-08,6.667533416546466e-11
8.192693272443936,0.0010000054242115918,2.7562305478246634e-08,6.667546158798364e-11
8.192768273068943,0.0010000054668199056,2.7764544611383962e-08,6.667552614620459e-11
8.192843273693947,0.0010000054722613836,2.777890573808856e-08,6.667553075357678e-11
8.192918274318952,0.0010000054423366742,2.7614519146063683e-08,6.667547832347614e-11
8.192993274943957,0.001000005378846425,2.728051508603756e-08,6.667537176921648e-11
8.193068275568963,0.0010000052835912837,2.6786023778046514e-08,6.667521400406011e-11
8.193143276193968,0.0010000051583718985,2.6140175417389392e-08,6.667500794122783e-11
8.193218276818973,0.001000005004988917,2.535210018025311e-08,6.667475649390844e-11
8.193293277443978,0.001000004825242987,2.443092822900939e-08,6.66744625752677e-11
8.193368278068984,0.001000004620934757,2.338578971718274e-08,6.66741290984567e-11
8.193443278693989,0.0010000043938648742,2.222581479408961e-08,6.667375897661967e-11
8.193518279318994,0.001000004145833987,2.09601336091487e-08,6.667335512290123e-11
8.193593279943999,0.0010000038786427427,1.9597876315862568e-08,6.667292045045315e-11
8.193668280569005,0.0010000035940917896,1.814817307547037e-08,6.667245787244049e-11
8.19374328119401,0.0010000032939817753,1.6620154060271786e-08,6.667197030204716e-11
8.193818281819015,0.001000002980113348,1.5022949456622255e-08,6.667146065248105e-11
8.19389328244402,0.0010000026542871553,1.3365689467599296e-08,6.667093183697841e-11
8.193968283069026,0.0010000023183038454,1.1657504315340149e-08,6.667038676880789e-11
8.19404328369403,0.0010000019739640656,9.907524243050463e-09,6.666982836127381e-11
8.194118284319035,0.0010000016230684644,8.124879516684332e-09,6.66692595277191e-11
8.19419328494404,0.0010000012674176893,6.3187004262955214e-09,6.666868318152747e-11
8.194268285569047,0.0010000009088123882,4.4981172870597215e-09,6.666810223612517e-11
8.194343286194052,0.0010000005490532092,2.6722604399682767e-09,6.666751960498213e-11
8.194418286819056,0.0010000001899407999,8.502602521928083e-10,6.666693820161253e-11
8.194493287444061,0.0009999998332758083,-9.587528828787796e-10,6.666636093957493e-11
8.194568288069068,0.0009999994808588823,-2.7456485459350792e-09,6.666579073247165e-11
8.194643288694072,0.0009999991344906698,-4.501296292362998e-09,6.66652304939478e-11
8.194718289319077,0.0009999987959718186,-6.216565653198096e-09,6.666468313768955e-11
8.194793289944082,0.0009999984671029765,-7.882326136404045e-09,6.666415157742206e-11
8.194868290569088,0.0009999981496847917,-9.489447228480593e-09,6.666363872690666e-11
8.194943291194093,0.0009999978455179116,-1.1028798396400683e-08,6.66631474999376e-11
8.195018291819098,0.0009999975564029845,-1.2491249089876137e-08,6.666268081033821e-11
8.195093292444103,0.000999997284140658,-1.386766874395223e-08,6.666224157195645e-11
8.19516829306911,0.0009999970305315802,-1.514892678193123e-08,6.666183269866e-11
8.195243293694114,0.0009999967973763986,-1.6325892618624556e-08,6.666145710433074e-11
8.195318294319119,0.0009999965864757616,-1.738943566393394e-08,6.666111770285863e-11
8.195393294944123,0.0009999963996303166,-1.8330425326761272e-08,6.666081740813517e-11
8.19546829556913,0.0009999962386407118,-1.913973101924741e-08,6.666055913404612e-11
8.195543296194135,0.0009999961053075949,-1.98082221613397e-08,6.666034579446384e-11
8.19561829681914,0.000999996001431614,-2.0326768185688385e-08,6.666018030323898e-11
8.195693297444144,0.0009999959288134164,-2.0686238542871814e-08,6.666006557419157e-11
8.19576829806915,0.0009999958892536506,-2.0877502706950424e-08,6.666000452110172e-11
8.195843298694156,0.0009999958845529643,-2.0891430181349628e-08,6.666000005769956e-11
8.19591829931916,0.0009999959165120052,-2.0718890505071453e-08,6.666005509765478e-11
8.195993299944165,0.0009999959869314214,-2.0350753259234912e-08,6.666017255456556e-11
8.196068300569172,0.0009999960976118608,-1.977788807394532e-08,6.66603553419469e-11
8.196143301194176,0.000999996250353971,-1.899116463549227e-08,6.666060637321848e-11
8.196218301819181,0.0009999964469584,-1.7981452693876357e-08,6.666092856169189e-11
8.196293302444186,0.0009999966892257958,-1.6739622070664867e-08,6.666132482055736e-11
8.196368303069193,0.000999996978956806,-1.5256542667175945e-08,6.66617980628699e-11
8.196443303694197,0.0009999973179520788,-1.3523084472991703e-08,6.666235120153484e-11
8.196518304319202,0.0009999977080122617,-1.1530117574800018e-08,6.666298714929301e-11
8.196593304944207,0.000999998150938003,-9.26851216556486e-09,6.666370881870505e-11
8.196668305569213,0.0009999986485299504,-6.729138554025685e-09,6.666451912213548e-11
8.196743306194218,0.0009999992025887517,-3.90286717452501e-09,6.666542097173594e-11
8.196818306819223,0.0009999998149150548,-7.805685971651997e-10,6.666641727942812e-11
8.19689330744423,0.0010000004873095077,2.646886461706688e-09,6.6667510956886e-11
8.196968308069234,0.001000001221572758,6.388627128685038e-09,6.666870491551744e-11
8.197043308694239,0.0010000020195054537,1.0453782362163227e-08,6.667000206644555e-11
8.197118309319244,0.0010000028829082429,1.4851480940863041e-08,6.667140532048904e-11
8.19719330994425,0.0010000038135817733,1.9590851452034887e-08,6.667291758814241e-11
8.197268310569255,0.0010000048133266928,2.4681022279330295e-08,6.667454177955542e-11
8.19734331119426,0.0010000058839436492,3.0131121590345194e-08,6.667628080451198e-11
8.197418311819265,0.0010000070272332903,3.595027732383522e-08,6.667813757240853e-11
8.197493312444271,0.001000008244996264,4.214761717660247e-08,6.66801149922319e-11


==> figs/data/euler_leblanc_p3_n1200_discrete_solution_e1093.csv <==
x,r,u,p
8.197568313069276,0.0010000000679923542,4.1424270161510634e-11,6.666668047520051e-11
8.19764331369428,0.001000000062946175,3.834955963784301e-11,6.666667945026401e-11
8.197718314319285,0.001000000058104349,3.539937246424603e-11,6.666667846683666e-11
8.197793314944292,0.0010000000534631994,3.257146803923263e-11,6.666667752417151e-11
8.197868315569297,0.0010000000490190493,2.986360576108346e-11,6.66666766215217e-11
8.197943316194301,0.001000000044768222,2.727354502785591e-11,6.666667575814036e-11
8.198018316819306,0.0010000000407070404,2.479904523739275e-11,6.666667493328057e-11
8.198093317444313,0.0010000000368318278,2.243786578733078e-11,6.666667414619544e-11
8.198168318069317,0.0010000000331389074,2.018776607510916e-11,6.666667339613807e-11
8.198243318694322,0.0010000000296246023,1.8046505497977773e-11,6.66666726823616e-11
8.198318319319327,0.0010000000262852355,1.6011843453005232e-11,6.666667200411912e-11
8.198393319944334,0.0010000000231171302,1.4081539337086809e-11,6.666667136066372e-11
8.198468320569338,0.0010000000201166098,1.2253352546952212e-11,6.666667075124854e-11
8.198543321194343,0.0010000000172799973,1.0525042479173189e-11,6.666667017512668e-11
8.198618321819348,0.0010000000146036156,8.894368530170927e-12,6.666666963155122e-11
8.198693322444354,0.0010000000120837884,7.35909009622331e-12,6.66666691197753e-11
8.198768323069359,0.0010000000097168382,5.916966573472042e-12,6.666666863905201e-11
8.198843323694364,0.0010000000074990888,4.565757357929587e-12,6.666666818863447e-11
8.198918324319369,0.001000000005426863,3.3032218454858912e-12,6.666666776777578e-11
8.198993324944375,0.0010000000034964837,2.127119431915033e-12,6.666666737572904e-11
8.19906832556938,0.0010000000017042745,1.035209512881636e-12,6.666666701174738e-11
8.199143326194385,0.0010000000000465585,2.5251483947149576e-14,6.666666667508389e-11
8.19921832681939,0.0009999999985196586,-9.049952594240333e-13,6.666666636499168e-11
8.199293327444396,0.0009999999971198983,-1.757771321858659e-12,6.666666608072386e-11
8.1993683280694,0.0009999999958436002,-2.5353173080687856e-12,6.666666582153355e-11
8.199443328694406,0.000999999994687088,-3.2398738228462263e-12,6.666666558667384e-11
8.19951832931941,0.0009999999936466846,-3.873681471057054e-12,6.666666537539783e-11
8.199593329944417,0.0009999999927187131,-4.438980857636333e-12,6.666666518695866e-11
8.199668330569422,0.000999999991899497,-4.938012587583003e-12,6.666666502060941e-11
8.199743331194426,0.000999999991185359,-5.37301726595491e-12,6.66666648756032e-11
8.199818331819431,0.0009999999905726225,-5.7462354978640365e-12,6.666666475119313e-11
8.199893332444438,0.0009999999900576104,-6.059907888471851e-12,6.666666464663231e-11
8.199968333069442,0.0009999999896366464,-6.3162750429848595e-12,6.666666456117384e-11
8.200043333694447,0.000999999989306053,-6.517577566650316e-12,6.666666449407086e-11
8.200118334319452,0.000999999989062154,-6.666056064752066e-12,6.666666444457644e-11
8.200193334944458,0.0009999999889012717,-6.763951142606613e-12,6.666666441194371e-11
8.200268335569463,0.0009999999888197302,-6.8135034055592845e-12,6.666666439542576e-11
8.200343336194468,0.0009999999888138519,-6.816953458980619e-12,6.66666643942757e-11
8.200418336819473,0.0009999999888799605,-6.7765419082628715e-12,6.666666440774666e-11
8.20049333744448,0.0009999999890143788,-6.694509358816725e-12,6.666666443509173e-11
8.200568338069484,0.0009999999892134298,-6.573096416068139e-12,6.666666447556401e-11
8.200643338694489,0.0009999999894734371,-6.414543685455361e-12,6.666666452841662e-11
8.200718339319494,0.0009999999897907239,-6.221091772426134e-12,6.666666459290268e-11
8.2007933399445,0.0009999999901616128,-5.994981282435031e-12,6.666666466827528e-11
8.200868340569505,0.0009999999905824274,-5.738452820940972e-12,6.66666647537875e-11
8.20094334119451,0.0009999999910494906,-5.453746993404915e-12,6.66666648486925e-11
8.201018341819514,0.0009999999915591257,-5.143104405287692e-12,6.666666495224336e-11
8.201093342444521,0.000999999992107656,-4.80876566204802e-12,6.66666650636932e-11
8.201168343069526,0.000999999992691404,-4.452971369140683e-12,6.66666651822951e-11
8.20124334369453,0.0009999999933066937,-4.077962132014856e-12,6.666666530730221e-11
8.201318344319535,0.0009999999939498477,-3.68597855611263e-12,6.66666654379676e-11
8.201393344944542,0.0009999999946171893,-3.279261246867662e-12,6.66666655735444e-11
8.201468345569547,0.0009999999953050418,-2.8600508097040308e-12,6.666666571328571e-11
8.201543346194551,0.0009999999960097281,-2.4305878500352093e-12,6.666666585644463e-11
8.201618346819556,0.0009999999967275715,-1.993112973263242e-12,6.666666600227427e-11
8.201693347444563,0.0009999999974548953,-1.5498667847780847e-12,6.666666615002775e-11
8.201768348069567,0.0009999999981880222,-1.1030898899570692e-12,6.666666629895817e-11
8.201843348694572,0.0009999999989232756,-6.55022894164594e-13,6.666666644831863e-11
8.201918349319577,0.0009999999996569788,-2.0790640275191586e-13,6.666666659736226e-11
8.201993349944583,0.001000000000385455,2.3601897894284626e-13,6.666666674534214e-11
8.202068350569588,0.001000000001105027,6.745126455945512e-13,6.66666668915114e-11
8.202143351194593,0.001000000001812018,1.1053339918907464e-12,6.666666703512312e-11
8.202218351819598,0.0010000000025027513,1.526242412531148e-12,6.666666717543045e-11
8.202293352444604,0.00100000000317355,1.9349973022270374e-12,6.666666731168646e-11
8.202368353069609,0.0010000000038207374,2.3293580557004095e-12,6.666666744314426e-11
8.202443353694614,0.0010000000044406365,2.7070840676830274e-12,6.666666756905699e-11
8.202518354319619,0.0010000000050295705,3.0659347329152714e-12,6.666666768867772e-11
8.202593354944625,0.0010000000055838624,3.4036694461448168e-12,6.666666780125956e-11
8.20266835556963,0.0010000000060998355,3.718047602125202e-12,6.666666790605564e-11
8.202743356194635,0.0010000000065738131,4.006828595614144e-12,6.666666800231907e-11
8.20281835681964,0.001000000007002118,4.2677718213717895e-12,6.666666808930294e-11
8.202893357444646,0.0010000000073810736,4.498636674158709e-12,6.666666816626036e-11
8.20296835806965,0.001000000007707003,4.697182548733794e-12,6.666666823244444e-11
8.203043358694655,0.0010000000079762293,4.8611688398519505e-12,6.666666828710829e-11
8.20311835931966,0.0010000000081850757,4.988354942261643e-12,6.666666832950502e-11
8.203193359944667,0.0010000000083298652,5.076500250702269e-12,6.666666835888773e-11
8.203268360569671,0.0010000000084069214,5.123364159901376e-12,6.666666837450953e-11
8.203343361194676,0.0010000000084125669,5.126706064571706e-12,6.666666837562353e-11
8.203418361819681,0.001000000008343125,5.084285359408074e-12,6.666666836148284e-11
8.203493362444688,0.0010000000081949192,4.993861439084088e-12,6.666666833134056e-11
8.203568363069692,0.0010000000079642723,4.8531936982487035e-12,6.66666682844498e-11
8.203643363694697,0.0010000000076475074,4.660041531522608e-12,6.666666822006366e-11
8.203718364319702,0.0010000000072409479,4.412164333494447e-12,6.666666813743527e-11
8.203793364944708,0.0010000000067409169,4.10732149871688e-12,6.666666803581771e-11
8.203868365569713,0.0010000000061437374,3.743272421702476e-12,6.666666791446411e-11
8.203943366194718,0.0010000000054457326,3.3177764969194344e-12,6.666666777262758e-11
8.204018366819723,0.0010000000046432257,2.8285931187871716e-12,6.66666676095612e-11
8.20409336744473,0.00100000000373254,2.273481681671682e-12,6.666666742451811e-11
8.204168368069734,0.0010000000027099983,1.6502015798808205e-12,6.666666721675138e-11
8.204243368694739,0.001000000001571924,9.565122076593166e-13,6.666666698551415e-11
8.204318369319743,0.0010000000003146403,1.901729591837425e-13,6.666666673005952e-11
8.20439336994475,0.0009999999989344702,-6.510567714428036e-13,6.666666644964058e-11
8.204468370569755,0.0009999999974277369,-1.5694175901961047e-12,6.666666614351046e-11
8.20454337119476,0.0009999999957907635,-2.5671501031363757e-12,6.666666581092226e-11
8.204618371819764,0.0009999999940198733,-3.6464949164140916e-12,6.666666545112908e-11
8.20469337244477,0.000999999992111389,-4.809692636275823e-12,6.666666506338404e-11
8.204768373069776,0.0009999999900616346,-6.0589838690703884e-12,6.666666464694023e-11
8.20484337369478,0.0009999999878669325,-7.396609221255092e-12,6.666666420105079e-11
8.204918374319785,0.000999999985523606,-8.824809299402067e-12,6.666666372496877e-11
8.204993374944792,0.0009999999830279786,-1.0345824710204952e-11,6.666666321794734e-11


==> figs/data/euler_leblanc_p4_n120_continuous_solution.csv <==
x,r,u,p
0.0,1.0,0.0,0.06666666666666668
0.012950487348450855,0.9999999954351927,1.5216041651163302e-09,0.06666666615946536
0.0375,1.0000000037413443,-1.2471174839410012e-09,0.06666666708237258
0.06204951265154915,1.0000000015052455,-5.017485875354411e-10,0.06666666683391613
0.075,0.9999999733058991,8.898029121669238e-09,0.06666666370065687
0.075,0.9999999819757529,6.008077856873519e-09,0.06666666466397392
0.08795048734845085,0.999999999554504,1.484979809195778e-10,0.06666666661716716
0.11249999999999999,1.000000014258551,-4.752851907005852e-09,0.06666666825095048
0.13704951265154913,0.9999999631282226,1.2290589139383687e-08,0.06666666256980355
0.15,1.0000000080421725,-2.6807210689068538e-09,0.06666666756024013
0.15,1.0000000074852575,-2.495081642261021e-09,0.06666666749836027
0.16295048734845086,1.0000000535541453,-1.7851388604044073e-08,0.06666667261712948
0.1875,0.999999950874004,1.6375335785737643e-08,0.06666666120822125
0.21204951265154914,1.0000000116012158,-3.867087262277708e-09,0.06666666795569531
0.225,1.0000002055549266,-6.851824512231722e-08,0.06666668950608434
0.225,1.0000001454798049,-4.849320272658576e-08,0.0666666828310686
0.23795048734845087,0.9999999921987683,2.600364715188621e-09,0.066666665799878
0.2625,0.9999998820029478,3.933238865382881e-08,0.06666665355587101
0.28704951265154915,1.0000003041743477,-1.0139149707807113e-07,0.06666670046383873
0.3,0.9999999808814736,6.373205061042369e-09,0.06666666454226451
0.3,0.9999999866320938,4.456380147730824e-09,0.06666666518120616
0.3129504873484508,0.9999995691810637,1.4360608532903954e-07,0.06666661879798479
0.3375,1.0000003160483408,-1.0534918060705076e-07,0.06666670178306704
0.36204951265154917,1.0000001615078316,-5.383648291834425e-08,0.06666668461216226
0.375,0.9999984826876098,5.057740416729202e-07,0.06666649807548924
0.375,0.9999989022588351,3.659169985061267e-07,0.06666654469442233
0.38795048734845083,0.9999995487623318,1.5041058650346007e-07,0.06666661652981888
0.4125,1.000001334775497,-4.4492287578529985e-07,0.06666681497442321
0.4370495126515492,0.9999980092313996,6.635869218295881e-07,0.06666644547131886
0.45,0.9999977171641606,7.60960263304582e-07,0.06666641301363072
0.45,0.999998216653397,5.944636164292956e-07,0.06666646851236256
0.46295048734845085,1.0000022015713526,-7.338642447050138e-07,0.06666691128843961
0.48750000000000004,1.0000005553161277,-1.8509956524353107e-07,0.06666672836654369
0.5120495126515492,0.9999944227221511,1.8590830169951728e-06,0.06666604697463088
0.525,1.0000043805249919,-1.4600968352576014e-06,0.06666715336703219
0.525,1.0000028542916406,-9.513443287523322e-07,0.06666698378204591
0.5379504873484509,1.00000861414875,-2.8714151562150452e-06,0.06666762381054743
0.5625,0.9999928362610203,2.387970686037644e-06,0.06666587068023831
0.5870495126515491,0.9999962420392648,1.2525209357335313e-06,0.0666662491607322
0.6,1.0000253706112008,-8.456226856502167e-06,0.0666694854566259
0.6,1.0000189476387222,-6.315108768903185e-06,0.06666877172951745
0.6129504873484508,1.0000144259035093,-4.808996776391891e-06,0.06666826968100821
0.6375,0.9999729037967756,9.032641410017922e-06,0.066663655840585
0.6620495126515492,1.0000171021607254,-5.7015642385920394e-06,0.06666856720973455
0.675,1.0000629536050554,-2.098084005666231e-05,0.06667366057349784
0.675,1.0000510515735404,-1.701255465424977e-05,0.066672337711234
0.6879504873484509,1.000009862299223,-3.2897945880313513e-06,0.06666776327209781
0.7125,0.9999341055038511,2.1967908062114517e-05,0.06665934435234684
0.7370495126515492,1.0000758602125404,-2.5289961920727433e-05,0.06667509708017441
0.75,1.0001276163633326,-4.2522592631751036e-05,0.06668084206958061
0.75,1.000112667020788,-3.7535353427110446e-05,0.06667917939102731
0.7629504873484508,0.9999919926909943,2.6586577785127044e-06,0.06666578045227929
0.7875,0.9998456138572935,5.147548821469517e-05,0.0666495099371565
0.8120495126515491,1.0001890733621852,-6.30361055401311e-05,0.06668768134888627
0.825,1.000292985490747,-9.759965473465634e-05,0.06669920623374918
0.825,1.000272110333949,-9.063683016016463e-05,0.0666968844350719
0.8379504873484508,1.0000365481463611,-1.221549831192551e-05,0.06667073859501278
0.8625,0.9996206025376358,0.00012652248844326072,0.06662450318193758
0.8870495126515492,1.0002391428767405,-7.977535421313563e-05,0.0666932626665493
0.9,1.000627709758067,-0.00020900101136129507,0.06673636278291945
0.9,1.0005624558877901,-0.00018744622194660218,0.0667291729405162
0.9129504873484509,1.0001303671683277,-4.339806113109693e-05,0.06668113367194663
0.9375,0.9966206300171174,0.0011275831508565889,0.06629165257974258
0.9620495126515491,0.9902963694062339,0.0032452970689169428,0.06559189889535504
0.975,0.9865127892576839,0.004515253204834861,0.06517511306159868
0.975,0.9864565318962337,0.004534414865528339,0.06516884122411695
0.9879504873484508,0.9824272139657353,0.005892633427425989,0.06472546839430939
1.0125,0.9745533001065528,0.008554861120603873,0.06386342127746762
1.037049512651549,0.9665304365199925,0.011283729390869152,0.06298935220399572
1.05,0.9622458701082673,0.012744729110167856,0.06252533836858908
1.05,0.9622503899465386,0.012742938474798491,0.06252590552153334
1.062950487348451,0.9579757338109578,0.014210320002642307,0.06206261612716847
1.0875,0.9498304585039213,0.017009723479494022,0.06118639384716326
1.112049512651549,0.9417047896359751,0.019823626750272536,0.06031563086393667
1.125,0.937393119433095,0.0213121310819923,0.05985904432297935
1.125,0.9373896303520977,0.021311958576233483,0.05985909773800929
1.137950487348451,0.9331583433406901,0.022801947063784255,0.05940482124456874
1.1625,0.9250497979485108,0.025629720035776116,0.0585502717212284
1.187049512651549,0.9170482950246751,0.028459920927690754,0.05770484877571479
1.2,0.9127229322185902,0.029953519640161137,0.05726265571401358
1.2,0.9127084697008014,0.029953498289822838,0.05726266259385425
1.212950487348451,0.9086420440564307,0.031447322799166885,0.05682310421137913
1.2374999999999998,0.9006017993002622,0.034279777541427726,0.055997084788123624
1.262049512651549,0.892801896081311,0.03711340090328989,0.055180343415386024
1.275,0.8884395538763283,0.03860890047244638,0.054753161979786774
1.275,0.888411317446142,0.03860889445815032,0.05475316250645598
1.2879504873484509,0.884511057054,0.040105020783966334,0.05432845885434716
1.3125,0.8765643410348052,0.04294340938456529,0.053529944122733666
1.3370495126515491,0.8689028957582421,0.04578552337722819,0.05273984243487728
1.35,0.8647035690253945,0.047286597284740654,0.05232629631720987
1.35,0.8646916912052498,0.04728660382107304,0.05232629239021937
1.362950487348451,0.8606461013238145,0.0487890761710912,0.051915011478123566
1.3875000000000002,0.8529476949094453,0.05164127841900154,0.051141305657795774
1.412049512651549,0.8452048906745391,0.05449901138093455,0.05037544088663216
1.425,0.8413481240120151,0.05600888399588898,0.04997448713666008
1.425,0.8413708373114833,0.056008882222898584,0.049974489270088865
1.437950487348451,0.8371477428749513,0.057520350871178814,0.04957566102002901
1.4625,0.8295759991307685,0.060389940087395906,0.04882554521378131
1.487049512651549,0.8219221944198795,0.06326535936292114,0.04808299233684029
1.5,0.8178628485452263,0.06478454959126173,0.047694390628966396
1.5,0.8178485180995508,0.06478452894438125,0.04769439529879021
1.512950487348451,0.8140568934906984,0.06630524625401621,0.04730788106392554
1.5375,0.8064257161620181,0.06919226220163377,0.04658097210233563
1.562049512651549,0.7990055953124185,0.07208443861695694,0.04586179519956123
1.575,0.7950416064688453,0.07361196912118499,0.0454855210690036
1.575,0.7950478775335537,0.0736120050941289,0.04548551289193193
1.587950487348451,0.7909962663833914,0.07514083880507955,0.04511145401142465
1.6124999999999998,0.7837409354780457,0.0780418129510103,0.044408388440226314
1.637049512651549,0.7762390353746084,0.08094609822561981,0.04371328936300916
1.65,0.7723981311973238,0.08247950086138121,0.043349862325263354
1.65,0.772397104563297,0.08247945352104095,0.04334987364681596
1.6629504873484509,0.7686046950362075,0.08401347514592673,0.04298866885807331
1.6875,0.7611554171933087,0.08692374470696031,0.04231010114486185
1.7120495126515491,0.7540636495958126,0.08983727591001262,0.04163937731674298
1.725,0.7502167894375023,0.09137560586426442,0.04128862767795381
1.725,0.7502201078777175,0.09137565969884898,0.04128861450289032
1.737950487348451,0.7462854834883922,0.09291542448489626,0.04093997249121865
1.7625000000000002,0.739209967941757,0.0958377393449291,0.040284741480521205
1.787049512651549,0.7319203077239875,0.0987649075238059,0.039636844683102704
1.8,0.7281474820384467,0.10031098811591063,0.03929807455233849
1.8,0.7281325330867577,0.10031092340879753,0.03929808779913271
1.812950487348451,0.7246033870677633,0.10185773618797465,0.038961415806971926
1.8375,0.7173964831247064,0.10479227339943732,0.03832899706983148
1.862049512651549,0.7103816422142962,0.10772870848543743,0.03770453120826085
1.875,0.7068085960098167,0.10927854136469228,0.037378179125879034
1.875,0.706836685523097,0.10927862227148699,0.037378168976905005
1.887950487348451,0.7029106874027461,0.11082958387258662,0.03705385925591357
1.9125,0.6960385832848442,0.11377317082530339,0.036444663836261514
1.937049512651549,0.6892174081696222,0.11672448678173646,0.03584175875106263
1.95,0.6853619805273291,0.11828502299929913,0.035526248034725684
1.95,0.6853377701103256,0.11828497304628642,0.035526248318673063
1.962950487348451,0.6817826101757316,0.1198482855845056,0.0352124738963714
1.9874999999999998,0.6749882508853117,0.12281857505797716,0.03462226335593319
2.012049512651549,0.6679700602587547,0.12579403387051652,0.034039074963219715
2.025,0.6644670971137872,0.12736428605252595,0.03373451918056383
2.025,0.6644574811386477,0.1273641975708663,0.03373453597418923
2.037950487348451,0.6610856430061154,0.12893256168865788,0.033432439420130265
2.0625,0.6541703811456636,0.13189874709040617,0.03286700031395653
2.087049512651549,0.6475227253435981,0.13485150505403937,0.03231189225992487
2.1,0.6442109169923236,0.13640347969598227,0.03202308240604966
2.1,0.6442452191674327,0.1364036658150453,0.03202306241637606
2.112950487348451,0.6405605591524836,0.13795344954885028,0.031736701894844545
2.1375,0.6340144760462058,0.14088516288627567,0.03120080144568301
2.162049512651549,0.627822013782698,0.143806804035847,0.030673800088260893
2.175,0.6243720706911211,0.14533671136884482,0.030400658386700606
2.175,0.6243823545822218,0.1453367609763499,0.03040065193471102
2.1879504873484508,0.6208548002006983,0.1468535796865709,0.030131850910987197
2.2125,0.6148637179901629,0.14967408353879702,0.029637117949327385
2.237049512651549,0.6088980078582698,0.15241631961530297,0.029162254088008852
2.25,0.6056302942800339,0.15384113308067876,0.028918010524837216
2.25,0.6055995678796836,0.15384080801806213,0.02891805043987824
2.262950487348451,0.6027316919324822,0.15525807373354514,0.028676773643045272
2.2875,0.5972213023300682,0.15795515503155538,0.028221818435229716
2.3120495126515492,0.5911787813757603,0.1606893122307932,0.02776653855202217
2.325,0.5879771043744141,0.16215378249212173,0.027525194617260024
2.325,0.5879358361411255,0.1621537861176317,0.02752516806868054
2.337950487348451,0.5850951922905403,0.16363631285105235,0.02728256533702148
2.3625,0.5790203529478335,0.16651144017946662,0.02681674778235702
2.387049512651549,0.5726629621850593,0.1694952977495579,0.02634026278527185
2.4,0.5694889800957983,0.17110804030532142,0.02608554763104189
2.4,0.5694686097053233,0.17110787018144238,0.02608555961550216
2.412950487348451,0.5664198992262022,0.17271994137708993,0.025832841766686706
2.4375,0.5601761719249857,0.17565932761417186,0.025377015507737546
2.462049512651549,0.5544713701975593,0.17840085882083215,0.024957934614898945
2.475,0.5518037868514121,0.17981032297974997,0.024744614313670567
2.475,0.5518114231135944,0.17980952079615803,0.024744734313283955
2.487950487348451,0.5490095578823453,0.18122599741676113,0.0245317641429808
2.5125,0.5430520305999125,0.18405967126160758,0.02411020879481666
2.537049512651549,0.5371763592133266,0.1870880006494454,0.023666210824124605
2.55,0.5342472202466316,0.18870145682000697,0.023432217445474756
2.55,0.5342664503623291,0.18870264118020186,0.02343205591196824
2.5629504873484508,0.5310834142162716,0.19029657235913425,0.023202639082117425
2.5875,0.525088291922427,0.19317826412529,0.02279264990567326
2.612049512651549,0.5196344368727114,0.1960227797687618,0.022393803918145817
2.625,0.5167330880806089,0.19761398976133604,0.022173062108227764
2.625,0.5167604553069648,0.19761292185988388,0.02217321465247227
2.637950487348451,0.5134032778906259,0.1992927601427447,0.021942030165942632
2.6625,0.5065801078944877,0.2027213128838188,0.02147637948997757
2.6870495126515492,0.5001370818383368,0.2062666955400156,0.02100317311656742
2.7,0.49693994868246427,0.20807530906898092,0.02076485654569803
2.7,0.4969515583168964,0.20807531409041624,0.020764846048640036
2.712950487348451,0.49372218018624375,0.20975736372637885,0.02054512012616925
2.7375,0.4882416298919278,0.2124909831022642,0.020192179270905056
2.762049512651549,0.4835660587718503,0.21507342941009253,0.01986340256386863
2.775,0.4809059131982851,0.216593468431362,0.019671821513927205
2.775,0.4809093979272642,0.2165853049091564,0.01967280535464102
2.787950487348451,0.4785414019095316,0.2178724563218097,0.019511756381406047
2.8125,0.47289785942574486,0.2207721648420572,0.019152783311392366
2.837049512651549,0.46715096641612236,0.22406693234271724,0.018751407308380912
2.85,0.4652135101420296,0.22526690852663614,0.01860678971212745
2.85,0.46517354690678975,0.22526724979489532,0.018606685670732384
2.862950487348451,0.46348258570013273,0.22630768697369436,0.018482050558142213
2.8875,0.45728132576235914,0.22954626258646194,0.018098285624721152
2.912049512651549,0.4504699220349188,0.23334142367730729,0.017657123986492225
2.925,0.4484039742126766,0.234589061658907,0.017513966388110525
2.925,0.44833287716149844,0.23460071526384704,0.01751255583276435
2.9379504873484508,0.4449304195885909,0.2366810674472503,0.017275930074211233
2.9625,0.43687275608877946,0.24115404888098954,0.016775522195084085
2.987049512651549,0.4304081766245016,0.24481243559224783,0.01637524363061438
3.0,0.42859312092464186,0.24596453996511974,0.016250770939781323
3.0,0.42856078240711915,0.24596590249752476,0.016250633607518928
3.012950487348451,0.427424942745748,0.24683984869249934,0.016156647516216954
3.0375,0.4255761316393902,0.24800260766485857,0.016032161467968462
3.0620495126515492,0.4169255159285987,0.25288191854933617,0.015518598893854589
3.075,0.414480393334252,0.2542764939598547,0.01537434608942775
3.075,0.41449272241765267,0.254278056759556,0.015374236422633965
3.087950487348451,0.41309485108059,0.25515001134476845,0.01528451679117716
3.1125,0.4082560822718809,0.25826894199041317,0.014967118806165892
3.137049512651549,0.401467462647932,0.26226393950139415,0.014568222890042132
3.15,0.3988330697332843,0.2637487109998389,0.014422302992788329
3.15,0.39888188054421253,0.26374034205076863,0.014423166932573655
3.162950487348451,0.3950879363629293,0.26597437586993694,0.014205817517625606
3.1875,0.3897677926858499,0.2695437758067259,0.013864082602275509
3.212049512651549,0.3860945906396539,0.2721039480290001,0.01362268109237299
3.225,0.3834473112889983,0.2737256350895649,0.01347143645695405
3.225,0.38343467112192564,0.27373429813549294,0.013470600950042887
3.237950487348451,0.38100709450085674,0.27510655917754406,0.013343732489485104
3.2625,0.3760051593749839,0.2780588088483306,0.013074147007709157
3.287049512651549,0.37191376304903795,0.2808601252886091,0.012822449489638009
3.3,0.3701931592596835,0.2820915472076129,0.012712974550316709
3.3,0.37016816238902367,0.2820899366824743,0.012713092427875754
3.3129504873484508,0.36822603084215455,0.28341135153566915,0.012596484451808115
3.3375,0.3632083907705601,0.2864000831771097,0.012336020763577964
3.362049512651549,0.3576162762527017,0.2898885536863143,0.01203788755479185
3.375,0.3549489754589933,0.29175912565676315,0.011880398951615408
3.375,0.35495237946210495,0.2917597046006267,0.011880384175411781
3.387950487348451,0.35257628235106725,0.29355181293864124,0.011730881246058937
3.4125,0.3483093871638366,0.2967425064956938,0.0114680758025462
3.4370495126515492,0.34365462241013606,0.2997263707560048,0.011226335468337189
3.45,0.34104395399707516,0.3013045548280132,0.011100256787523721
3.45,0.34105559983330674,0.30130825111448234,0.011099965574211402
3.462950487348451,0.3385460691020653,0.3028489655436427,0.010978087479642278
3.4875,0.33429912301670006,0.305847378292291,0.010744174233385629
3.512049512651549,0.3306166989429985,0.30870121787399324,0.010525210928055024
3.525,0.32858125270904404,0.3101653016593036,0.010414237797210655
3.525,0.32856229847384805,0.3101675339038073,0.010414043211510135
3.537950487348451,0.32638442390734185,0.3116220286976445,0.01030478495477291
3.5625,0.3215802529617625,0.31462747550061776,0.010082013403445621
3.587049512651549,0.3168762939223201,0.31787434954960625,0.009845853788498513
3.6,0.31470899777943245,0.31959103630378444,0.009722683640969695
3.6,0.31471261081238133,0.3195905628635034,0.009722743065812464
3.612950487348451,0.3127012815208946,0.32128920517973725,0.009601901664590953
3.6375,0.3088779683850229,0.32443191656605475,0.009381185827603307
3.662049512651549,0.30449940235280837,0.32750790176960437,0.009168993797454736
3.675,0.30204228734701377,0.3291054380878681,0.009060477760850585
3.675,0.3020492859561412,0.32910530704340185,0.009060476319613788
3.6879504873484508,0.29963485020039404,0.3306805712352136,0.008954646711090466
3.7125,0.2955870805512257,0.3336173024668949,0.008760262188547478
3.737049512651549,0.2921558396195692,0.336502393148765,0.008572612391187884
3.75,0.29034717751410394,0.33803465322670073,0.00847415127463083
3.75,0.2903372089588809,0.33803434698671936,0.008474169983650163
3.762950487348451,0.288376756858743,0.33960655523713096,0.008374002827900389
3.7875,0.28408078002759984,0.3426713306652711,0.00818137458171886
3.8120495126515492,0.2795047365514134,0.3458201932437608,0.007987283404502868
3.825,0.2772266555068155,0.34750087639525573,0.0078852615993613
3.825,0.2772343913473886,0.34750163185399585,0.007885222299589194
3.837950487348451,0.27514398412840596,0.3491700763530947,0.007784965293811425
3.8625,0.2716635239265825,0.35231870727455356,0.007598421363911896
3.887049512651549,0.2682843619005456,0.3554378316288834,0.007416935142291494
3.9,0.2663568188638971,0.3570640645595389,0.007323679183656045
3.9,0.26634993649122196,0.3570641417103341,0.007323668182500185
3.912950487348451,0.26429726243157237,0.358676302077464,0.007232207687963494
3.9375,0.26014450528090055,0.3616937831662169,0.007063723229402751
3.962049512651549,0.2561463899494557,0.3646514895366004,0.006901961811393969
3.975,0.25423333440577867,0.366199799956588,0.006818496782065472
3.975,0.2542388572423007,0.3662001347139102,0.0068184864372145
3.987950487348451,0.25245362668020416,0.367749815338688,0.0067356877061025494
4.0125,0.24925892949730794,0.37073601342846507,0.006578115232932561
4.037049512651549,0.24584162237557072,0.37382303099695874,0.006417937205399865
4.05,0.24384687873838268,0.37548942627165904,0.006332727756023618
4.05,0.24384342930430603,0.37548898220725224,0.006332740689968829
4.06295048734845,0.241738791365989,0.3771742013766641,0.00624755089039425
4.0875,0.23765191625206356,0.3803690841865759,0.006088824971133487
4.1120495126515495,0.23385877269819821,0.38350089699235074,0.005936805147465063
4.125,0.23206964083292503,0.3851014911956338,0.005860394787529237
4.125,0.23207227746769976,0.38510073155763647,0.005860437951787314
4.1379504873484505,0.2304075024862728,0.3866647482401579,0.00578654066286762
4.1625,0.22744524937048965,0.3895364742530556,0.00565271981315816
4.18704951265155,0.2243804310069615,0.39239718987301253,0.005521637032310454
4.2,0.22263687380246147,0.39395052513371603,0.005451395891191626
4.2,0.22263650107968805,0.3939508048023132,0.005451378772790952
4.212950487348451,0.22080649655810816,0.39555014965783747,0.005379773135517611
4.237500000000001,0.2172073435091717,0.39869457658264434,0.005241147523049405
4.26204951265155,0.21364049211218558,0.4018898816729624,0.005103298701688424
4.275,0.21182491218054572,0.40354998649632345,0.005032894550381475
4.275,0.21182554098460757,0.40354872521360236,0.005032949142931456
4.287950487348451,0.21005261562411823,0.4051832702598879,0.0049644459849428595
4.3125,0.20677958563032414,0.40820021495778785,0.004840150805634156
4.337049512651549,0.2035168395609183,0.41120361613272927,0.004719114033238726
4.35,0.2017739210280998,0.41281643170252164,0.004655180247601176
4.35,0.20177336102603702,0.4128174756766621,0.004655139351758633
4.36295048734845,0.2000231123950367,0.41444773411019264,0.0045912349820993025
4.387499999999999,0.1967203880081331,0.417556143071083,0.004471323425171118
4.412049512651549,0.19350412272222425,0.42059845359245485,0.004356357250973722
4.425,0.19183653252092256,0.4221750613448144,0.00429770865238427
4.425,0.19183593860317247,0.4221756117498428,0.004297687365945059
4.43795048734845,0.19017373197657758,0.4237477128252072,0.004239849843454674
4.4625,0.18698313224185958,0.4267837608459354,0.004130001910219749
4.4870495126515495,0.18374681132813978,0.4299090955207405,0.0040195073253401475
4.5,0.18204803356077462,0.43156994876817056,0.00396185408281447
4.5,0.18204885667211193,0.43156912261123975,0.003961883650383874
4.5129504873484505,0.18036953922300325,0.4332228379446794,0.003905202608288153
4.5375,0.1772648140747092,0.4363036200455042,0.003801503301908633
4.56204951265155,0.17422534661619576,0.4393412258877091,0.0037015722835059208
4.575,0.17262952623803626,0.44094320922510155,0.00364975867855142
4.575,0.17262882581236524,0.44094370628093366,0.0036497417103879275
4.587950487348451,0.17103529587557134,0.4425489797025232,0.0035984241747159832
4.612500000000001,0.16802049334067368,0.4456037939309106,0.003502412000741457
4.63704951265155,0.16504909171072615,0.44865099927957014,0.0034088003367785972
4.65,0.16350419955219486,0.4502559833351885,0.003360367508887736
4.65,0.16350369704614887,0.45025678392002544,0.003360343602718417
4.662950487348451,0.1619752001521123,0.4518608642562835,0.003312541640508392
4.6875,0.15910053679944078,0.45492440617123975,0.0032229097520628134
4.712049512651549,0.1562538243642724,0.45800487021469405,0.003134947947342003
4.725,0.15476286429066105,0.4596304356943869,0.00308938623104689
4.725,0.15476235617092912,0.4596308675864908,0.0030893741415646157
4.73795048734845,0.1532797713262747,0.46125322736375995,0.0030444790062046233
4.762499999999999,0.15047432363233806,0.4643389905270877,0.002960631847571724
4.787049512651549,0.1476790490322593,0.467443220250295,0.0028782686153884245
4.8,0.14621528878910955,0.4690846516667188,0.0028355066851851094
4.8,0.1462150817367116,0.46908497750657985,0.0028354978789923856
4.81295048734845,0.14476461520765582,0.47072379508128886,0.0027933449236215717
4.8375,0.14204845234684976,0.47382878509397774,0.0027149463528766938
4.8620495126515495,0.1393752545081872,0.47692729083639784,0.0026386165117769094
4.875,0.13798130318572957,0.4785567263505944,0.0025992373744231126
4.875,0.13798119300112283,0.4785568692815478,0.002599234095828668
4.8879504873484505,0.13659715705489248,0.48018185088366705,0.0025604835632493943
4.9125,0.13398683679588227,0.4832628706427557,0.0024884291390372707
4.93704951265155,0.13138616206921364,0.48635385362545563,0.002417985314285682
4.95,0.13002134806900031,0.4879868768402511,0.0023815041750131485
4.95,0.13002141967786485,0.4879867716132371,0.0023815063325872423
4.962950487348451,0.12866485757260054,0.48961980873482014,0.0023455259143789478
4.987500000000001,0.1261217805716933,0.4927148537357448,0.002278677640345544
5.01204951265155,0.12361420936835646,0.49581560095344884,0.0022134210518197283
5.025,0.12230130335331223,0.49745713099701644,0.002179550700931556
5.025,0.12230131040826814,0.49745715856873257,0.0021795506897637706
5.037950487348451,0.12099107480640066,0.4991050432126129,0.002146011389960114
5.0625,0.11850656267385425,0.5022481150901685,0.0020833136852168835
5.087049512651549,0.11602130040278749,0.5054083660442842,0.002021940042579115
5.1,0.11471445869709448,0.5070777653790295,0.0019901904462459553
5.1,0.11471447312759084,0.507077668588114,0.0019901914790247913
5.11295048734845,0.11341449405395486,0.5087464762776577,0.001958916284464626
5.137499999999999,0.11098312250840822,0.5118978850108985,0.0019011156742301425
5.162049512651549,0.10860739513044114,0.5150247537037206,0.0018453965159661119
5.175,0.10737374414938809,0.5166675637008681,0.0018167630158231153
5.175,0.1073736160344891,0.5166678011781973,0.0018167594199176309
5.18795048734845,0.10614876543281401,0.5183101674714479,0.0017885617251504097
5.2125,0.10383776442829243,0.5214329049696351,0.0017360887941577272
5.2370495126515495,0.10153504175938564,0.5245670186869982,0.0016848725887488375
5.25,0.10032242447745149,0.5262271771878985,0.0016583159806358718
5.25,0.10032219566654421,0.5262275234235756,0.0016583097373792449
5.2629504873484505,0.09911171872252912,0.5278939895494462,0.0016320489292108989
5.2875,0.0968267813046335,0.5310738305407647,0.0015830411197973334
5.31204951265155,0.09457807767789217,0.5342541628961129,0.0015354991575566904
5.325,0.0934139835155708,0.535921522615548,0.0015111672646902902
5.325,0.09341414933872533,0.5359212051668504,0.0015111724060337894
5.337950487348451,0.09226574786769229,0.5375808383303503,0.001487351875621172
5.362500000000001,0.0901297750175804,0.5407078490086143,0.0014435223039065902
5.38704951265155,0.08803809133822477,0.5438243500091254,0.001401141248427808
5.4,0.0869484847331153,0.5454699564485157,0.0013792623074362505
5.4,0.08694817720371022,0.5454705438397754,0.0013792537874015068
5.412950487348451,0.08586781200820384,0.5471163454380934,0.0013577108650823454
5.4375,0.08384870566215082,0.5502252530644489,0.0013179377678241787
5.462049512651549,0.08188688772998146,0.5532779398720747,0.0012800912835926363
5.475,0.08087516206663387,0.5548672829930106,0.0012608586510685189
5.475,0.08087455088989956,0.5548684082612519,0.0012608435707517965
5.48795048734845,0.07987722668951316,0.5564503298917277,0.001242013605562604
5.512499999999999,0.07801366926660698,0.55946655633237,0.0012069197990524293
5.537049512651549,0.07619640435755616,0.5624942813694838,0.0011727451663993244
5.55,0.07525650247501818,0.5640917296613531,0.001155131531318345
5.55,0.07525596005941637,0.5640925275758952,0.0011551221265648354
5.56295048734845,0.07432704356474497,0.5656889864494823,0.0011378019717944085
5.5875,0.07257548023809231,0.5687393752205542,0.0011054475704716737
5.6120495126515495,0.07083752331935006,0.5718158243344211,0.0010737799471145701
5.625,0.06993199606858269,0.5734401779527311,0.0010574504480607811
5.625,0.06993196720189389,0.5734405641847323,0.0010574463842703877
5.6379504873484505,0.06903786777750841,0.5750596880835108,0.0010414402228219844
5.6625,0.0673700947225376,0.5781264766622087,0.0010118404692579278
5.68704951265155,0.06573428305424554,0.5811926819959521,0.0009831642607459892
5.7,0.06488565042476348,0.5828090979635335,0.0009684106368628571
5.7,0.0648854490816901,0.582809876519368,0.0009684023413165864
5.712950487348451,0.06404932054872213,0.5844227914114147,0.0009539300894794955
5.737500000000001,0.062498957710088315,0.5874832504906256,0.0009271213403377819
5.76204951265155,0.06099720182193962,0.5905317180512575,0.0009012600162129695
5.775,0.06021847268036732,0.592137945405036,0.0008879578878586773
5.775,0.06021743813095577,0.5921392068618045,0.0008879450578548332
5.787950487348451,0.059444212381848924,0.5937484687423378,0.0008748335845728783
5.8125,0.05797707521582308,0.5968346694160978,0.0008502425304657501
5.837049512651549,0.056536321793267966,0.5999229798865624,0.000826410072011008
5.85,0.05579478550520599,0.6015360355381546,0.0008142836090002752
5.85,0.05579500105319971,0.6015353206349877,0.0008142904543617774
5.86295048734845,0.055063540746150774,0.603139249808183,0.0008024427850126075
5.887499999999999,0.053688964894812966,0.6061631538198681,0.0007806556368826837
5.912049512651549,0.05231804398281458,0.6091918558938132,0.0007595205403547456
5.925,0.05160633918379692,0.6107893663835802,0.0007486669508638226
5.925,0.051607740609438554,0.6107873224373317,0.0007486864299618308
5.93795048734845,0.05091176061697939,0.6123830437650418,0.0007380545088683892
5.9625,0.04967295199873137,0.615342858048628,0.0007189818296853533
5.9870495126515495,0.04851212199211675,0.6182368432346312,0.0007010032931110122
6.0,0.047909343052440705,0.6197553656611362,0.0006917447103331314
6.0,0.047908319967161786,0.619754232605641,0.0006917474363590919
6.0129504873484505,0.047303383844025965,0.6212768805143566,0.0006825508958126296
6.0375,0.04614988181306159,0.6241422184332227,0.0006655060812756284
6.06204951265155,0.04503450578138327,0.6269672521994033,0.0006492386743501833
6.075,0.044477736854794135,0.62843818102773,0.0006410525409579632
6.075,0.0444787494023964,0.6284383375156545,0.0006410561255537444
6.087950487348451,0.043944708038561195,0.6298927129981271,0.0006331719662586178
6.112500000000001,0.042981996514594265,0.6325894281653073,0.000619129103863791
6.13704951265155,0.0420358545314591,0.6352009848100777,0.0006061327928877844
6.15,0.04154092548930204,0.6365556575640197,0.000599579973889538
6.15,0.04154314309348348,0.6365571585824699,0.0005995748701250575
6.162950487348451,0.04105538444295459,0.6379024199152951,0.0005931740643574114
6.1875,0.04019428407137527,0.6404392320522087,0.0005814028775660933
6.212049512651549,0.03938889775108688,0.6428825729664418,0.0005704362534421336
6.225,0.03896464522975373,0.6441132332921036,0.0005650110635775513
6.225,0.0389637498911963,0.6441118710782535,0.000565004100501165
6.23795048734845,0.03853264261256755,0.6453058715681844,0.000559778547514016
6.262499999999999,0.03772622143269747,0.6474587931136497,0.0005504016553757215
6.287049512651549,0.03700668542775456,0.6494680263532492,0.0005420886970442599
6.3,0.0366582477367431,0.6504783265274284,0.0005381861259173786
6.3,0.03665475956353743,0.6504786834335542,0.0005381798819742336
6.31295048734845,0.0363170288761476,0.6514584175423224,0.0005345898732414823
6.3375,0.03565600041039022,0.6531910062043682,0.0005285918998589728
6.3620495126515495,0.035040885108100675,0.654676989802955,0.0005238728672649427
6.375,0.03475509323383538,0.6553630584483662,0.0005219316214581383
6.375,0.034752828196790014,0.6553669813421037,0.0005219297879375894
6.3879504873484505,0.03449532564579772,0.6559946873538395,0.0005203709376802099
6.4125,0.03400636947844427,0.6570864872833145,0.0005182728844221261
6.43704951265155,0.03350162144356012,0.657976811523331,0.0005171973295259493
6.45,0.03324694407248753,0.658347539562327,0.0005170391692003626
6.45,0.033245889306882284,0.6583501914399327,0.0005170460535531835
6.462950487348451,0.033015401400879024,0.6586594823092587,0.0005171658987582884
6.487500000000001,0.03260833638540227,0.6591887569651761,0.0005180822155833517
6.51204951265155,0.03219417243289523,0.6596711819703402,0.000519635618354123
6.525,0.03196794426247161,0.659886800836144,0.0005206004009506375
6.525,0.03196873758147239,0.6598816535679101,0.0005206050645171872
6.537950487348451,0.031739303169796,0.6600759030551824,0.0005215546492923143
6.5625,0.03128466240597499,0.6603491111363156,0.0005235201043561512
6.587049512651549,0.030699092979260375,0.6606062747931881,0.0005258441830727617
6.6,0.030363671454099767,0.6607532155779131,0.0005271926370686038
6.6,0.030381621969123924,0.6607301148742885,0.0005270665624449647
6.61295048734845,0.030013220216135502,0.6609090345646379,0.0005286712677804474
6.637499999999999,0.029346836804833798,0.6610683634264576,0.0005309121085285256
6.662049512651549,0.02850854677154642,0.6611939380002907,0.0005332628365343768
6.675,0.028123998902588907,0.6612897741335692,0.0005344920809611237
6.675,0.02823068251272369,0.6612454884996909,0.0005341778927117244
6.68795048734845,0.02764905346515212,0.6613807349542995,0.0005358971487764535
6.7125,0.02688232539926832,0.6616508442608928,0.0005387912643560912
6.7370495126515495,0.026056202700308635,0.6618007257558711,0.0005410207694802131
6.75,0.02559029260364407,0.6618771329342005,0.0005421983917010578
6.75,0.025514623150006077,0.6618292687384077,0.0005423221128752817
6.7629504873484505,0.02482737483492972,0.661895450096887,0.0005439559382009625
6.7875,0.023884206344849137,0.6620478975616354,0.0005462342337264869
6.81204951265155,0.023090458786790023,0.6622244791633249,0.0005482550266103053
6.825,0.022937395904768735,0.6622757019262707,0.0005486848940388084
6.825,0.022831976882321393,0.6622880157128236,0.0005489650892197274
6.837950487348451,0.02241623775906578,0.6623555903024197,0.0005499972407060101
6.862500000000001,0.021644665029190303,0.6624868489115038,0.000552072055066673
6.88704951265155,0.020797423372294795,0.6626360112675269,0.0005542699253214615
6.9,0.02056582546140589,0.6626823404829113,0.0005548871684216649
6.9,0.020294866468154673,0.6627054895083947,0.0005555153999018248
6.912950487348451,0.019787796746892766,0.6628235460316386,0.0005567500074069269
6.9375,0.019054506255063712,0.6630265702977978,0.0005587790562016938
6.962049512651549,0.01834481544928124,0.6632350830746141,0.000560763308612739
6.975,0.018168970490505244,0.6632763501687508,0.0005612753533638521
6.975,0.01793331363543039,0.6632863607246517,0.0005618423936526631
6.98795048734845,0.017397659456162774,0.6634239212874462,0.0005631981893728604
7.012499999999999,0.01671687839292,0.6636416269479999,0.000565012429473464
7.037049512651549,0.0161792952876628,0.6638425422968658,0.0005665056427808458
7.05,0.01606404974691383,0.6638706827813591,0.0005668349140061739
7.05,0.015874072892680946,0.6638732055422473,0.0005672668418221971
7.06295048734845,0.015356077208756251,0.6640195116342219,0.0005685741410431636
7.0875,0.014687914452304789,0.6642506263464366,0.0005702789517058706
7.1120495126515495,0.014190154472242691,0.6644542517137225,0.000571592390277666
7.125,0.014084196330844345,0.6644818656519991,0.0005718761371156682
7.125,0.013894848148111974,0.6644939605771804,0.0005722827401796073
7.1379504873484505,0.013414889045484433,0.6646321476962004,0.0005733845728604877
7.1625,0.012762892748669048,0.6648640845071526,0.0005748940056869787
7.18704951265155,0.012272340715292252,0.6650767780967584,0.0005760869665844381
7.2,0.012166364622197407,0.665106791878018,0.0005763447743783038
7.2,0.011972247317692268,0.6651260399929494,0.000576715846891652
7.212950487348451,0.011507358356271875,0.6652813642539658,0.0005777107023124401
7.237500000000001,0.01089540338217412,0.6655353328050081,0.0005790688477669412
7.26204951265155,0.010447747043842243,0.6657605950063582,0.0005801308457186241
7.275,0.01035001292103626,0.6657935902059968,0.0005803585816687085
7.275,0.010168845343685024,0.6658198695937404,0.0005806846572132304
7.287950487348451,0.009756632453668302,0.6659841135915179,0.0005815455869149761
7.3125,0.009225072016963636,0.6662482544853598,0.0005827276866560534
7.337049512651549,0.008844106046079443,0.6664791970141651,0.0005836538598726785
7.35,0.008759757710401786,0.6665141338387007,0.0005838508827295359
7.35,0.008600988873034838,0.6665467485008942,0.0005841327604669733
7.36295048734845,0.008257905521001304,0.6667173744734314,0.0005848716193607785
7.387499999999999,0.007823225743392333,0.66698950523695,0.0005859002039959367
7.412049512651549,0.007517470739952315,0.6672242923735175,0.0005867103437178819
7.425,0.007448763854196736,0.6672606539344839,0.0005868810978329191
7.425,0.007317587480523245,0.6672987753812974,0.0005871270198535209
7.43795048734845,0.0070479281205195355,0.667472922794946,0.0005877670548159896
7.4625,0.006711237780871637,0.6677493238745758,0.0005886739659737157
7.4870495126515495,0.006478172650801325,0.6679851884763834,0.0005893930986188101
7.5,0.0064249391764884005,0.6680224127395273,0.0005895426973213013
7.5,0.0063219439518034945,0.6680656234608633,0.000589759470225247
7.5129504873484505,0.006118886303582398,0.668242128361607,0.000590321587422037
7.5375,0.005867131319347654,0.6685233130504825,0.0005911307731055155
7.56204951265155,0.005694936036860159,0.6687632847910838,0.0005917718020872116
7.575,0.005665222244745067,0.6688076703826525,0.000591889650004101
7.575,0.005603021856388132,0.6688501700342765,0.0005920383218216107
7.587950487348451,0.005491855015327186,0.6689998474953018,0.000592440037458683
7.612500000000001,0.005312301708305643,0.6692436301628267,0.0005930953548867677
7.63704951265155,0.0051379006155444955,0.6695001746798107,0.0005937690504451929
7.65,0.005099378645442463,0.6695532918109128,0.0005939206488113103
7.65,0.0050345195325936475,0.6696285232789436,0.0005941502749110527
7.662950487348451,0.004939948165166827,0.6697602594693853,0.0005945014187634228
7.6875,0.004788919851846832,0.6700203933642356,0.0005951703553580319
7.712049512651549,0.00465484382821223,0.6702686412813822,0.0005957938609815356
7.725,0.004623863564429141,0.6703169806177677,0.0005959296039539387
7.725,0.004617196625394625,0.6703120440999548,0.0005959376966734803
7.73795048734845,0.004497300122051137,0.670522606390015,0.0005964698763485373
7.762499999999999,0.004372421642768849,0.6707880329978615,0.0005970766617447032
7.787049512651549,0.004247755421102111,0.6710682443316558,0.0005976956531258691
7.8,0.00421820523641525,0.6711402463566121,0.0005979025089246805
7.8,0.004220556797897519,0.6711187139752541,0.0005978652624786086
7.81295048734845,0.004146726690313787,0.6713068280836184,0.0005982098920248782
7.8375,0.0040353871567918405,0.6715950150263424,0.0005987312566833895
7.8620495126515495,0.003935338639310988,0.6718075963543741,0.0005993013008200365
7.875,0.0039012655284830448,0.6718904933458295,0.000599681001342392
7.875,0.0038966540967722034,0.6718941673933352,0.0005997287665260574
7.8879504873484505,0.003887139927783865,0.6720969196385355,0.0005997521317345873
7.9125,0.0038875005067568694,0.6723123416722439,0.0006003517079618542
7.93704951265155,0.0038841560415088126,0.6725630100124455,0.0006009452730059446
7.95,0.0038841752727639786,0.6727620564035918,0.0006012461295641689
7.95,0.003885333948167509,0.6727355871989993,0.0006012128365132417
7.962950487348451,0.0038885258212914497,0.6729378822638935,0.0006014843721172753
7.987500000000001,0.0038899149963689565,0.6731602707164512,0.000602329874599044
8.012049512651549,0.0038932052159653743,0.6735486182352075,0.0006028740787467246
8.025,0.0038955818426274955,0.6737046393707181,0.0006032117604284494
8.025,0.003896152366807266,0.6736910907349555,0.0006032067712456035
8.037950487348452,0.0038970414505287176,0.6738516111806641,0.0006035646001473947
8.0625,0.0039013247149876553,0.6741115365044137,0.000604157856812192
8.087049512651548,0.0039050469896676735,0.6744602216784654,0.0006045971437874372
8.1,0.003907926750892966,0.6745278052316152,0.0006051049591202993
8.1,0.0039078899794800035,0.674523824038025,0.0006051404871203326
8.112950487348451,0.003909720577782364,0.6747412908875082,0.000605402632129519
8.1375,0.003914628100583198,0.6751174456606659,0.000606058688933055
8.16204951265155,0.003920014566026202,0.6754505634111714,0.0006067995792330751
8.175,0.003923431449665253,0.6755465845500686,0.0006073342298932779
8.175,0.003923582188014708,0.6755319381019154,0.0006073606954714227
8.187950487348452,0.003925583994839808,0.675826835535094,0.0006074803009366183
8.2125,0.003931437367354018,0.6761058048156547,0.0006082025675751764
8.237049512651549,0.003936740120187684,0.6763762627844675,0.0006088729007891537
8.25,0.003939787680314407,0.6765405416115844,0.0006092053312000333
8.25,0.003940093710421654,0.6765304728405326,0.0006092279828514065
8.262950487348451,0.003942184469153107,0.6767879401609153,0.0006094176681847575
8.2875,0.003949573440553271,0.6770296559349028,0.0006103992610473941
8.312049512651548,0.00395464086171738,0.6774573886204165,0.0006110164996965496
8.325,0.0039580789777292034,0.6776289851923606,0.0006114611373327017
8.325,0.003956905437425682,0.6773994675229528,0.0006110461667744668
8.33795048734845,0.003961789702977506,0.6779688659960692,0.0006120761726657698
8.3625,0.003966392163389051,0.6779171004215092,0.0006122026230944023
8.387049512651549,0.003975241484484063,0.6788866954001577,0.0006137645386682812
8.4,0.003975582731958885,0.6786326465334065,0.0006137586395521567
8.4,0.003968812803056697,0.6777270064982145,0.0006119322126880802
8.412950487348452,0.003919647328744261,0.6711928042114441,0.0005988772970767117
8.4375,0.0037826634001366,0.6532037107284919,0.0005637349890294507
8.462049512651548,0.003589476779054718,0.6274796365565939,0.0005164527275733648
8.475,0.003559300187778752,0.6219590520802878,0.0005074707184611204
8.475,0.0035153317033663864,0.6125418423184259,0.0004923692056613984
8.487950487348451,0.003170586544815591,0.5569347560674586,0.00040522862487370794
8.5125,0.0024993011708900315,0.4423510583404338,0.00026029219687745636
8.53704951265155,0.0019278676216280277,0.30969092597832476,0.00013944221072703425
8.55,0.001869704266205203,0.2647048480810833,0.00010255984420027615
8.55,0.0014859399577142887,0.1530546164910801,4.47662675318533e-05
8.562950487348452,0.0011246366291574278,0.03673936468706702,7.0162079658247465e-06
8.5875,0.001093717943857504,0.02700313687420779,4.983089556482395e-06
8.612049512651549,0.0010922512534346574,0.02670316761748459,4.93993021875997e-06
8.625,0.0011025865951597494,0.027804040435786128,4.808219270614548e-06
8.625,0.0010215189222487098,0.0038446579561466714,2.8071886985724135e-07
8.637950487348451,0.0010043807840208318,0.0004845248412748006,1.6506030426390756e-08
8.6625,0.0010065331635779086,0.0009620771881188875,5.590855399753873e-08
8.687049512651548,0.0010042072197895963,0.0004727374505982566,1.6431265720483954e-08
8.7,0.0010083858521693812,0.0013371822126178128,8.624362768583475e-08
8.7,0.0010015619037879548,8.002514815830952e-05,7.862451209924896e-10
8.71295048734845,0.0010000643948320641,2.7129496759409685e-07,5.465967550815921e-11
8.7375,0.0010002522856438947,1.190034527755819e-05,1.6318287153890236e-10
8.762049512651549,0.0010000501766005824,1.908478780771315e-07,5.4645490500076267e-11
8.775,0.0010003990137722794,2.0938857309887826e-05,2.4747554068185986e-10
8.775,0.0010000971574213172,5.281304331168141e-07,6.694091944377906e-11
8.787950487348452,0.0009999919657423416,-4.513418962110792e-08,6.664318583816473e-11
8.8125,0.0010000071468784808,3.954505249784624e-08,6.668722429824215e-11
8.837049512651548,0.0009999918043111546,-4.5207720896619606e-08,6.664316785252394e-11
8.85,0.0010000189188831138,1.0532785823720478e-07,6.672143992374227e-11
8.85,0.0010000002763882407,2.0204840952037583e-10,6.6666734028975e-11
8.862950487348451,0.0009999999764022795,-1.728661171654307e-11,6.66666609033617e-11
8.8875,0.0010000000206840383,1.5137798222972823e-11,6.666667171356216e-11
8.91204951265155,0.0009999999763525122,-1.7303202891014216e-11,6.666666089783185e-11
8.925,0.0010000000550886045,4.0333729407751786e-11,6.66666801138108e-11
8.925,0.0010000000001175549,5.267014335221805e-14,6.666666668422325e-11
8.937950487348452,0.0009999999999899462,-4.506986813524313e-15,6.666666666516426e-11
8.9625,0.0010000000000088037,3.946308416009984e-15,6.666666666798199e-11
8.987049512651549,0.000999999999989936,-4.5100925558502455e-15,6.666666666516324e-11
9.0,0.001,0.0,6.666666666666668e-11


==> figs/data/euler_leblanc_p4_n120_discrete_solution.csv <==
x,r,u,p
0.0,1.0,0.0,0.06666666666666668
0.012950487348450855,0.9999999961555321,1.2814905563591433e-09,0.06666666623950317
0.0375,1.000000001743104,-5.810380730324183e-10,0.066666666860346
0.06204951265154915,1.00000000575802,-1.9193404914108595e-09,0.06666666730644687
0.075,0.9999999740424219,8.652522989868505e-09,0.06666666378249238
0.075,0.999999982145624,5.951455657477561e-09,0.06666666468284814
0.08795048734845085,0.9999999933065018,2.2311645844817863e-09,0.06666666592294505
0.11249999999999999,1.0000000193046976,-6.434900953580006e-09,0.0666666688116335
0.13704951265154913,0.9999999631061888,1.2297934546418244e-08,0.06666666256735507
0.15,0.9999999835440154,5.485332208232009e-09,0.06666666483822238
0.15,0.9999999903251161,3.224966484125427e-09,0.0666666655916776
0.16295048734845086,1.000000053466069,-1.7822030417359823e-08,0.0666666726073435
0.1875,0.9999999648135307,1.1728826400212176e-08,0.06666666275705772
0.21204951265154914,0.9999999767779627,7.740665150992395e-09,0.06666666408644459
0.225,1.000000208883154,-6.962765128538287e-08,0.06666668987588656
0.225,1.0000001484124186,-4.94707371111055e-08,0.06666668315691353
0.23795048734845087,1.0000000414761032,-1.3825416719911017e-08,0.06666667127513866
0.2625,0.9999998429470435,5.235102955041677e-08,0.06666664921632495
0.28704951265154915,1.0000002963705081,-9.879022466285942e-08,0.06666669959674758
0.3,1.0000001597620676,-5.325364919203406e-08,0.06666668441788436
0.3,1.0000001146483608,-3.821570395523587e-08,0.06666667940523505
0.3129504873484508,0.9999995978672185,1.340440340882326e-07,0.06666662198533328
0.3375,1.0000001815992796,-6.053286742262914e-08,0.06666668684429088
0.36204951265154917,1.0000004093463601,-1.364492581897664e-07,0.06666671214976456
0.375,0.9999986334706783,4.555129407664546e-07,0.06666651482915743
0.375,0.9999990200724044,3.2664580683648544e-07,0.06666655778480154
0.38795048734845083,0.9999992362134227,2.5459359171904914e-07,0.06666658180217855
0.4125,1.0000014178721917,-4.726215805278729e-07,0.06666682420734159
0.4370495126515492,0.9999984576357026,5.141181133453189e-07,0.06666649529413766
0.45,0.9999968265526273,1.0578331166911525e-06,0.06666631405637304
0.45,0.9999975883538316,8.038985740979037e-07,0.06666639870090534
0.46295048734845085,1.0000014110157573,-4.703473841067255e-07,0.06666682344927476
0.48750000000000004,1.0000016180663645,-5.3934808730713e-07,0.06666684644955541
0.5120495126515492,0.9999938648285115,2.0450488946316266e-06,0.0666659849864888
0.525,1.0000014925237033,-4.9743815070488e-07,0.06666683247954756
0.525,1.0000006502804994,-2.166913829713898e-07,0.06666673889715838
0.5379504873484509,1.0000084716840651,-2.823917202821292e-06,0.06666760797771604
0.5625,0.9999952596406413,1.5801563921162575e-06,0.06666613994953287
0.5870495126515491,0.9999921048526192,2.6316145253384977e-06,0.06666578946644049
0.6,1.0000218201373854,-7.272848191644027e-06,0.06666909098466196
0.6,1.0000158009526816,-5.2663887350864e-06,0.06666842214807599
0.6129504873484508,1.0000181653593878,-6.05535847709255e-06,0.066668685143935
0.6375,0.9999752682809009,8.244364517941879e-06,0.06666391859047034
0.6620495126515492,1.0000061852888475,-2.0625864739217547e-06,0.06666735419831339
0.675,1.0000638160307032,-2.126866820339733e-05,0.0666737565243292
0.675,1.0000502930313477,-1.67602745058658e-05,0.06667225361219409
0.6879504873484509,1.0000231417423733,-7.715814355282338e-06,0.06666923864447824
0.7125,0.9999326950746998,2.2437914084079424e-05,0.06665918769758289
0.7370495126515492,1.000053330082669,-1.778046587060969e-05,0.0666725936992016
0.75,1.0001397775032546,-4.657696023654706e-05,0.06668219376641338
0.75,1.0001189397788985,-3.9627378661186356e-05,0.06667987684072316
0.7629504873484508,1.0000245450991896,-8.190966326486285e-06,0.06666939703352727
0.7875,0.9998385311398196,5.383685719361644e-05,0.06664872297982759
0.8120495126515491,1.0001389275345958,-4.63245650091912e-05,0.0666821096168362
0.825,1.000311355599499,-0.00010371966058511771,0.06670124705844255
0.825,1.0002787272789972,-9.284147517060963e-05,0.06669761958664396
0.8379504873484508,1.000101580526566,-3.3890513298856235e-05,0.06667796426700641
0.8625,0.9996331861851473,0.00012232795928888052,0.06662590066022427
0.8870495126515492,1.0001213175856474,-4.051240531499721e-05,0.06668017186940216
0.9,1.000585770948365,-0.00019493753449437203,0.06673167118654937
0.9,1.0005075927675682,-0.00016906372803641585,0.0667230412220577
0.9129504873484509,1.0002252054505427,-7.508534675142872e-05,0.06669169854338687
0.9375,0.9970491735411743,0.0009845071804646054,0.06633914342362444
0.9620495126515491,0.9909112275643839,0.0030389691109069653,0.06565981459581596
0.975,0.9871616610194127,0.004297129953522509,0.06524654794502478
0.975,0.9871073558496456,0.004315650060241855,0.06524048074815696
0.9879504873484508,0.9830923813390307,0.005668316783608564,0.06479852664335882
1.0125,0.9752214430121688,0.008328347450359814,0.06393640833389973
1.037049512651549,0.967193383264991,0.011057714131172227,0.06306138036955428
1.05,0.9629031813565472,0.012520040613643878,0.06259652130853684
1.05,0.9629086385982826,0.01251793566614319,0.06259718862788057
1.062950487348451,0.9586287123673294,0.01398635357827979,0.06213314976248866
1.0875,0.9504733778274218,0.016788019883303407,0.06125542466417999
1.112049512651549,0.9423374563947882,0.019604122380210864,0.06038319782024432
1.125,0.9380214637390986,0.021093707560915446,0.05992587098338965
1.125,0.9380180912509977,0.02109352875173866,0.05992592639483569
1.137950487348451,0.9337810397037501,0.022584511006381654,0.05947094143815096
1.1625,0.9256647030869484,0.025413982968862017,0.05861511887548529
1.187049512651549,0.9176545544977907,0.02824571341857209,0.05776849148297509
1.2,0.9133264785284366,0.02974009192734508,0.057325677710789676
1.2,0.9133121938847795,0.029740070840036673,0.05732568455328642
1.212950487348451,0.9092402995450708,0.03123468472740511,0.056885506870414215
1.2374999999999998,0.9011926407795381,0.03406873770164073,0.056058297014269155
1.262049512651549,0.8933836747423753,0.036904201084251104,0.05524031259354918
1.275,0.8890151063245694,0.0384008017974752,0.05481244627025715
1.275,0.8889866356367745,0.03840079564779684,0.05481244690257914
1.2879504873484509,0.8850845382657619,0.039898125040311545,0.054387033749730876
1.3125,0.8771245452617797,0.04273910108711843,0.053587105502188405
1.3370495126515491,0.8694550928168574,0.04558424253116827,0.05279548985730263
1.35,0.8652406958091865,0.04708710492103245,0.052381103304364435
1.35,0.8652276850002746,0.04708711153892258,0.05238109926301507
1.362950487348451,0.8611848440866662,0.04859151496887858,0.051968946724709454
1.3875000000000002,0.8534678157583484,0.051447792444251246,0.05119349611470956
1.412049512651549,0.845713807573461,0.05431015139502975,0.050425773118716946
1.425,0.8418482108180865,0.05582267291661365,0.05002379547055148
1.425,0.8418711116821909,0.055822671599382645,0.05002379741735695
1.437950487348451,0.8376336991892213,0.05733691591468152,0.04962392461575738
1.4625,0.8300494694826068,0.06021202694960781,0.04887178731003715
1.487049512651549,0.8223715112950684,0.06309316337176392,0.048127203492692956
1.5,0.8183116201210702,0.0646153988214162,0.047737539559833043
1.5,0.818298158272929,0.06461537812755289,0.04773754433771501
1.512950487348451,0.8144933565958513,0.06613914225618968,0.047349975395440794
1.5375,0.806840659671392,0.06903195382547159,0.04662109864050763
1.562049512651549,0.7994073516780665,0.07193006205383626,0.04589995673249148
1.575,0.7954223335957546,0.07346083252495923,0.045522636760796945
1.575,0.795427159142661,0.07346086752113284,0.04552262859109375
1.587950487348451,0.7913762659373755,0.07499304828612009,0.04514751129124945
1.6124999999999998,0.7841025189688848,0.07790068548581172,0.044442385886250005
1.637049512651549,0.7765756954820073,0.08081193323086003,0.043745206240261035
1.65,0.7727365269061051,0.08234904045216275,0.04338069043884866
1.65,0.7727372544141581,0.08234899413149409,0.0433807017789588
1.6629504873484509,0.7689217628386135,0.08388666659794487,0.043018432037070245
1.6875,0.761455666477777,0.08680351083694143,0.04233796807533837
1.7120495126515491,0.7543522917825775,0.08972300356712454,0.04166552125786927
1.725,0.750483052180996,0.09126422343025009,0.04131393899586062
1.725,0.7504845403690172,0.09126427760227035,0.04131392533445528
1.737950487348451,0.7465534979872608,0.09280682484930484,0.04096448751440713
1.7625000000000002,0.7394646255887539,0.09573439360466758,0.04030776759470026
1.787049512651549,0.7321527635952144,0.09866731536767273,0.03965831219453046
1.8,0.7283854710530228,0.10021685585220261,0.03931863899503905
1.8,0.728372051428295,0.1002167865883178,0.03931865362697675
1.812950487348451,0.7248263680713195,0.10176736476187433,0.03898101889946073
1.8375,0.7175897901643371,0.10470978532930506,0.03834666031827622
1.862049512651549,0.7105655772816037,0.10765436381872737,0.037720241578017476
1.875,0.7069733948782948,0.10920814029747353,0.037392950840479555
1.875,0.7070011146697255,0.10920823150636695,0.03739293837304151
1.887950487348451,0.7030615154716203,0.11076274101238032,0.03706779023367145
1.9125,0.6961917421861366,0.11371152770250945,0.03645734112344143
1.937049512651549,0.6893483267696372,0.11666636346715857,0.03585354991191476
1.95,0.685483862741649,0.11822851779373159,0.03553763419312441
1.95,0.6854579858089672,0.11822845457566424,0.03553763678041582
1.962950487348451,0.681916587682175,0.11979346230988251,0.035223443488168124
1.9874999999999998,0.6751010682678987,0.12276822592340005,0.03463219844296384
2.012049512651549,0.668066983761303,0.12575074298561426,0.034047508697085234
2.025,0.6645695424248041,0.12732599645615117,0.033741922861238526
2.025,0.6645623096195046,0.1273259142509474,0.033741939400828334
2.037950487348451,0.6611628421201584,0.12890017199362616,0.03343865168662575
2.0625,0.6542065413190514,0.13187954922149978,0.03287063584915801
2.087049512651549,0.6475410092899477,0.13484695642021957,0.0323127421496267
2.1,0.6442061444302492,0.1364065013637085,0.03202251921593999
2.1,0.6442412341587443,0.13640670744371342,0.032022495796409034
2.112950487348451,0.6405261474046922,0.13796386578146616,0.03173478396590695
2.1375,0.6339687247212004,0.14090914469055213,0.031196449987196218
2.162049512651549,0.6277368716592749,0.1438469823119713,0.030666597916649746
2.175,0.6242436261630132,0.1453883828217401,0.030391466708704615
2.175,0.6242512190449686,0.14538837842504806,0.030391468401903453
2.1879504873484508,0.620707982700667,0.1469189965089887,0.030120303950987914
2.2125,0.6146609707267207,0.14977052623535828,0.029620314047575515
2.237049512651549,0.6086205726098449,0.152540474534188,0.02914090191232691
2.25,0.6053372418547858,0.15397401237558692,0.02889531630811733
2.25,0.6053040896950704,0.15397377919572894,0.028895339493210388
2.262950487348451,0.6024507066823171,0.15539523801179314,0.02865350400015045
2.2875,0.5969384260083167,0.15808833531319436,0.02819950339303218
2.3120495126515492,0.5909174471943757,0.1608080266142884,0.02774690964346592
2.325,0.5877554261741014,0.16226138170010498,0.027507527139135443
2.325,0.5877149337566212,0.1622614164672931,0.027507496281457284
2.337950487348451,0.5849062372986367,0.1637308918718145,0.02726714003615211
2.3625,0.5788718907632907,0.16657838360847763,0.026805978218191074
2.387049512651549,0.5725619124580866,0.16954507248411227,0.02633237449806798
2.4,0.5693948874370587,0.17116255891358143,0.026076969672645577
2.4,0.5693776329385731,0.17116232072431195,0.026076994018148114
2.412950487348451,0.5662737960310934,0.17279404666096385,0.02582126594989801
2.4375,0.5598600132454657,0.17580886589171646,0.025354004498203884
2.462049512651549,0.5540303813449936,0.178621213454088,0.024924490659260175
2.475,0.551365848097268,0.1800341392413255,0.02471087438899282
2.475,0.5513760616502523,0.18003395076560383,0.02471090476886299
2.487950487348451,0.5485917585882762,0.1814313379878435,0.024501017838112604
2.5125,0.5427842253532887,0.1841906251528922,0.02409087142664643
2.537049512651549,0.5370159219797483,0.18717558075509674,0.023653460498708125
2.55,0.5340738401975182,0.18879645809198659,0.023418491947359614
2.55,0.5340977209557038,0.18879733927461656,0.023418377912164716
2.5629504873484508,0.5308454856124981,0.1904133846611493,0.023185897345490928
2.5875,0.5247707902740893,0.19333753142484292,0.022770172548330754
2.612049512651549,0.5193982871505403,0.19614934980328447,0.022376192268681285
2.625,0.5165836728019105,0.19769539803842978,0.02216182127996381
2.625,0.5166155094695047,0.19769411628850536,0.022162007527324685
2.637950487348451,0.5133345471613855,0.1993224564767647,0.021937962212697785
2.6625,0.5066480277706343,0.2026849554232657,0.021481274506592898
2.6870495126515492,0.5001991973547978,0.20624141460101902,0.02100649969468598
2.7,0.4969038024389202,0.2080999314818413,0.02076160571033424
2.7,0.4969188855197228,0.2081001839348073,0.020761566428082006
2.712950487348451,0.49349742558565063,0.20987156405638666,0.020530258059661747
2.7375,0.4877652664021163,0.21274381987494415,0.020159797658661972
2.762049512651549,0.4831347800976824,0.21531204543910326,0.01983325058531138
2.775,0.48048667398134365,0.21682559273260277,0.019642711955955367
2.775,0.4804911295675881,0.21681862718228617,0.01964354647462912
2.787950487348451,0.4780731970727553,0.2181229620785437,0.019480538201863674
2.8125,0.4726942264728842,0.22088046372617418,0.019139472334439675
2.837049512651549,0.46677116846839584,0.22428492260098024,0.018725064089540385
2.85,0.46441297420433053,0.22571964467379438,0.018552459495107785
2.85,0.46438519637014863,0.22571434193225115,0.018553035603574384
2.862950487348451,0.4629012568783479,0.22663115592228564,0.018443428009361554
2.8875,0.4571597270429678,0.2296079432261426,0.018091053369073
2.912049512651549,0.45017993136088963,0.2335089753015936,0.01763786009330741
2.925,0.44785047227537883,0.23491024336090394,0.017477265192245475
2.925,0.4477902459970649,0.2349159130763523,0.017476539960122554
2.9379504873484508,0.4448496685681096,0.2367294127609352,0.01727046474870609
2.9625,0.43673326630524634,0.2412273166346504,0.01676741462428175
2.987049512651549,0.4299831626099145,0.24506189703968104,0.016348208758416787
3.0,0.4277828047790251,0.24644708956908118,0.016198833042761793
3.0,0.42775181468606976,0.24644681461114376,0.016198869854264202
3.012950487348451,0.4265656412717893,0.24735425568838565,0.016101536641622508
3.0375,0.42497184498617546,0.2483564285541507,0.015994469679455732
3.0620495126515492,0.4166987460279039,0.2530111410880764,0.01550517777754961
3.075,0.41398719120673394,0.25457015211772077,0.015344094332644588
3.075,0.4139983010558681,0.2545716697783914,0.015343988325308549
3.087950487348451,0.4125548522686763,0.2554787260174133,0.015250811901092025
3.1125,0.4079640569836108,0.2584483721306585,0.014949009379638327
3.137049512651549,0.4011566934914357,0.26244746687559983,0.014550110753058074
3.15,0.398500412282119,0.26394619133248187,0.014402984468719984
3.15,0.39854818368315365,0.26393861263355617,0.014403772200167574
3.162950487348451,0.3948223822297101,0.26613619721549,0.014190188002189446
3.1875,0.389399216289373,0.2697826624506851,0.013841453250215916
3.212049512651549,0.3856553589513211,0.2723842423381022,0.013596474296141199
3.225,0.3830111730785937,0.27399917571026655,0.013446075771947954
3.225,0.3829984904079127,0.2740084592498536,0.01344518416516498
3.237950487348451,0.3805686159574512,0.2753779549473221,0.013318751303430272
3.2625,0.375506475225919,0.27837605808364563,0.013045418009153369
3.287049512651549,0.3713763572189603,0.28121223484718516,0.012791066621148943
3.3,0.36960396590907096,0.28247732175164547,0.012678839640642958
3.3,0.36957574530118276,0.28247775619156434,0.012678776288854504
3.3129504873484508,0.36769995494164787,0.28375318249846726,0.012566468615197534
3.3375,0.36273436216140204,0.2867033944356223,0.01230985279509662
3.362049512651549,0.3571669899835775,0.2901830791985857,0.012012979679965527
3.375,0.3545212662815127,0.2920457784837075,0.011856402972073011
3.375,0.35452601616045804,0.29204519602668466,0.011856485187403188
3.387950487348451,0.35212064399106463,0.2938624270109668,0.01170512628678005
3.4125,0.3478468888172874,0.29705843080066163,0.011442317181699493
3.4370495126515492,0.3431503226681249,0.3000664290772155,0.011199065863284754
3.45,0.34050992745268926,0.3016651186790931,0.011071611519071555
3.45,0.34052242062856375,0.30166836974777056,0.011071356735226799
3.462950487348451,0.3380023593658362,0.30321885908055757,0.010948973380606202
3.4875,0.3338041912405256,0.30619203546279605,0.010717534704663554
3.512049512651549,0.33011780831675575,0.30905296420635386,0.010498489720401847
3.525,0.32804873314915983,0.3105404191640461,0.01038598538117083
3.525,0.3280297678435389,0.31054268567763293,0.010385788236237255
3.537950487348451,0.32582516657795946,0.3120150319484462,0.010275433159380138
3.5625,0.3210189753752299,0.31502200407351905,0.010053044484637367
3.587049512651549,0.3163312692523124,0.31826146101895475,0.009817941426754679
3.6,0.3141584560698917,0.3199857370092446,0.0096945000243454
3.6,0.31416139527869985,0.3199857922781899,0.009694522111037
3.612950487348451,0.31214525258521353,0.3216918903067054,0.009573427077777955
3.6375,0.308304577334613,0.3248545478670296,0.00935184858249811
3.662049512651549,0.30393063619505556,0.32793121197260705,0.009140151027369873
3.675,0.3014855940250011,0.3295200572027999,0.009032503585679504
3.675,0.3014923673171704,0.32952007903810177,0.009032491450973965
3.6879504873484508,0.2990942922579547,0.3310824891691251,0.00892779357501884
3.7125,0.29505152242996946,0.33401499577817595,0.0087341757638321
3.737049512651549,0.29158928187991157,0.33692883353708836,0.008545134742216161
3.75,0.28977066559404485,0.3384737985721358,0.008446113492362085
3.75,0.28976131290826346,0.33847303546471214,0.008446161463014653
3.762950487348451,0.28780001335759,0.3400514299439081,0.008345860076098261
3.7875,0.28352990374626297,0.34310363893679696,0.008154503902179597
3.8120495126515492,0.2789612967004128,0.34624634123340664,0.007961269570751743
3.825,0.2766732566324098,0.3479324826359544,0.00785917624654253
3.825,0.276680744448308,0.3479333741177111,0.007859128860194983
3.837950487348451,0.27458223092205636,0.349606151549914,0.007758877513438362
3.8625,0.2711286573094068,0.35273426000433594,0.007574051839616075
3.887049512651549,0.2678514031900294,0.355782035159204,0.007397164670659474
3.9,0.26598510454850643,0.35736629861799707,0.00730651463312216
3.9,0.265977798245476,0.3573667017695424,0.007306485798397978
3.912950487348451,0.2639730459696807,0.35894656900838584,0.007217030333175744
3.9375,0.2598278680108658,0.3619625085536639,0.0070489230538172375
3.962049512651549,0.25574837339598283,0.364981471450488,0.006884095996738889
3.975,0.2537872760446942,0.3665650669135842,0.00679889488177726
3.975,0.2537935171717342,0.3665648878055906,0.00679891182698159
3.987950487348451,0.2519704009217198,0.3681425558801326,0.006714798410417195
4.0125,0.24876797058032,0.37113668809011474,0.006557169604090505
4.037049512651549,0.24540385783585783,0.37419130848737203,0.00639903967692509
4.05,0.24344767870455106,0.37583365418192244,0.006315248974758615
4.05,0.24344448835580543,0.3758329774139285,0.006315274232495452
4.06295048734845,0.24137489730698328,0.3774963469581171,0.00623137329986481
4.0875,0.23733395587153058,0.38066065722913445,0.006074504246771471
4.1120495126515495,0.23353986971019966,0.38379108079473645,0.005922870640037904
4.125,0.2317300288956229,0.38540440398527787,0.0058460126599839965
4.125,0.23173234507465504,0.38540374980897113,0.0058460503174896745
4.1379504873484505,0.23003815809358988,0.3869867529169078,0.005771414048256899
4.1625,0.22701438993043102,0.3898991384316449,0.0056359948893598575
4.18704951265155,0.22391155882769165,0.3927895727130217,0.005503859040470449
4.2,0.22215521777260364,0.3943584354899778,0.005433091642735866
4.2,0.22215447634829036,0.39435917449215113,0.005433054362361292
4.212950487348451,0.22031326335346257,0.39597633845578445,0.005360841282170966
4.237500000000001,0.2166803159923216,0.3991712428385574,0.005220409625832067
4.26204951265155,0.21308003241689524,0.40241215288047993,0.005081077074888902
4.275,0.2112561968393175,0.4040838001143668,0.005010451076412436
4.275,0.2112569258470689,0.4040824784469176,0.005010507958068624
4.287950487348451,0.2094858563678599,0.4057170585921652,0.004942269174547899
4.3125,0.20624835302874617,0.40870275789830784,0.0048197305558172875
4.337049512651549,0.20305576675526202,0.4116434579450116,0.004701626245528416
4.35,0.20135838833903089,0.4132147555714225,0.004639520730340218
4.35,0.2013582188320097,0.41321536935710984,0.004639496763106618
4.36295048734845,0.19965094304995337,0.41480540733960813,0.004577327069896332
4.387499999999999,0.1964101740136319,0.4178516714939346,0.004460055289217905
4.412049512651549,0.19320980770624052,0.42087424210830965,0.004346035989705501
4.425,0.19153865263973435,0.4224533602450347,0.004287400412528243
4.425,0.19153844289870145,0.4224535450826837,0.004287392773236345
4.43795048734845,0.18987187417129817,0.42403055017015745,0.004229488569700518
4.4625,0.18669978968237272,0.4270528581425396,0.004120371318331124
4.4870495126515495,0.1835112193161449,0.43013570618571256,0.004011611539353968
4.5,0.18183365437354151,0.43177693647045795,0.0039547505234530985
4.5,0.18183369180017578,0.43177687660385994,0.0039547534886268465
4.5129504873484505,0.18016763229935462,0.433417912050442,0.003898607692761241
4.5375,0.17705500208462965,0.4365053889359246,0.0037948488669707027
4.56204951265155,0.1740009684979465,0.43955399891056623,0.00369470322640058
4.575,0.17240338250871964,0.44115568377487546,0.003642973859911312
4.575,0.17240260132862442,0.4411563346776679,0.0036429518564738443
4.587950487348451,0.17081090310323746,0.4427583418350913,0.0035918117557450484
4.612500000000001,0.16779417403690502,0.4458177561017448,0.003495794538625486
4.63704951265155,0.1648082414188387,0.4488889286992611,0.003401602891856877
4.65,0.1632566181121696,0.4505059838630787,0.0033528997792187055
4.65,0.16325655727752128,0.45050624627624625,0.0033528923866720404
4.662950487348451,0.1617241673090419,0.4521181506591769,0.0033049577952241225
4.6875,0.15885730511091503,0.4551731871399616,0.003215775699219365
4.712049512651549,0.1560201127102744,0.45823564050995935,0.003128520627421046
4.725,0.15452987784501698,0.45985540882999504,0.003083213999360709
4.725,0.15452946484129598,0.4598557363544632,0.0030832046761361627
4.73795048734845,0.1530442382390913,0.4614767463410894,0.0030384335597425627
4.762499999999999,0.15023625560412013,0.4645612854834206,0.0029547741243425413
4.787049512651549,0.14745399484754004,0.46765265466218814,0.00287290051991729
4.8,0.14600421216453766,0.469280998269407,0.002830555399996546
4.8,0.1460041158141377,0.46928125328202164,0.002830548618970988
4.81295048734845,0.1445703637095754,0.4709043003364515,0.002788873779959081
4.8375,0.1418888738075637,0.4739749345661962,0.0027114702291176815
4.8620495126515495,0.13924077680045474,0.4770445970793758,0.002635962148032749
4.875,0.13784992150868075,0.47866805615359614,0.0025967786544898916
4.875,0.1378492568682098,0.47866873121486736,0.0025967621034690557
4.8879504873484505,0.13646197002834398,0.48029433691265083,0.0025580456017263143
4.9125,0.13383029397787596,0.48339565270694634,0.0024856068391218406
4.93704951265155,0.1312170914286546,0.48650527012124434,0.002414838538702895
4.95,0.12985475766886576,0.488142186324595,0.0023783268418220128
4.95,0.12985469493881396,0.4881424158544969,0.0023783216548373966
4.962950487348451,0.12850636370564952,0.4897750260002451,0.0023424067843711015
4.987500000000001,0.12597573237076623,0.49287806318127286,0.002275481437612741
5.01204951265155,0.12345819198821588,0.4960112699612559,0.0022096225714232356
5.025,0.12213100140113924,0.49767694941699253,0.002175296998360507
5.025,0.12213052173121695,0.4976775048372563,0.0021752856335895067
5.037950487348451,0.12080646763964883,0.49934528765292074,0.0021413919440683915
5.0625,0.11830445757360884,0.5025067990812421,0.002078441928341454
5.087049512651549,0.11583260791210045,0.5056428228814331,0.00201768153445018
5.1,0.11454785492653716,0.5072819036125886,0.0019865897041770448
5.1,0.11454799933161916,0.5072818098543477,0.001986590979296142
5.11295048734845,0.11327777190969388,0.5089127540566132,0.0019561038140108703
5.137499999999999,0.11089954155234479,0.5120088153039589,0.0018994371358739296
5.162049512651549,0.10853540259282318,0.5151509315992976,0.0018434994805431098
5.175,0.10729097216226721,0.516826565731764,0.0018143018298671853
5.175,0.10729109624287413,0.5168262830882973,0.0018143076091644771
5.18795048734845,0.1060506683549316,0.5185056057153097,0.0017854813476743151
5.2125,0.1037190209296086,0.5216701455534867,0.0017323389399463039
5.2370495126515495,0.10141549723361272,0.5248012601023123,0.0016812380204350003
5.25,0.1002160115400734,0.5264387610797335,0.0016550942212213082
5.25,0.10021674602114078,0.5264377875215719,0.00165511014018813
5.2629504873484505,0.09902964169051413,0.5280692629605875,0.0016294572250015729
5.2875,0.0968246180490996,0.5311456039570932,0.001582162053826674
5.31204951265155,0.09465897814144533,0.5342426989505455,0.0015359299090565485
5.325,0.09353217810155147,0.5358817048603555,0.0015120164476849012
5.325,0.09353322653672283,0.5358798619406981,0.0015120453219196822
5.337950487348451,0.0924178858473578,0.5375159984873927,0.0014885502038643093
5.362500000000001,0.09035559494057274,0.5405586598056594,0.0014458806394749178
5.38704951265155,0.08833257790346691,0.5435645876636455,0.00140495575639541
5.4,0.08727348510640386,0.5451515508773943,0.0013838141059999086
5.4,0.0872740462666551,0.5451504804403514,0.0013838289203884798
5.412950487348451,0.0862198954406545,0.5467434296303457,0.0013629199935375656
5.4375,0.08425711107765291,0.5497497234902459,0.0013243307041857072
5.462049512651549,0.0823391943215804,0.5527537390444428,0.0012868853555601165
5.475,0.08134214319206762,0.554345397819415,0.001267484027487056
5.475,0.08134246450794351,0.5543448735635322,0.0012674911018954948
5.48795048734845,0.08035344213449831,0.5559439195351068,0.0012482991148938644
5.512499999999999,0.0785072287278543,0.5589752475653484,0.0012127494923536177
5.537049512651549,0.07669259517742379,0.5620045961200208,0.0011782906223796765
5.55,0.07574609925454719,0.5636023603960802,0.0011605355752069605
5.55,0.07574632902592726,0.5636018061877092,0.0011605422997731224
5.56295048734845,0.07480655757547383,0.5652005806724602,0.001143058731971042
5.5875,0.07304937059719216,0.5682238283625733,0.0011107663968599423
5.6120495126515495,0.07131851649538809,0.571257830371072,0.001079322783712288
5.625,0.07041358594019179,0.5728723042707007,0.0010629641443073458
5.625,0.07041342788599467,0.5728724513208957,0.001062962312835388
5.6379504873484505,0.06951487511385093,0.5744978529949909,0.001046748940752283
5.6625,0.06783592404558027,0.5775983067965951,0.0010165316674456428
5.68704951265155,0.0662039577284167,0.5806986503193514,0.0009872525851731448
5.7,0.06536660458113842,0.5823235155053286,0.0009722836763094539
5.7,0.06536711519365575,0.5823226962702194,0.0009722925028990763
5.712950487348451,0.06454494275703238,0.5839391945833461,0.0009576522435611249
5.737500000000001,0.0630202727258445,0.5869853899084749,0.000930729298207035
5.76204951265155,0.061506802711049,0.5900561754778456,0.0009043909076393553
5.775,0.06070781143914267,0.5916905137111164,0.0008906899118647089
5.775,0.06070786616155573,0.5916903175165363,0.0008906919220661795
5.787950487348451,0.05991127091604141,0.5933262755958754,0.0008772041490305641
5.8125,0.058422164875901635,0.5963987666889295,0.0008525174570279948
5.837049512651549,0.056971614945455884,0.5994212290374885,0.0008290520478762438
5.85,0.05622204356035543,0.6010065793010404,0.0008170471976345652
5.85,0.056221613702536866,0.6010079574004336,0.0008170338766689811
5.86295048734845,0.055483717249676566,0.6025924838792166,0.0008052336973268643
5.887499999999999,0.05411561855105335,0.6056169104109309,0.0007832135660639691
5.912049512651549,0.05280177933859583,0.6086228611474979,0.000762047299704749
5.925,0.05213158312018642,0.610181485955819,0.0007513845036432194
5.925,0.05213133943628646,0.610180643140734,0.0007513935190761208
5.93795048734845,0.0514737735892987,0.6117205369790397,0.0007410680294250075
5.9625,0.05024469394587549,0.6146126324663017,0.0007222013277306273
5.9870495126515495,0.04903462518368088,0.617526435243413,0.0007037173471940034
6.0,0.048414535482559806,0.6190645335435563,0.0006941489735016657
6.0,0.048416131856392805,0.6190622528659453,0.0006941650675703927
6.0129504873484505,0.04781288043250106,0.6205888279563474,0.0006848045200424323
6.0375,0.046729909674977,0.6233889147558743,0.0006680920272026278
6.06204951265155,0.045678219407983375,0.6261120301992694,0.0006524607840864017
6.075,0.04512486169077296,0.6275475153584814,0.0006444581742799441
6.075,0.045125538750510466,0.6275481642100724,0.0006444507300625892
6.087950487348451,0.044575367220897895,0.6289897404152653,0.0006365700493690813
6.112500000000001,0.04358039690955844,0.6317027539214849,0.000622143230283852
6.13704951265155,0.04266352038674067,0.6343054369779975,0.0006089014417980631
6.15,0.042196144885068156,0.6356348390999481,0.0006023735678913542
6.15,0.042194374491162194,0.6356364612147734,0.0006023684106835255
6.162950487348451,0.04172833510368654,0.6369510848832572,0.0005960416778939213
6.1875,0.04083290616160916,0.639442632854903,0.0005842783302673824
6.212049512651549,0.03998101247886635,0.6418654655291427,0.0005729701609318595
6.225,0.03956178634502805,0.6430762940189142,0.0005673796426081876
6.225,0.03956050649844535,0.6430750037953484,0.000567392092030529
6.23795048734845,0.03916033201121679,0.6442280706057862,0.0005621506010992939
6.262499999999999,0.03841668205873741,0.6462471970867018,0.0005534480046926483
6.287049512651549,0.03769347683123694,0.648123739261067,0.0005460027564919459
6.3,0.03733337378951267,0.6490753866293411,0.0005424013250194757
6.3,0.037334476680773575,0.6490762060269037,0.0005423862033446745
6.31295048734845,0.03699586826623485,0.6499905360906565,0.0005390177215055098
6.3375,0.036403151438208096,0.6516047837344723,0.000533276729575762
6.3620495126515495,0.03581686954720636,0.6530394340679128,0.0005287993653848502
6.375,0.035510065861856836,0.6537156608304259,0.000527041585603597
6.375,0.03551180536970253,0.6537180682061466,0.0005270165230795664
6.3879504873484505,0.03521772700730598,0.6543212447516163,0.0005257394166188837
6.4125,0.03472901346975539,0.6553316243758828,0.0005239234618011098
6.43704951265155,0.03429207664407791,0.6561818985890903,0.0005228228450381377
6.45,0.03406278892079529,0.6565602535388384,0.0005226603062124664
6.45,0.03406276094339072,0.6565632038705707,0.0005226483927599907
6.462950487348451,0.03382742662491774,0.6568872229124852,0.000522853859593147
6.487500000000001,0.03337132688873107,0.6574412242346556,0.0005236415342544683
6.51204951265155,0.03292428235443371,0.6578976223099668,0.0005247158489011696
6.525,0.032683785711570434,0.6580980965303581,0.0005254215020886854
6.525,0.03268343446653907,0.6581010764916254,0.0005254363144622584
6.537950487348451,0.03242820772472638,0.6582825807410089,0.0005262400938344751
6.5625,0.031882328725725675,0.6586162680768829,0.0005281241799886411
6.587049512651549,0.03125730611735154,0.6588974146048482,0.0005301108089883344
6.6,0.030890213958820037,0.6590217335183141,0.0005311064659743019
6.6,0.03088077756895776,0.6590321775220934,0.0005311689644483063
6.61295048734845,0.03050868768925795,0.6591387134889503,0.0005320738955179196
6.637499999999999,0.029675919669809606,0.6594252715786948,0.0005344684560705446
6.662049512651549,0.028884882845087074,0.6597254675426341,0.0005369611717906808
6.675,0.02850892658963004,0.6598246753408652,0.0005380326384626753
6.675,0.028560985578038527,0.659808133863123,0.0005379153485878293
6.68795048734845,0.028037878295932905,0.6599045326527129,0.0005391397268183386
6.7125,0.027318184868279922,0.6600504052544431,0.0005410679211211659
6.7370495126515495,0.026421164618408006,0.6602032407065634,0.00054323229301636
6.75,0.025986062096751906,0.6603124629134185,0.0005443123735754727
6.75,0.02609026925314861,0.6602865156521247,0.0005440617737908893
6.7629504873484505,0.02550226806015092,0.6603607643830215,0.000545438078969478
6.7875,0.02449719068431755,0.6605313598511724,0.0005477383244259719
6.81204951265155,0.0235579126326979,0.660709246522746,0.0005498149098736878
6.825,0.023073763248733038,0.6608173400552629,0.0005509887167801075
6.825,0.02317029292008096,0.6607642078410467,0.000550704533809032
6.837950487348451,0.02243646433894887,0.660900438237652,0.0005523649154744309
6.862500000000001,0.021583941071533958,0.6610773608321099,0.0005542659255527769
6.88704951265155,0.020756614171535397,0.6612887094689147,0.0005561856684459007
6.9,0.020500915702133134,0.6613578321570159,0.00055685553321862
6.9,0.020378599658903256,0.6613278844700444,0.000557036826289905
6.912950487348451,0.01977038851495482,0.6614630211119754,0.0005584261385393972
6.9375,0.018992436211930867,0.6616701131617738,0.000560251566279517
6.962049512651549,0.01839135490973622,0.661865896955637,0.0005617506507625108
6.975,0.018265785800444224,0.6618942686516565,0.0005620739093138717
6.975,0.018056309213277815,0.6619014763641362,0.00056251761613111
6.98795048734845,0.017476719538920948,0.662038740538924,0.0005638486619083799
7.012499999999999,0.016696250873145774,0.6622841308800439,0.0005657209618981091
7.037049512651549,0.016119247224173416,0.6625133528282507,0.0005672042807614035
7.05,0.015999025823675635,0.6625483540950807,0.000567514779566117
7.05,0.015797615480051787,0.6625715151015493,0.0005679438974892585
7.06295048734845,0.015287418863250222,0.662734309811606,0.0005691612291204007
7.0875,0.014614989974299183,0.6629770519879198,0.0005707672487261362
7.1120495126515495,0.014107155893979428,0.6631825536663332,0.0005719958919106298
7.125,0.013998496915181216,0.6632121062631406,0.0005722573430658217
7.125,0.013803237750794946,0.6632287679733523,0.0005726244885836249
7.1379504873484505,0.013308797792373563,0.6633677960276698,0.0005736298258143259
7.1625,0.01263892038042153,0.6635908233291563,0.0005749889735806591
7.18704951265155,0.012136149498745358,0.6637899318338364,0.0005760519368444758
7.2,0.012027385235306701,0.6638190476054961,0.0005762792831182859
7.2,0.011828166183324619,0.6638394378461755,0.0005766016653510048
7.212950487348451,0.01135285187976005,0.6639840606641966,0.0005774740469393977
7.237500000000001,0.010729170616857563,0.6642167251415378,0.000578661830047054
7.26204951265155,0.010274335716721025,0.6644215424524995,0.0005795888621311057
7.275,0.010174892284643876,0.6644524901802179,0.0005797856657931258
7.275,0.009990813657498659,0.6644787756596655,0.000580064125978083
7.287950487348451,0.009574464592374578,0.6646294135111351,0.000580807522930382
7.3125,0.009040362870670603,0.6648693967655395,0.0005818279900933115
7.337049512651549,0.008659190624565938,0.6650783253816559,0.0005826273656775449
7.35,0.008574660281612105,0.6651110867863246,0.0005827949576367632
7.35,0.008415885465124133,0.6651435493184042,0.0005830316619248572
7.36295048734845,0.0080751274548343,0.6652997924446333,0.0005836635162446299
7.387499999999999,0.007645733019076238,0.6655470411526595,0.0005845479543403726
7.412049512651549,0.007344985812818282,0.6657596691260729,0.0005852475880353309
7.425,0.007277290527288673,0.6657932681511597,0.0005853939773558891
7.425,0.007148326579688764,0.6658292904779375,0.0005856046298732066
7.43795048734845,0.006885020470411556,0.6659870425058508,0.0005861598957026779
7.4625,0.006557946807152165,0.6662365574082558,0.0005869528259465803
7.4870495126515495,0.006332419048417855,0.6664495074680803,0.0005875842199231266
7.5,0.006281120373378209,0.6664835133210072,0.0005877147892533779
7.5,0.00618362564267027,0.666523525544872,0.0005879041464790486
7.5129504873484505,0.005995245189625961,0.6666834740984635,0.0005883991818638725
7.5375,0.005769138740965735,0.6669320021350043,0.0005891132112862098
7.56204951265155,0.005616006745413271,0.6671357361835251,0.0005896779104672514
7.575,0.005580002445618794,0.667167077313659,0.0005897958118250413
7.575,0.005507025835248681,0.6672047630703704,0.000589969456300701
7.587950487348451,0.005364522513638564,0.6673530467865234,0.0005904025901599816
7.612500000000001,0.005180227582960283,0.6675946810078198,0.000591037852357463
7.63704951265155,0.005051270430368941,0.6678029400886893,0.0005915499869823063
7.65,0.005020401915298501,0.6678396043956624,0.0005916473721836332
7.65,0.004956068335150486,0.667891346758944,0.0005917884404604784
7.662950487348451,0.004836656843236444,0.6680559461343697,0.0005921759570991405
7.6875,0.004684292416543879,0.6683151038830446,0.0005927591526818354
7.712049512651549,0.004578596722047006,0.6685309753975396,0.0005932290290348773
7.725,0.004553591768458465,0.6685706313010892,0.0005933137780957406
7.725,0.004503652291946838,0.6686277773957109,0.0005934392963669358
7.73795048734845,0.004415926457096696,0.6687834596078764,0.000593770736200709
7.762499999999999,0.004297855459058386,0.6690193694433515,0.0005942773516671687
7.787049512651549,0.0042041120027153465,0.6692308394337765,0.0005947460560035933
7.8,0.004189163647532958,0.6692664554051178,0.0005948387449242181
7.8,0.004187469229484379,0.66925458139158,0.0005948291411821967
7.81295048734845,0.004100331040420948,0.6694522383772546,0.0005951506258461169
7.8375,0.003987262201794612,0.6696796222636985,0.0005958139431685171
7.8620495126515495,0.003929245648907521,0.6698882746332552,0.0005964232494427917
7.875,0.003917528982215783,0.6700174810602495,0.0005967883196190415
7.875,0.003921286150196277,0.6699887471274131,0.0005967790582558342
7.8879504873484505,0.003915532025427563,0.670181195702413,0.000596800826421952
7.9125,0.003911693689847254,0.6703390114881651,0.0005975332302365285
7.93704951265155,0.0039112443209809705,0.6706168326419113,0.0005979637366529254
7.95,0.003912871591077235,0.6708344001305026,0.0005982681187390459
7.95,0.003914849574129699,0.6707939110576128,0.000598198777629308
7.962950487348451,0.003913536135972237,0.6709461081864946,0.0005986118306757002
7.987500000000001,0.003915929179214139,0.6711800604299278,0.0005993110328535592
8.012049512651549,0.003918639767463627,0.6715567010058764,0.0005996938727255318
8.025,0.003919853657347335,0.6716318309657805,0.000600106315452747
8.025,0.003919564577930953,0.6716144951052445,0.000600107447844366
8.037950487348452,0.003920929283453596,0.6717637951052238,0.0006003525831415544
8.0625,0.003924144044397667,0.6720472758370922,0.0006007978609056014
8.087049512651548,0.003927617707499909,0.6723655628142289,0.0006013143825529718
8.1,0.0039309342634877035,0.6724089815253912,0.0006018547580004125
8.1,0.00393104605379586,0.6723915592436314,0.0006018878268897197
8.112950487348451,0.003932645509148722,0.6726820976719988,0.0006019687509488998
8.1375,0.003936600435271869,0.6729772082480701,0.0006025739759590911
8.16204951265155,0.0039407439847417205,0.6732466348448358,0.0006032148097987932
8.175,0.003943544760081802,0.6733545378088858,0.0006036047039555039
8.175,0.00394372462241154,0.6733417241332017,0.0006036351497138889
8.187950487348452,0.003945082700409915,0.6736286490911156,0.0006036587783438234
8.2125,0.00395104906459202,0.6737969284540333,0.0006044166041661266
8.237049512651549,0.0039559238690848745,0.6741346938097355,0.0006049041247460809
8.25,0.003958531055020134,0.6742964726024486,0.0006052329105787634
8.25,0.0039590284788893135,0.6742965343673019,0.0006053285339617745
8.262950487348451,0.003960670713383821,0.6744762687083379,0.0006054830129710492
8.2875,0.003966663462389842,0.6747419081871473,0.0006064356412433935
8.312049512651548,0.00396941728820102,0.6750676995177491,0.0006065994986818418
8.325,0.003973252779095183,0.6750541013369408,0.0006071201163963936
8.325,0.003973013778190687,0.6751762378008969,0.0006071877993460904
8.33795048734845,0.003972534285187575,0.6751024235306348,0.0006070670990381727
8.3625,0.003933335198523473,0.6697049470157782,0.0005962887046055573
8.387049512651549,0.003816123573051221,0.6550476937341095,0.0005675796636274024
8.4,0.003792625030997423,0.651416465675902,0.0005612896574429454
8.4,0.003741951970151754,0.6430032892751832,0.0005467359314373545
8.412950487348452,0.0036051553199368406,0.6225743894078611,0.0005102727100134483
8.4375,0.0031717100983650924,0.5600616162749142,0.0004083789466698721
8.462049512651548,0.002666399495692717,0.4770609475746914,0.0002963214479546278
8.475,0.00260595492356933,0.4544329014902588,0.00026911734411412205
8.475,0.002526768704319006,0.4182370232187664,0.0002301839937198035
8.487950487348451,0.0018425336892153848,0.263446299675727,0.0001062986564367737
8.5125,0.0012226550763806566,0.07991866391289697,2.0600641959233733e-05
8.53704951265155,0.001034309851813435,0.008786644137069139,1.1167522901916323e-06
8.55,0.001018040223694633,0.003891430674774717,4.142182431895848e-07
8.55,0.0010135562269351522,0.001894988361547394,5.3992530994977087e-08
8.562950487348452,0.0010013328108162704,3.264782141047418e-05,6.814944217110369e-11
8.5875,0.001001782424298932,0.00026981305612820293,8.063401053239582e-09
8.612049512651549,0.0010007457820386332,1.4893750269766214e-05,1.1350352380442655e-11
8.625,0.0010023145618821376,0.00045753763749390835,1.4171620630834445e-08
8.625,0.0010025535522269903,8.23948709254386e-05,4.1465378513418097e-10
8.637950487348451,0.0009998425138873818,-6.855159712518816e-06,3.666431297877554e-11
8.6625,0.0010001623984862969,6.086368676725646e-06,9.290525972832591e-11
8.687049512651548,0.00099980861395222,-6.979808255674523e-06,3.664598046259939e-11
8.7,0.0010004067591602185,1.6115235919933055e-05,1.3651896593462238e-10
8.7,0.0010000536201438613,2.1813252583067122e-07,6.676060376239248e-11
8.71295048734845,0.0009999955105321505,-1.8653748829569965e-08,6.665862606898651e-11
8.7375,0.0010000039706771538,1.633881314658578e-08,6.667370671374642e-11
8.762049512651549,0.0009999954519878626,-1.8677119420497235e-08,6.66586195577043e-11
8.775,0.0010000105367318735,4.3527270449720566e-08,6.668542487556425e-11
8.775,0.0010000001017377224,6.80740812863739e-11,6.666668935936486e-11
8.787950487348452,0.0009999999913068729,-5.8255838179492765e-12,6.666666472469057e-11
8.8125,0.0010000000076170546,5.100910260926244e-12,6.66666683670702e-11
8.837049512651548,0.0009999999912922706,-5.830451426220881e-12,6.66666647230681e-11
8.85,0.0010000000202913333,1.3592528142928282e-11,6.666667119777678e-11
8.85,0.0010000000000352722,1.5458479522827212e-14,6.666666667181936e-11
8.862950487348451,0.0009999999999969814,-1.3231254867376445e-15,6.666666666622556e-11
8.8875,0.0010000000000026414,1.158453115922921e-15,6.666666666705273e-11
8.91204951265155,0.0009999999999969786,-1.3241084233032994e-15,6.666666666622521e-11
8.925,0.0010000000000070413,3.087212101420585e-15,6.666666666769564e-11
8.925,0.0010000000000000076,3.1146029116801947e-18,6.666666666666764e-11
8.937950487348452,0.0009999999999999994,-2.513518899180896e-19,6.666666666666658e-11
8.9625,0.0010000000000000002,2.3308446822248727e-19,6.666666666666672e-11
8.987049512651549,0.0009999999999999994,-2.6037274370207633e-19,6.666666666666658e-11
9.0,0.001,0.0,6.666666666666668e-11


==> figs/data/euler_sedov_p2_n257_continuous.csv <==
r,d,p,v
0,0.001486894,0.077492341,0.000986528
0.002828427,0.001528113,0.077492125,0.001880695
0.005656855,0.00168568,0.077491499,0.002717229
0.008485282,0.001671443,0.077491462,0.003500948
0.011313709,0.001575251,0.077491812,0.004357197
0.014142135,0.001561963,0.077491999,0.005395997
0.016970564,0.001636763,0.077491932,0.006644166
0.01979899,0.00180409,0.077491522,0.008130348
0.022627419,0.001647754,0.077491559,0.009063371
0.025455844,0.001580404,0.077491529,0.010040793
0.02828427,0.001602921,0.077491462,0.011114472
0.031112699,0.001718524,0.07749138,0.012331358
0.033941127,0.001779958,0.07749147,0.013525987
0.036769554,0.00164636,0.077491693,0.014424063
0.039597981,0.001618512,0.077491671,0.015445121
0.042426407,0.001682868,0.077491499,0.016618472
0.045254838,0.001850015,0.077491261,0.017969811
0.048083264,0.001782035,0.07749138,0.019047532
0.050911687,0.00167655,0.077491559,0.020024762
0.053740114,0.001683003,0.077491589,0.02113774
0.056568541,0.00178619,0.077491432,0.022395752
0.059396967,0.002008601,0.077491038,0.023815418
0.062225398,0.001803469,0.077490956,0.024649868
0.065053821,0.001728324,0.077490993,0.025610741
0.067882255,0.001758688,0.077491067,0.026725098
0.070710681,0.001910785,0.077491157,0.028004145
0.073539108,0.002012259,0.077491157,0.029213849
0.076367535,0.001843853,0.07749103,0.030066421
0.079195961,0.001805786,0.077490918,0.031074725
0.082024381,0.001856958,0.077490814,0.032259095
0.084852815,0.00206496,0.077490754,0.033643145
0.087681241,0.002032956,0.077490903,0.034641944
0.090509675,0.001939662,0.077490978,0.035495505
0.093338095,0.001941719,0.077490993,0.03653593
0.096166529,0.001991753,0.07749103,0.03777441
0.098994948,0.002128358,0.077491149,0.039216988
0.101823375,0.002076541,0.077490993,0.03999716
0.104651801,0.002060003,0.077490874,0.040859066
0.107480228,0.002057516,0.077490933,0.041814033
0.110308662,0.002092713,0.077491134,0.042863239
0.113137081,0.002136515,0.077491336,0.043925501
0.115965515,0.002127042,0.077491403,0.044863302
0.118793935,0.002162887,0.077491477,0.045847695
0.121622369,0.002175631,0.07749173,0.04686904
0.124450795,0.002221507,0.07749211,0.047914572
0.127279222,0.002223844,0.077492394,0.048875377
0.130107641,0.002263017,0.077492565,0.04980427
0.132936075,0.002299445,0.077492729,0.05078214
0.135764509,0.002309508,0.077492885,0.051830076
0.138592929,0.00243167,0.077492967,0.052961498
0.141421363,0.002370206,0.077493191,0.053689715
0.144249782,0.00242477,0.077493474,0.054525003
0.147078216,0.002441242,0.077493757,0.055502944
0.149906635,0.002448821,0.077494033,0.056649152
0.152735069,0.002520687,0.077494353,0.057798605
0.155563489,0.002532932,0.0774948,0.05864092
0.158391923,0.002583145,0.077495277,0.059580583
0.161220342,0.002588641,0.077495754,0.060619447
0.164048761,0.002658738,0.077496201,0.061763741
0.166877195,0.002687353,0.077496499,0.062843457
0.169705629,0.002709903,0.077496774,0.063912876
0.172534063,0.002749881,0.077497154,0.065061264
0.175362483,0.002794411,0.077497669,0.066289499
0.178190917,0.002990061,0.077498272,0.067609735
0.181019351,0.002867562,0.077499032,0.06853947
0.183847755,0.002882203,0.077499658,0.069538876
0.186676189,0.002914121,0.077500202,0.070620388
0.189504623,0.002994198,0.077500723,0.071771622
0.192333058,0.003125188,0.077501222,0.072904304
0.195161462,0.003117078,0.077501714,0.073939599
0.197989896,0.003188389,0.077502333,0.075061686
0.20081833,0.003232231,0.077503048,0.076273121
0.203646749,0.003349846,0.077503785,0.077573732
0.206475183,0.003387714,0.077504344,0.07870011
0.209303603,0.0034399,0.077504873,0.079725586
0.212132037,0.003527911,0.077505544,0.080794841
0.214960456,0.00357557,0.077506363,0.081903048
0.21778889,0.003659122,0.077507295,0.083044752
0.220617324,0.003620733,0.077508159,0.084059082
0.223445758,0.003699751,0.077508889,0.085180081
0.226274163,0.003773296,0.0775095,0.086428195
0.229102597,0.003880089,0.077510074,0.0878096
0.231931031,0.004077524,0.077510811,0.08921092
0.234759435,0.004083469,0.077511735,0.090403803
0.237587869,0.004097974,0.07751257,0.091658548
0.240416303,0.004140536,0.077513322,0.092996426
0.243244737,0.004350157,0.077514023,0.09443035
0.246073157,0.004465578,0.07751476,0.095698379
0.248901591,0.004520766,0.077515565,0.096880607
0.251730025,0.004675717,0.077516377,0.098131128
0.254558444,0.004862902,0.077517197,0.099451929
0.257386863,0.00504858,0.077518031,0.100853376
0.260215282,0.005002269,0.077519394,0.101946533
0.263043731,0.005274741,0.077520736,0.103075586
0.265872151,0.005453529,0.077521726,0.104242191
0.26870057,0.005472063,0.077522263,0.105441161
0.271529019,0.005657773,0.077523015,0.106582731
0.274357438,0.005887053,0.077525415,0.10751687
0.277185857,0.006010528,0.077527232,0.10848961
0.280014277,0.006173101,0.077527925,0.109492987
0.282842726,0.006445911,0.077527948,0.110515274
0.285671145,0.006464065,0.077529117,0.111481018
0.288499564,0.006740023,0.077530779,0.112420119
0.291327983,0.007045173,0.077532403,0.113374285
0.294156432,0.007163276,0.077534005,0.114347652
0.296984851,0.007347024,0.077535585,0.115349516
0.299813271,0.007368291,0.077537321,0.116120845
0.30264169,0.007219103,0.077538908,0.116932362
0.305470139,0.007279649,0.077540502,0.117812701
0.308298558,0.007727178,0.077542283,0.118749507
0.311126977,0.008388775,0.077544376,0.119691677
0.313955426,0.008394646,0.077546403,0.120597675
0.316783845,0.008423999,0.077548452,0.121522725
0.319612265,0.008802133,0.077550642,0.12246602
0.322440684,0.009360474,0.077553079,0.123410828
0.325269133,0.009659937,0.077555522,0.124313474
0.328097522,0.009706425,0.077557832,0.125206441
0.330925971,0.009840583,0.077560209,0.126102254
0.33375439,0.010261258,0.07756266,0.126998395
0.336582839,0.010931544,0.077565193,0.127898052
0.339411259,0.011130085,0.07756795,0.12873809
0.342239678,0.01123161,0.077570871,0.129602671
0.345068127,0.011339134,0.077573799,0.130495429
0.347896546,0.011503372,0.077576607,0.131425381
0.350724965,0.011852142,0.077579215,0.13238962
0.353553385,0.012525345,0.077582039,0.133304775
0.356381834,0.013130611,0.077585094,0.134183317
0.359210253,0.013572281,0.07758823,0.135015115
0.362038702,0.013801119,0.077591345,0.135806322
0.364867091,0.013900136,0.07759434,0.136534408
0.36769551,0.01416616,0.077597484,0.137243062
0.370523959,0.014587916,0.077600859,0.137953162
0.373352379,0.015106254,0.077604488,0.138650924
0.376180798,0.015637655,0.077608377,0.139324412
0.379009247,0.015962109,0.077612549,0.139828503
0.381837666,0.016346723,0.07761693,0.140322283
0.384666115,0.016823625,0.077621497,0.140823081
0.387494504,0.017378252,0.077626236,0.141335919
0.390322924,0.017944293,0.077631094,0.141907305
0.393151373,0.01846798,0.077636003,0.142655879
0.395979792,0.019067829,0.077641234,0.143471509
0.398808241,0.019774307,0.077646874,0.144332409
0.40163666,0.020584961,0.077653006,0.145208538
0.404465109,0.02134962,0.077659532,0.146029696
0.407293499,0.021941386,0.077666,0.146735772
0.410121918,0.022469329,0.077672467,0.147362038
0.412950367,0.023006205,0.077678964,0.14793627
0.415778786,0.023623766,0.077685528,0.148483709
0.418607205,0.024450904,0.077692233,0.149098083
0.421435654,0.025349667,0.077699147,0.149825215
0.424264073,0.026270848,0.077706315,0.150657222
0.427092463,0.027185919,0.07771375,0.151581779
0.429920912,0.02806313,0.077721313,0.15257898
0.432749331,0.028872402,0.077728853,0.153546885
0.43557778,0.02967133,0.07773681,0.154430151
0.438406199,0.030473275,0.077745028,0.155226737
0.441234648,0.031295624,0.077753358,0.155942231
0.444063067,0.032183491,0.077762157,0.156530157
0.446891516,0.033198677,0.077771775,0.157089964
0.449719906,0.034315091,0.077782027,0.157702431
0.452548325,0.03549936,0.077792913,0.158385053
0.455376774,0.036712054,0.077804424,0.159151807
0.458205193,0.037804514,0.077816509,0.160118461
0.461033642,0.038810804,0.077829391,0.161210641
0.463862062,0.039750528,0.077842943,0.162393078
0.466690481,0.040640071,0.07785704,0.163644075
0.46951887,0.041486196,0.077871613,0.164946258
0.472347319,0.042318136,0.077886529,0.166202247
0.475175738,0.04321396,0.077901483,0.167371139
0.478004187,0.044177573,0.077916466,0.168471843
0.480832607,0.045209583,0.077931441,0.169527918
0.483661056,0.046329424,0.077946573,0.1705015
0.486489475,0.047563661,0.07796181,0.17142573
0.489317864,0.048891742,0.077977195,0.172354713
0.492146313,0.050298791,0.077992901,0.17329134
0.494974732,0.051770546,0.078009047,0.174236119
0.497803181,0.053323757,0.078025065,0.175130904
0.50063163,0.054865312,0.078041896,0.176012009
0.50346005,0.056383893,0.078059517,0.176872373
0.506288469,0.05787823,0.078077815,0.177705079
0.509116888,0.059343472,0.078096725,0.178501666
0.511945307,0.060812626,0.078116655,0.179296643
0.514773726,0.062370434,0.078137763,0.180150256
0.517602146,0.064051114,0.078160189,0.181067109
0.520430565,0.065880112,0.078184053,0.182050556
0.523259044,0.067876898,0.078209504,0.183145151
0.526087463,0.069978453,0.078236222,0.184341535
0.528915882,0.07214541,0.078264177,0.185595855
0.531744301,0.074356414,0.078293487,0.186894581
0.534572721,0.076590277,0.078324214,0.188223451
0.53740114,0.078748234,0.078354865,0.189569294
0.540229559,0.080858663,0.078385487,0.190878093
0.543058038,0.082918674,0.078416243,0.192145169
0.545886457,0.084920309,0.07844723,0.193368778
0.548714876,0.086840406,0.078478351,0.19453986
0.551543295,0.08866486,0.078509547,0.195640147
0.554371715,0.090494305,0.078541994,0.196703613
0.557200134,0.092356056,0.078575686,0.197739854
0.560028553,0.094278708,0.078610569,0.198757321
0.562856972,0.096312806,0.078646854,0.199757531
0.565685451,0.098540433,0.078685015,0.200763598
0.56851387,0.10097222,0.078724794,0.201788366
0.571342289,0.103611052,0.078765891,0.202833325
0.574170709,0.106454246,0.078807883,0.203897864
0.576999128,0.109528184,0.078850716,0.204988986
0.579827547,0.112740427,0.078894056,0.206092596
0.582655966,0.116063371,0.078938425,0.20720689
0.585484445,0.119477324,0.078984372,0.208331317
0.588312864,0.122955866,0.079032771,0.209466428
0.591141284,0.126424864,0.079084456,0.210605532
0.593969703,0.129880533,0.079137884,0.211735293
0.596798122,0.133321524,0.079192989,0.212853149
0.599626541,0.136749402,0.079249687,0.213956788
0.60245496,0.140119687,0.079307169,0.21503292
0.60528338,0.143471926,0.079364225,0.216082841
0.608111858,0.146876767,0.079421341,0.217119947
0.610940278,0.150361061,0.07947918,0.218150333
0.613768637,0.153952628,0.079538815,0.219181508
0.616597116,0.15767093,0.079601429,0.220227689
0.619425535,0.161588073,0.079668231,0.221296236
0.622253954,0.165709764,0.079738222,0.222381949
0.625082374,0.17003496,0.079810448,0.223480269
0.627910852,0.174562261,0.079883672,0.22458601
0.630739272,0.179288313,0.079956323,0.225691646
0.633567691,0.184189692,0.080030471,0.226803273
0.63639611,0.18924962,0.080106378,0.227925196
0.639224529,0.194452196,0.080184288,0.229062289
0.642052948,0.199783325,0.080265976,0.230227157
0.644881368,0.205221415,0.080352388,0.231413126
0.647709846,0.210754469,0.080442034,0.232602015
0.650538266,0.216374844,0.080533922,0.233783275
0.653366685,0.222075358,0.080626525,0.234947011
0.656195045,0.227834731,0.080720529,0.236079812
0.659023523,0.233671293,0.08081799,0.237204775
0.661851943,0.239596903,0.08092083,0.238330662
0.664680362,0.245619401,0.081029721,0.239461124
0.667508781,0.251739293,0.081144474,0.240596637
0.67033726,0.257943064,0.081262231,0.241724774
0.673165679,0.26425758,0.081379771,0.242840841
0.675994039,0.270691156,0.081498519,0.24395062
0.678822517,0.277253032,0.081619941,0.245060712
0.681650937,0.283941209,0.081748284,0.246184677
0.684479356,0.290772378,0.081884891,0.247329608
0.687307775,0.297759533,0.082026355,0.248481676
0.690136254,0.304903269,0.082171164,0.249630764
0.692964673,0.312204808,0.082317822,0.250768363
0.695793092,0.319647789,0.082466319,0.251891732
0.698621511,0.327279419,0.082619973,0.253030807
0.701449931,0.335108876,0.08277943,0.25418967
0.70427835,0.343137264,0.082944058,0.255365312
0.707106769,0.351356298,0.083111882,0.256545752
0.709935188,0.359746695,0.083279781,0.257705182
0.712763667,0.368352473,0.083450601,0.258865982
0.715592027,0.377187639,0.083627567,0.2600407
0.718420506,0.386264026,0.083812401,0.261238754
0.721248925,0.395591646,0.084007308,0.262465715
0.724077404,0.405173302,0.084205642,0.263690919
0.726905763,0.415018886,0.084406264,0.264909983
0.729734182,0.425141841,0.084611729,0.266131669
0.732562661,0.435553282,0.084824003,0.267367661
0.735391021,0.446295321,0.085049808,0.26863265
0.7382195,0.457328916,0.085280001,0.269894361
0.741047919,0.468649149,0.085513882,0.27114591
0.743876338,0.480258733,0.085752435,0.272389889
0.746704757,0.492163658,0.085997745,0.273639292
0.749533176,0.504378378,0.086255297,0.274912477
0.752361596,0.516870797,0.0865205,0.276180983
0.755190015,0.529637337,0.086791903,0.277433902
0.758018494,0.542681217,0.087069817,0.278665364
0.760846853,0.555999517,0.087355554,0.279883891
0.763675332,0.569616079,0.0876531,0.281107247
0.766503751,0.583537757,0.087959625,0.282328218
0.76933223,0.597762704,0.08827208,0.283544898
0.77216059,0.612294078,0.088589706,0.284757793
0.774989009,0.627158165,0.088917673,0.285986602
0.777817488,0.64240849,0.089259326,0.287238777
0.780645847,0.658048093,0.089612477,0.288502514
0.783474326,0.674072206,0.089974627,0.28977105
0.786302745,0.690481961,0.090345725,0.291039288
0.789131224,0.707353115,0.090737335,0.292304158
0.791959584,0.724647224,0.091138221,0.293574095
0.794788003,0.742378592,0.091548756,0.294843614
0.797616482,0.760560632,0.091969408,0.296113312
0.800444841,0.779185295,0.092396475,0.297408938
0.80327332,0.798314691,0.092835829,0.298742056
0.806101739,0.817975819,0.093289167,0.300087601
0.808930218,0.83817482,0.093754068,0.301436245
0.811758578,0.858931482,0.094230853,0.302779436
0.814586997,0.880347729,0.094730869,0.304111362
0.817415476,0.902376652,0.095248118,0.3054488
0.820243835,0.925016999,0.095781408,0.306792527
0.823072314,0.948272228,0.096329674,0.308145612
0.825900733,0.972135067,0.096891113,0.309512645
0.828729212,0.996607244,0.097468808,0.310877502
0.831557572,1.021662951,0.098056994,0.312242597
0.834385991,1.047334433,0.09865649,0.313612491
0.83721441,1.073688269,0.099272065,0.314991891
0.84004283,1.100798965,0.099912055,0.316393554
0.842871308,1.128742576,0.100577191,0.317815959
0.845699668,1.157597542,0.101268366,0.31924206
0.848528147,1.187404513,0.10198582,0.320668787
0.851356566,1.218174577,0.102726839,0.322099686
0.854184926,1.249828577,0.103479877,0.323528618
0.857013404,1.282478094,0.104252987,0.324963152
0.859841824,1.316102862,0.105041988,0.326417923
0.862670302,1.350684762,0.105843037,0.327902704
0.865498662,1.386307597,0.106664792,0.329411
0.868327141,1.423387766,0.107552469,0.330886722
0.87115556,1.4616189,0.108463556,0.332375348
0.87398392,1.501131773,0.109408349,0.333860785
0.876812398,1.542063713,0.110397056,0.335330695
0.879640818,1.583793402,0.111367218,0.336865872
0.882469296,1.626521707,0.112328283,0.338473052
0.885297656,1.671170115,0.113359362,0.34005937
0.888126135,1.7177912,0.114457995,0.341627717
0.890954554,1.766357183,0.115614705,0.34318912
0.893783033,1.816693544,0.116802946,0.34473592
0.896611392,1.868809104,0.118021116,0.346313268
0.899439812,1.92248261,0.119249873,0.347950459
0.902268291,1.977470279,0.120467432,0.349669516
0.90509665,2.034190178,0.121709153,0.351417512
0.907925129,2.095529795,0.123218082,0.352883756
0.910753548,2.157873869,0.12468309,0.354479432
0.913582027,2.221108198,0.126094043,0.356220812
0.916410387,2.285194397,0.127446085,0.358117372
0.919238806,2.353691339,0.129014537,0.359876633
0.922067285,2.427006245,0.130816802,0.361465484
0.924895644,2.501353264,0.132554457,0.363189816
0.927724123,2.576690912,0.134223759,0.365045249
0.930552542,2.653097153,0.135827884,0.367023259
0.933380961,2.736585379,0.137800366,0.368683517
0.936209381,2.823182821,0.139824182,0.370373845
0.93903774,2.911922932,0.141816959,0.372185349
0.941866219,3.003205776,0.143793985,0.374105066
0.944694638,3.098429918,0.145835668,0.376052678
0.947523117,3.202234745,0.148223475,0.377758861
0.950351477,3.309480906,0.150590658,0.379594296
0.953179955,3.42060256,0.152967066,0.381535441
0.956008375,3.536300659,0.155395985,0.383546174
0.958836734,3.657339573,0.157942981,0.385572642
0.961665213,3.783645153,0.160591722,0.387616545
0.964493632,3.916399002,0.163378879,0.389645994
0.967322111,4.057926655,0.166422606,0.39157021
0.970150471,4.211574078,0.169887602,0.393261671
0.97297895,4.354487419,0.172499582,0.395697832
0.975807369,4.505268097,0.175244957,0.398130715
0.978635728,4.674594879,0.178694919,0.400286675
0.981464207,4.86687088,0.183092177,0.401900291
0.984292626,5.066633224,0.187547088,0.402683258
0.987121105,5.234616756,0.190090612,0.405369848
0.989949465,5.490465641,0.19644168,0.409531116
0.992777944,5.594702721,0.193409741,0.404877245
0.995606363,5.076924801,0.157822818,0.368970871
0.998434722,2.808114052,0.057841782,0.174549147
1.001263261,1.380021214,0.007006374,0.034657206
1.00409162,1.112326622,0.00029227,0.006672893
1.006920099,1.074529052,0.000706793,0.000309324
1.009748459,1.038285494,0.000802735,0.010604233
1.012576938,1.029302597,0.000723721,0.007249739
1.015405297,1.007570982,8.11E-05,0.001063623
1.018233776,0.99840045,-8.95E-06,0.000227665
1.021062255,0.997440279,-6.04E-06,0.000281757
1.023890615,1.001450658,2.65E-06,8.30E-05
1.026719093,1.000249624,1.30E-06,1.47E-05
1.029547453,1.000002503,1.00E-06,1.70E-07
1.032375932,1.000020742,1.03E-06,1.29E-06
1.035204291,1.00000596,1.02E-06,6.76E-07
1.03803277,1.000000358,1.00E-06,1.06E-09
1.04086113,1,1.00E-06,1.32E-10
1.043689609,1,1.00E-06,1.48E-12
1.046518087,1,1.00E-06,3.18E-11
1.049346447,1,1.00E-06,3.15E-12
1.052174926,1,1.00E-06,3.70E-16
1.055003285,1,1.00E-06,2.51E-17
1.057831764,1,1.00E-06,7.62E-18
1.060660124,1,1.00E-06,1.68E-17
1.063488603,1,1.00E-06,3.39E-20
1.066317081,1,1.00E-06,3.39E-20
1.069145441,1,1.00E-06,3.39E-20
1.07197392,1,1.00E-06,3.39E-20
1.074802279,1,1.00E-06,3.39E-20
1.077630758,1,1.00E-06,3.38E-20
1.080459118,1,1.00E-06,3.38E-20
1.083287597,1,1.00E-06,3.39E-20
1.086116076,1,1.00E-06,3.42E-20
1.088944435,1,1.00E-06,3.54E-20
1.091772914,1,1.00E-06,3.14E-20
1.094601274,1,1.00E-06,2.99E-20
1.097429752,1,1.00E-06,6.55E-20
1.100258112,1,1.00E-06,1.63E-19
1.103086591,1,1.00E-06,3.16E-19
1.10591507,1,1.00E-06,4.80E-19
1.108743429,1,1.00E-06,5.49E-19
1.111571908,1,1.00E-06,5.23E-19
1.114400268,1,1.00E-06,4.00E-19
1.117228746,1,1.00E-06,2.24E-19
1.120057106,1,1.00E-06,1.06E-19
1.122885585,1,1.00E-06,4.32E-20
1.125713944,1,1.00E-06,3.67E-20
1.128542423,1,1.00E-06,3.73E-20
1.131370902,1,1.00E-06,3.87E-20
1.134199262,1,1.00E-06,3.74E-20
1.13702774,1,1.00E-06,3.69E-20
1.1398561,1,1.00E-06,3.68E-20
1.142684579,1,1.00E-06,3.69E-20
1.145512939,1,1.00E-06,3.68E-20
1.148341417,1,1.00E-06,3.68E-20
1.151169896,1,1.00E-06,3.68E-20
1.153998256,1,1.00E-06,3.68E-20
1.156826735,1,1.00E-06,3.68E-20
1.159655094,1,1.00E-06,3.68E-20
1.162483573,1,1.00E-06,3.68E-20
1.165311933,1,1.00E-06,3.68E-20
1.168140411,1,1.00E-06,3.68E-20
1.17096889,1,1.00E-06,3.68E-20
1.17379725,1,1.00E-06,3.68E-20
1.176625729,1,1.00E-06,3.68E-20
1.179454088,1,1.00E-06,3.68E-20
1.182282567,1,1.00E-06,3.68E-20
1.185110927,1,1.00E-06,3.68E-20
1.187939405,1,1.00E-06,3.68E-20
1.190767884,1,1.00E-06,3.68E-20
1.193596244,1,1.00E-06,3.68E-20
1.196424723,1,1.00E-06,3.68E-20
1.199253082,1,1.00E-06,3.68E-20
1.202081561,1,1.00E-06,3.68E-20
1.204909921,1,1.00E-06,3.68E-20
1.2077384,1,1.00E-06,3.67E-20
1.210566759,1,1.00E-06,3.76E-20
1.213395238,1,1.00E-06,3.75E-20
1.216223717,1,1.00E-06,3.58E-20
1.219052076,1,1.00E-06,3.36E-20
1.221880555,1,1.00E-06,3.16E-20
1.224708915,1,1.00E-06,5.47E-20
1.227537274,1,1.00E-06,2.85E-20
1.230365753,1,1.00E-06,1.49E-19
1.233194232,1,1.00E-06,3.87E-19
1.236022711,1,1.00E-06,7.45E-19
1.23885107,1,1.00E-06,1.02E-18
1.241679549,1,1.00E-06,1.10E-18
1.244507909,1,1.00E-06,9.87E-19
1.247336388,1,1.00E-06,6.73E-19
1.250164747,1,1.00E-06,3.35E-19
1.252993226,1,1.00E-06,1.15E-19
1.255821705,1,1.00E-06,3.87E-20
1.258650064,1,1.00E-06,5.96E-20
1.261478543,1,1.00E-06,3.71E-20
1.264306903,1,1.00E-06,3.75E-20
1.267135382,1,1.00E-06,3.90E-20
1.269963741,1,1.00E-06,4.00E-20
1.27279222,1,1.00E-06,4.00E-20
1.275620699,1,1.00E-06,3.95E-20
1.278449059,1,1.00E-06,3.96E-20
1.281277537,1,1.00E-06,3.97E-20
1.284105897,1,1.00E-06,3.97E-20
1.286934376,1,1.00E-06,3.97E-20
1.289762735,1,1.00E-06,3.97E-20
1.292591214,1,1.00E-06,3.97E-20
1.295419693,1,1.00E-06,3.97E-20
1.298248053,1,1.00E-06,3.97E-20
1.301076531,1,1.00E-06,3.97E-20
1.303904891,1,1.00E-06,3.97E-20
1.30673337,1,1.00E-06,3.97E-20
1.309561729,1,1.00E-06,3.97E-20
1.312390089,1,1.00E-06,3.97E-20
1.315218568,1,1.00E-06,3.97E-20
1.318047047,1,1.00E-06,3.97E-20
1.320875525,1,1.00E-06,3.97E-20
1.323703885,1,1.00E-06,3.97E-20
1.326532364,1,1.00E-06,3.97E-20
1.329360724,1,1.00E-06,3.97E-20
1.332189083,1,1.00E-06,3.97E-20
1.335017562,1,1.00E-06,3.97E-20
1.337846041,1,1.00E-06,3.97E-20
1.34067452,1,1.00E-06,3.97E-20
1.343502879,1,1.00E-06,3.97E-20
1.346331358,1,1.00E-06,3.97E-20
1.349159718,1,1.00E-06,3.97E-20
1.351988077,1,1.00E-06,3.97E-20
1.354816556,1,1.00E-06,3.97E-20
1.357645035,1,1.00E-06,3.97E-20
1.360473514,1,1.00E-06,3.97E-20
1.363301873,1,1.00E-06,3.97E-20
1.366130352,1,1.00E-06,3.97E-20
1.368958712,1,1.00E-06,3.97E-20
1.37178719,1,1.00E-06,3.97E-20
1.37461555,1,1.00E-06,3.97E-20
1.377444029,1,1.00E-06,3.97E-20
1.380272508,1,1.00E-06,3.96E-20
1.383100867,1,1.00E-06,3.96E-20
1.385929346,1,1.00E-06,3.96E-20
1.388757706,1,1.00E-06,4.01E-20
1.391586185,1,1.00E-06,4.27E-20
1.394414544,1,1.00E-06,3.51E-20
1.397243023,1,1.00E-06,4.03E-20
1.400071383,1,1.00E-06,6.57E-20
1.402899861,1,1.00E-06,2.37E-19
1.40572834,1,1.00E-06,5.10E-19
1.4085567,1,1.00E-06,8.93E-19
1.411385179,1,1.00E-06,1.12E-18
1.414213538,1,1.00E-06,1.14E-18


==> figs/data/leblanc_ref.csv <==
x,r,u,p,e
0,1,2.07E-14,0.06666667,0.100000005
0.022499979,1,2.73E-14,0.06666667,0.100000005
0.044999957,1,3.34E-14,0.06666667,0.100000005
0.067499936,1,3.74E-14,0.06666667,0.100000005
0.089999914,1,4.20E-14,0.06666667,0.100000005
0.112499893,1,4.79E-14,0.06666667,0.100000005
0.134999871,1,5.26E-14,0.06666667,0.100000005
0.157500118,1,5.59E-14,0.06666667,0.100000005
0.180000097,1,6.23E-14,0.06666667,0.100000005
0.202500075,1,6.66E-14,0.06666667,0.100000005
0.225000054,1,7.18E-14,0.06666667,0.100000005
0.247500032,1,7.69E-14,0.06666667,0.100000005
0.270000011,1,8.27E-14,0.06666667,0.100000005
0.292499989,1,8.74E-14,0.06666667,0.100000005
0.314999968,1,9.28E-14,0.06666667,0.100000005
0.337499946,1,9.85E-14,0.06666667,0.100000005
0.359999925,1,1.03E-13,0.06666667,0.100000005
0.382499903,1,1.09E-13,0.06666667,0.100000005
0.404999882,1,1.13E-13,0.06666667,0.100000005
0.427500129,1,1.20E-13,0.06666667,0.100000005
0.450000107,1,1.20E-13,0.06666667,0.100000005
0.472500086,1,1.20E-13,0.06666667,0.100000005
0.495000064,1,1.20E-13,0.06666667,0.100000005
0.517500043,1,1.20E-13,0.06666667,0.100000005
0.540000021,1,1.20E-13,0.06666667,0.100000005
0.5625,1,1.57E-13,0.06666667,0.100000005
0.584999979,1,2.12E-13,0.06666667,0.100000005
0.607499957,1,2.67E-13,0.06666667,0.100000005
0.629999936,1,3.21E-13,0.06666667,0.100000005
0.652499914,1,3.77E-13,0.06666667,0.100000005
0.674999893,1,4.31E-13,0.06666667,0.100000005
0.697499871,1,4.86E-13,0.06666667,0.100000005
0.720000118,1,5.41E-13,0.06666667,0.100000005
0.742500097,1,5.96E-13,0.06666667,0.100000005
0.765000075,1,6.51E-13,0.06666667,0.100000005
0.787500054,1,7.06E-13,0.06666667,0.100000005
0.810000032,1,7.61E-13,0.06666667,0.100000005
0.832500011,1,8.16E-13,0.06666667,0.100000005
0.854999989,1,8.71E-13,0.06666667,0.100000005
0.877499968,1,1.74E-12,0.06666667,0.100000005
0.899999946,1,8.63E-10,0.06666667,0.100000005
0.922499925,0.999999404,2.05E-07,0.066666603,0.099999964
0.944999903,0.999962032,1.27E-05,0.066662453,0.099997476
0.967499882,0.99937892,0.000207072,0.06659767,0.099958588
0.990000129,0.996705711,0.00109928,0.066301048,0.099780277
1.012500107,0.991453052,0.002857081,0.065719739,0.099429426
1.035000086,0.984657705,0.005140336,0.064970747,0.098974618
1.057500064,0.977166355,0.007669639,0.064149037,0.098472031
1.080000043,0.969372809,0.010314732,0.063298628,0.097947808
1.102500021,0.961447299,0.013019206,0.062438473,0.097413254
1.125,0.953468025,0.015757063,0.061577253,0.0968736
1.147499979,0.945474327,0.018515225,0.060719281,0.09633146
1.169999957,0.937487662,0.021286547,0.059866872,0.095788255
1.192499936,0.929520428,0.024066854,0.05902135,0.095244841
1.214999914,0.921580255,0.026853556,0.058183491,0.094701722
1.237499893,0.913672149,0.029644968,0.057353787,0.094159246
1.259999871,0.905799329,0.032439951,0.056532539,0.093617655
1.282500118,0.89796418,0.035237703,0.05571992,0.093077075
1.305000097,0.89016825,0.038037654,0.054916039,0.092537628
1.327500075,0.882412672,0.040839378,0.054120969,0.091999419
1.350000054,0.874698281,0.043642554,0.053334735,0.091462513
1.372500032,0.867025733,0.046446927,0.052557327,0.090926932
1.395000011,0.859395385,0.049252328,0.051788732,0.090392734
1.417499989,0.851807654,0.052058578,0.051028933,0.089859958
1.439999968,0.844262719,0.054865573,0.050277874,0.089328605
1.462499946,0.836760759,0.057673197,0.04953552,0.088798715
1.484999925,0.829301894,0.060481388,0.048801817,0.088270298
1.507499903,0.821886241,0.06329006,0.048076704,0.087743355
1.529999882,0.814513803,0.066099167,0.047360133,0.08721792
1.552500129,0.807184517,0.068908662,0.046652034,0.086693995
1.575000107,0.799898505,0.071718499,0.045952342,0.086171575
1.597500086,0.792655647,0.074528642,0.045260996,0.085650678
1.620000064,0.785455942,0.077339068,0.044577934,0.08513132
1.642500043,0.778299332,0.080149747,0.043903075,0.084613477
1.665000021,0.771185756,0.082960643,0.043236367,0.084097185
1.6875,0.764115095,0.085771769,0.042577736,0.08358244
1.709999979,0.75708735,0.088583075,0.041927099,0.083069211
1.732499957,0.750102341,0.091394581,0.041284412,0.082557559
1.754999936,0.743160069,0.094206221,0.040649593,0.082047451
1.777499914,0.736260355,0.097018033,0.040022567,0.081538888
1.799999893,0.729403138,0.099829994,0.039403282,0.081031901
1.822499871,0.722588301,0.102642082,0.038791645,0.080526446
1.845000118,0.715815783,0.105454281,0.038187608,0.080022561
1.867500097,0.709085405,0.108266614,0.037591092,0.079520236
1.890000075,0.702397108,0.11107906,0.037002034,0.079019476
1.912500054,0.695750713,0.113891609,0.03642036,0.078520279
1.935000032,0.689146221,0.116704233,0.03584601,0.078022651
1.957500011,0.682583392,0.119516969,0.035278901,0.077526575
1.979999989,0.676062167,0.122329794,0.034718983,0.077032079
2.002499968,0.669582427,0.125142694,0.03416618,0.076539149
2.024999946,0.663144052,0.12795569,0.033620421,0.076047777
2.047499925,0.656746864,0.130768761,0.033081647,0.075557986
2.069999903,0.650390804,0.133581892,0.032549791,0.075069768
2.092499882,0.644075751,0.136395097,0.032024778,0.074583102
2.115000129,0.637801588,0.139208362,0.031506553,0.074098012
2.137500107,0.631568134,0.142021701,0.030995049,0.073614501
2.160000086,0.625375271,0.144835114,0.030490201,0.073132571
2.182500064,0.619222879,0.147648573,0.029991938,0.072652204
2.205000043,0.6131109,0.150462091,0.029500199,0.072173402
2.227500021,0.607039094,0.153275684,0.029014923,0.07169618
2.25,0.601007402,0.156089321,0.028536044,0.071220531
2.272499979,0.595015705,0.158903033,0.028063502,0.070746457
2.294999957,0.589063883,0.161716774,0.027597232,0.070273953
2.317499936,0.583151758,0.16453056,0.027137173,0.069803031
2.340000048,0.57727915,0.167344421,0.026683262,0.069333688
2.362500027,0.571446061,0.170158312,0.026235437,0.068865914
2.385000005,0.565652311,0.172972262,0.025793634,0.068399706
2.407499984,0.55989778,0.175786257,0.025357801,0.067935083
2.429999962,0.554182231,0.178600311,0.024927869,0.067472037
2.452499941,0.548505664,0.181414396,0.024503786,0.067010574
2.475000054,0.542867959,0.18422851,0.024085483,0.066550665
2.497500032,0.537268877,0.187042698,0.023672909,0.06609235
2.520000011,0.5317083,0.189856946,0.023265999,0.065635609
2.542499989,0.526186228,0.19267121,0.022864699,0.065180438
2.564999968,0.520702362,0.195485532,0.022468951,0.064726854
2.587499946,0.515256703,0.198299885,0.022078693,0.064274835
2.610000059,0.509849072,0.201114282,0.021693874,0.0638244
2.632500038,0.504479289,0.203928724,0.021314435,0.063375549
2.655000016,0.499147326,0.206743196,0.020940319,0.062928271
2.677499995,0.493853003,0.209557697,0.02057147,0.062482571
2.699999973,0.488596231,0.212372199,0.020207835,0.06203845
2.722499952,0.48337689,0.21518673,0.019849362,0.061595917
2.745000064,0.478194892,0.218001202,0.019495998,0.061154974
2.767500043,0.473050207,0.220815629,0.01914769,0.060715618
2.790000021,0.467942834,0.223629892,0.018804401,0.060277879
2.8125,0.462872982,0.226443812,0.018466096,0.059841783
2.834999979,0.457841158,0.229257032,0.018132757,0.059407363
2.857499957,0.45284909,0.232068434,0.017804462,0.05897482
2.879999936,0.44790259,0.234874666,0.017481528,0.058544632
2.902500048,0.443231458,0.23769887,0.017194819,0.05819133
2.925000027,0.438560353,0.240523058,0.016908111,0.057830504
2.947500005,0.433889248,0.243347246,0.016621403,0.057461909
2.969999984,0.429218144,0.246171434,0.016334695,0.057085292
2.992499962,0.424547039,0.248995622,0.016047988,0.056700387
3.014999941,0.419875934,0.25181981,0.01576128,0.056306917
3.037500054,0.415204802,0.254644014,0.01547457,0.055904593
3.060000032,0.410533697,0.257468202,0.015187862,0.055493115
3.082500011,0.405862593,0.26029239,0.014901155,0.055072166
3.104999989,0.401191488,0.263116578,0.014614447,0.054641414
3.127499968,0.396520384,0.265940766,0.014327739,0.054200514
3.149999946,0.391849279,0.268764954,0.014041031,0.053749102
3.172500059,0.387178146,0.271589158,0.013754322,0.053286795
3.195000038,0.382507042,0.274413346,0.013467614,0.0528132
3.217500016,0.377835937,0.277237534,0.013180906,0.052327895
3.239999995,0.373164833,0.280061722,0.012894198,0.05183044
3.262499973,0.368811309,0.28287217,0.01264448,0.051426622
3.284999952,0.364491582,0.285682738,0.012398636,0.051024372
3.307500064,0.360205621,0.288493395,0.012156622,0.050623679
3.330000043,0.355953336,0.291304052,0.011918402,0.050224571
3.352500021,0.351734638,0.294114739,0.011683929,0.049827032
3.375,0.347549409,0.296925426,0.011453162,0.049431081
3.397499979,0.343397498,0.299736083,0.01122606,0.049036728
3.420000024,0.339278847,0.30254674,0.011002572,0.048643936
3.442500003,0.335193247,0.305357367,0.010782661,0.048252736
3.464999981,0.331140608,0.308167964,0.010566283,0.047863126
3.487500027,0.327120781,0.310978562,0.010353396,0.047475105
3.510000005,0.323133647,0.313789129,0.010143952,0.047088654
3.532499984,0.319179058,0.316599727,0.009937912,0.046703779
3.55500003,0.315256894,0.319410235,0.00973524,0.046320508
3.577500008,0.311367005,0.322220773,0.009535885,0.045938805
3.599999987,0.307509273,0.325031251,0.009339816,0.045558704
3.622500032,0.303683549,0.327841759,0.009146981,0.04518016
3.645000011,0.299889714,0.330652207,0.008957351,0.044803224
3.667499989,0.296127588,0.333462685,0.008770877,0.044427864
3.689999968,0.292397112,0.336273104,0.008587523,0.044054078
3.712500013,0.288698077,0.339083552,0.008407249,0.043681876
3.734999992,0.285030395,0.341893971,0.008230018,0.043311267
3.75749997,0.281393915,0.34470436,0.008055791,0.042942247
3.780000016,0.27778849,0.347514778,0.007884524,0.042574787
3.802499995,0.274214,0.350325167,0.007716186,0.04220893
3.824999973,0.270670325,0.353135586,0.007550734,0.041844636
3.847500019,0.267157316,0.355945915,0.007388136,0.041481943
3.869999997,0.263674855,0.358756274,0.007228351,0.041120822
3.892499976,0.260222763,0.361566633,0.007071344,0.04076129
3.915000021,0.25680095,0.364376992,0.006917076,0.04040333
3.9375,0.253409266,0.367187321,0.006765515,0.040046965
3.960000012,0.250047594,0.369997621,0.006616624,0.039692185
3.982499991,0.246715769,0.37280795,0.006470364,0.039338975
4.005000003,0.243413672,0.375618249,0.006326705,0.038987366
4.027500015,0.240141168,0.378428578,0.006185608,0.03863732
4.049999993,0.236898124,0.381238908,0.006047038,0.03828885
4.072500005,0.233684406,0.384049207,0.005910967,0.037941983
4.094999984,0.230499893,0.386859506,0.005777355,0.03759669
4.117499996,0.227344424,0.389669806,0.005646172,0.037252983
4.140000008,0.224217892,0.392480105,0.005517381,0.036910845
4.162499987,0.221120149,0.395290405,0.005390953,0.036570299
4.184999999,0.218051061,0.398100704,0.005266853,0.036231326
4.207500011,0.215010494,0.400911003,0.005145051,0.03589395
4.230000006,0.211998314,0.403721333,0.00502551,0.035558135
4.252500001,0.209014401,0.406531602,0.004908205,0.035223928
4.274999997,0.206058607,0.409341872,0.004793101,0.034891298
4.297499992,0.203130797,0.412152201,0.004680166,0.034560236
4.320000004,0.200230852,0.4149625,0.004569369,0.034230759
4.342499999,0.197358623,0.41777277,0.004460684,0.033902882
4.365000003,0.194513991,0.420583069,0.004354075,0.033576566
4.387499998,0.191696808,0.423393399,0.004249515,0.033251841
4.410000002,0.188906953,0.426203668,0.004146975,0.032928708
4.432500002,0.186144277,0.429014027,0.004046421,0.032607131
4.455000001,0.183408663,0.431824327,0.003947829,0.032287156
4.477500001,0.180699974,0.434634596,0.003851172,0.031968778
4.5,0.178018063,0.437444955,0.003756411,0.03165194
4.522499999,0.17536281,0.440255255,0.003663531,0.031336729
4.544999999,0.172734082,0.443065584,0.003572495,0.031023077
4.567499998,0.170131728,0.445875943,0.003483278,0.030711011
4.589999998,0.167555645,0.448686272,0.003395853,0.030400525
4.612500002,0.165005684,0.451496631,0.003310191,0.030091611
4.634999997,0.162481695,0.45430702,0.003226268,0.029784289
4.657500001,0.159983575,0.457117379,0.003144056,0.029478547
4.679999996,0.15751116,0.459927738,0.003063531,0.02917442
4.702500008,0.155064344,0.462738156,0.00298466,0.028871825
4.725000003,0.152642995,0.465548486,0.002907427,0.028570848
4.747499999,0.150246948,0.468358904,0.002831799,0.028271451
4.769999994,0.147876099,0.471169293,0.002757754,0.02797363
4.792499989,0.145530298,0.473979741,0.002685265,0.027677382
4.815000001,0.143209428,0.47679016,0.00261431,0.027382725
4.837500013,0.140913337,0.479600608,0.002544863,0.027089657
4.859999992,0.138641909,0.482411027,0.0024769,0.02679817
4.882500004,0.136395007,0.485221475,0.002410396,0.026508255
4.905000016,0.134172499,0.488031924,0.00234533,0.026219939
4.927499995,0.131974235,0.490842402,0.002281677,0.025933209
4.950000007,0.129800111,0.49365288,0.002219412,0.025648042
4.972499985,0.127649963,0.496463418,0.002158515,0.025364463
4.994999997,0.125523686,0.499273896,0.002098964,0.025082486
5.017500009,0.123421133,0.502084374,0.002040736,0.024802105
5.039999988,0.121342175,0.504894912,0.001983805,0.02452327
5.0625,0.119286671,0.50770545,0.001928153,0.024246035
5.084999979,0.117254511,0.510515928,0.001873758,0.023970401
5.107500024,0.115245536,0.513326526,0.001820597,0.023696319
5.130000003,0.113259636,0.516137004,0.001768652,0.023423858
5.152499981,0.111296661,0.518947542,0.0017179,0.023152989
5.175000027,0.109356493,0.521758139,0.001668317,0.022883651
5.197500005,0.107438996,0.524568617,0.00161989,0.022615955
5.219999984,0.105544038,0.527379155,0.001572594,0.022349828
5.24250003,0.103671491,0.530189633,0.00152641,0.022085287
5.265000008,0.101821214,0.533000171,0.001481317,0.021822324
5.287499987,0.099993087,0.535810649,0.001437298,0.021560966
5.310000032,0.098186985,0.538621068,0.001394335,0.021301213
5.332500011,0.096402764,0.541431487,0.001352404,0.021043027
5.354999989,0.0946403,0.544241905,0.001311489,0.020786427
5.377499968,0.092899472,0.547052264,0.001271571,0.0205314
5.400000013,0.091180146,0.549862504,0.001232636,0.020278032
5.422499992,0.089482196,0.552672744,0.001194658,0.020026193
5.44499997,0.087805502,0.555482805,0.001157628,0.019776001
5.467500016,0.086149931,0.558292806,0.001121522,0.019527381
5.489999995,0.084515363,0.561102688,0.001086324,0.019280361
5.512499973,0.082901686,0.563912392,0.00105202,0.019034948
5.535000019,0.081308775,0.566721916,0.00101859,0.018791146
5.557499997,0.079736516,0.569531202,0.000986019,0.01854894
5.579999976,0.078184806,0.57234019,0.00095429,0.018308346
5.602500021,0.076653533,0.575148821,0.000923389,0.018069402
5.625,0.0751426,0.577957034,0.000893299,0.017832066
5.647499979,0.073651932,0.580764711,0.000864003,0.017596338
5.669999957,0.072181433,0.583571732,0.000835489,0.017362267
5.692499936,0.070731066,0.586377859,0.000807744,0.017129889
5.715000048,0.069300786,0.589182973,0.000780748,0.01689912
5.737500027,0.067890607,0.591986656,0.000754496,0.016670101
5.760000005,0.066500574,0.594788492,0.000728971,0.016442814
5.782499984,0.065130845,0.597587824,0.000704165,0.016217315
5.804999962,0.063781671,0.600383759,0.000680069,0.015993666
5.827499941,0.062453542,0.603174865,0.000656676,0.015771952
5.850000054,0.061147317,0.6059587,0.000633993,0.01555243
5.872500032,0.05986454,0.608731449,0.000612027,0.015335306
5.895000011,0.058608133,0.611485779,0.000590816,0.015121166
5.917499989,0.057384029,0.614207387,0.000570439,0.014911103
5.939999968,0.056205366,0.616864681,0.00055109,0.014707411
5.962499946,0.055104386,0.619380414,0.000533262,0.01451595
5.985000059,0.054165669,0.621551394,0.000518254,0.014351923
6.007500038,0.053582065,0.622912407,0.000509022,0.014249799
6.030000016,0.053517077,0.623060524,0.000508036,0.014239468
6.052499995,0.053675894,0.622682571,0.000510599,0.01426896
6.074999973,0.053771488,0.622453153,0.000512164,0.014287239
6.097499952,0.053818047,0.622338235,0.000512957,0.014296979
6.120000064,0.053845663,0.622267246,0.000513452,0.014303449
6.142500043,0.053863868,0.622217774,0.000513802,0.014308348
6.165000021,0.053876366,0.622180998,0.000514067,0.014312411
6.1875,0.053885005,0.622152507,0.000514276,0.01431594
6.209999979,0.053890821,0.622129858,0.000514446,0.014319131
6.232499957,0.053894434,0.62211144,0.000514588,0.014322111
6.254999936,0.05389623,0.622096181,0.000514708,0.014324985
6.277500048,0.053896442,0.622083426,0.000514813,0.01432785
6.300000027,0.053895202,0.622072637,0.000514905,0.01433072
6.322500005,0.053895202,0.622063398,0.000514987,0.014333018
6.344999984,0.053895202,0.622055531,0.000515059,0.014335022
6.367499962,0.053895202,0.622048736,0.000515127,0.014336906
6.389999941,0.053895202,0.622042894,0.000515188,0.014338599
6.412500054,0.053895202,0.622037947,0.000515242,0.014340121
6.435000032,0.053895202,0.622033596,0.000515296,0.014341606
6.457500011,0.053895202,0.622029901,0.000515344,0.014342954
6.479999989,0.053895202,0.622026742,0.000515391,0.014344268
6.502499968,0.053895202,0.622024119,0.000515434,0.01434546
6.524999946,0.053895202,0.622021854,0.000515478,0.014346686
6.547500059,0.053895202,0.622020066,0.000515519,0.014347827
6.570000038,0.053895202,0.622018695,0.000515558,0.014348916
6.592500016,0.053895202,0.622017682,0.000515596,0.014349952
6.614999995,0.053895202,0.622016966,0.000515634,0.014351023
6.637499973,0.053895202,0.622016609,0.000515671,0.014352044
6.659999952,0.053895202,0.622016549,0.000515707,0.014353063
6.682500064,0.053895202,0.622016847,0.000515743,0.014354048
6.705000043,0.053895202,0.622017384,0.000515777,0.014354999
6.727500021,0.053895202,0.622018218,0.000515804,0.014355759
6.75,0.053895202,0.622019231,0.000515821,0.014356233
6.772499979,0.003990557,0.622020304,0.00051583,0.193893898
6.794999957,0.003990557,0.622021556,0.000515834,0.193895342
6.817499936,0.003990557,0.622022688,0.000515837,0.19389648
6.839999914,0.003990557,0.62202394,0.000515839,0.193897574
6.862499893,0.003990557,0.622025192,0.000515842,0.193898668
6.884999871,0.003990557,0.622026503,0.000515845,0.19389974
6.907500118,0.003990557,0.622027695,0.000515848,0.193900943
6.930000097,0.003990557,0.622029126,0.000515851,0.193902015
6.952500075,0.003990557,0.622030497,0.000515854,0.193903175
6.975000054,0.003990557,0.622031868,0.000515858,0.193904378
6.997500032,0.003990557,0.622033238,0.000515861,0.193905604
7.020000011,0.0039914,0.622034669,0.000515864,0.193865838
7.042499989,0.003992122,0.622036219,0.000515867,0.19383199
7.064999968,0.003992748,0.622037649,0.000515871,0.193802852
7.087499946,0.003993298,0.622039199,0.000515874,0.193777431
7.109999925,0.003993785,0.622040749,0.000515877,0.193755111
7.132499903,0.003994219,0.622042298,0.000515881,0.193735391
7.154999882,0.003994609,0.622044027,0.000515884,0.193717733
7.177500129,0.003994963,0.622045696,0.000515888,0.193701971
7.200000107,0.003995285,0.622047365,0.000515892,0.193687725
7.222500086,0.003995579,0.622049153,0.000515895,0.193674836
7.245000064,0.00399585,0.622050881,0.000515899,0.193663142
7.267500043,0.0039961,0.622052729,0.000515903,0.193652465
7.290000021,0.003996332,0.622054577,0.000515907,0.193642714
7.3125,0.003996548,0.622056484,0.000515911,0.19363373
7.334999979,0.00399675,0.622058511,0.000515915,0.193625447
7.357499957,0.003996939,0.622060418,0.000515919,0.193617839
7.379999936,0.003997117,0.622062445,0.000515923,0.193610817
7.402499914,0.003997285,0.622064531,0.000515928,0.193604291
7.424999893,0.003997444,0.622066617,0.000515932,0.193598239
7.447499871,0.003997595,0.622068882,0.000515937,0.193592614
7.470000118,0.003997738,0.622071087,0.000515941,0.193587373
7.492500097,0.003997874,0.622073352,0.000515946,0.193582535
7.515000075,0.003998005,0.622075677,0.00051595,0.193577946
7.537500054,0.003998131,0.622078001,0.000515955,0.193573716
7.560000032,0.00399825,0.622080505,0.00051596,0.193569778
7.582500011,0.003998366,0.622083008,0.000515965,0.193566065
7.604999989,0.003998477,0.622085512,0.00051597,0.193562576
7.627499968,0.003998585,0.622088134,0.000515976,0.193559334
7.649999946,0.003998689,0.622090816,0.000515981,0.19355636
7.672499925,0.00399879,0.622093558,0.000515987,0.193553522
7.694999903,0.003998888,0.622096419,0.000515992,0.19355084
7.717499882,0.003998984,0.62209928,0.000515998,0.193548425
7.740000129,0.003999076,0.62210232,0.000516004,0.193546124
7.762500107,0.003999168,0.6221053,0.00051601,0.193543955
7.785000086,0.003999257,0.622108459,0.000516016,0.193541943
7.807500064,0.003999344,0.622111678,0.000516022,0.193540087
7.830000043,0.003999429,0.622114897,0.000516029,0.193538429
7.852500021,0.003999513,0.622118354,0.000516035,0.193536818
7.875,0.003999596,0.622121871,0.000516042,0.193535362
7.897499979,0.003999678,0.622125447,0.000516049,0.193533994
7.919999957,0.003999759,0.622129083,0.000516056,0.193532758
7.942499936,0.003999839,0.622132838,0.000516064,0.193531721
7.964999914,0.003999918,0.622136772,0.000516071,0.193530685
7.987499893,0.003999918,0.594536185,0.000466852,0.193530685
8.009999871,0.001,-9.02E-20,6.67E-11,1E-07
8.032500118,0.001,-9.02E-20,6.67E-11,1E-07
8.055000097,0.001,-9.02E-20,6.67E-11,1E-07
8.077500075,0.001,-9.02E-20,6.67E-11,1E-07
8.100000054,0.001,-9.02E-20,6.67E-11,1E-07
8.122500032,0.001,-9.02E-20,6.67E-11,1E-07
8.145000011,0.001,-9.02E-20,6.67E-11,1E-07
8.167499989,0.001,-9.02E-20,6.67E-11,1E-07
8.189999968,0.001,-9.02E-20,6.67E-11,1E-07
8.212499946,0.001,-9.02E-20,6.67E-11,1E-07
8.234999925,0.001,-9.02E-20,6.67E-11,1E-07
8.257499903,0.001,-9.02E-20,6.67E-11,1E-07
8.279999882,0.001,-9.02E-20,6.67E-11,1E-07
8.302500129,0.001,-9.02E-20,6.67E-11,1E-07
8.325000107,0.001,-9.02E-20,6.67E-11,1E-07
8.347500086,0.001,-9.02E-20,6.67E-11,1E-07
8.370000064,0.001,-9.02E-20,6.67E-11,1E-07
8.392500043,0.001,-9.02E-20,6.67E-11,1E-07
8.415000021,0.001,-9.02E-20,6.67E-11,1E-07
8.4375,0.001,-9.02E-20,6.67E-11,1E-07
8.459999979,0.001,-9.02E-20,6.67E-11,1E-07
8.482499957,0.001,-9.02E-20,6.67E-11,1E-07
8.504999936,0.001,-9.02E-20,6.67E-11,1E-07
8.527499914,0.001,-9.02E-20,6.67E-11,1E-07
8.549999893,0.001,-9.02E-20,6.67E-11,1E-07
8.572499871,0.001,-9.02E-20,6.67E-11,1E-07
8.595000118,0.001,-9.02E-20,6.67E-11,1E-07
8.617500097,0.001,-9.02E-20,6.67E-11,1E-07
8.640000075,0.001,-9.02E-20,6.67E-11,1E-07
8.662500054,0.001,-9.02E-20,6.67E-11,1E-07
8.685000032,0.001,-9.02E-20,6.67E-11,1E-07
8.707500011,0.001,-9.02E-20,6.67E-11,1E-07
8.729999989,0.001,-9.02E-20,6.67E-11,1E-07
8.752499968,0.001,-9.02E-20,6.67E-11,1E-07
8.774999946,0.001,-9.02E-20,6.67E-11,1E-07
8.797499925,0.001,-9.02E-20,6.67E-11,1E-07
8.819999903,0.001,-9.02E-20,6.67E-11,1E-07
8.842499882,0.001,-9.02E-20,6.67E-11,1E-07
8.865000129,0.001,-9.02E-20,6.67E-11,1E-07
8.887500107,0.001,-9.02E-20,6.67E-11,1E-07
8.910000086,0.001,-9.02E-20,6.67E-11,1E-07
8.932500064,0.001,-9.02E-20,6.67E-11,1E-07
8.955000043,0.001,-9.02E-20,6.67E-11,1E-07
8.977500021,0.001,-9.02E-20,6.67E-11,1E-07
9,0.001,-3.88E-20,6.67E-11,1E-07


==> figs/data/sbr_exact.csv <==
x,u
0,0
0.00390625,0
0.0078125,0
0.01171875,0
0.015625,0
0.01953125,0
0.0234375,0
0.02734375,0
0.03125,0
0.03515625,0
0.0390625,0
0.04296875,0
0.046875,0
0.05078125,0
0.0546875,0
0.05859375,0
0.0625,0
0.06640625,0
0.0703125,0
0.07421875,0
0.078125,0
0.08203125,0
0.0859375,0
0.08984375,0
0.09375,0
0.09765625,0
0.1015625,0
0.10546875,0
0.109375,0
0.11328125,0
0.1171875,0
0.12109375,0
0.125,0
0.12890625,0
0.1328125,0
0.13671875,0
0.140625,0
0.14453125,0
0.1484375,0
0.15234375,0
0.15625,0
0.16015625,0
0.1640625,0
0.16796875,0
0.171875,0
0.17578125,0
0.1796875,0
0.18359375,0
0.1875,0
0.19140625,0
0.1953125,0
0.19921875,0
0.203125,0
0.20703125,0
0.2109375,0
0.21484375,0
0.21875,0
0.22265625,0
0.2265625,0
0.23046875,0
0.234375,0
0.23828125,0
0.2421875,0
0.24609375,0
0.25,0
0.25390625,0
0.2578125,0
0.26171875,0
0.265625,0
0.26953125,0
0.2734375,0
0.27734375,0
0.28125,0
0.28515625,0
0.2890625,0
0.29296875,0
0.296875,0
0.30078125,0
0.3046875,0
0.30859375,0
0.3125,0
0.31640625,0
0.3203125,0
0.32421875,0
0.328125,0
0.33203125,0
0.3359375,0
0.33984375,0
0.34375,0
0.34765625,0
0.3515625,1
0.35546875,1
0.359375,1
0.36328125,1
0.3671875,1
0.37109375,1
0.375,1
0.37890625,1
0.3828125,1
0.38671875,1
0.390625,1
0.39453125,1
0.3984375,1
0.40234375,1
0.40625,1
0.41015625,1
0.4140625,1
0.41796875,1
0.421875,1
0.42578125,1
0.4296875,1
0.43359375,1
0.4375,1
0.44140625,1
0.4453125,1
0.44921875,1
0.453125,1
0.45703125,1
0.4609375,1
0.46484375,1
0.46875,1
0.47265625,1
0.4765625,0
0.48046875,0
0.484375,0
0.48828125,0
0.4921875,0
0.49609375,0
0.5,0
0.50390625,0
0.5078125,0
0.51171875,0
0.515625,0
0.51953125,0
0.5234375,0
0.52734375,1
0.53125,1
0.53515625,1
0.5390625,1
0.54296875,1
0.546875,1
0.55078125,1
0.5546875,1
0.55859375,1
0.5625,1
0.56640625,1
0.5703125,1
0.57421875,1
0.578125,1
0.58203125,1
0.5859375,1
0.58984375,1
0.59375,1
0.59765625,1
0.6015625,1
0.60546875,1
0.609375,1
0.61328125,1
0.6171875,1
0.62109375,1
0.625,1
0.62890625,1
0.6328125,1
0.63671875,1
0.640625,1
0.64453125,1
0.6484375,1
0.65234375,0
0.65625,0
0.66015625,0
0.6640625,0
0.66796875,0
0.671875,0
0.67578125,0
0.6796875,0
0.68359375,0
0.6875,0
0.69140625,0
0.6953125,0
0.69921875,0
0.703125,0
0.70703125,0
0.7109375,0
0.71484375,0
0.71875,0
0.72265625,0
0.7265625,0
0.73046875,0
0.734375,0
0.73828125,0
0.7421875,0
0.74609375,0
0.75,0
0.75390625,0
0.7578125,0
0.76171875,0
0.765625,0
0.76953125,0
0.7734375,0
0.77734375,0
0.78125,0
0.78515625,0
0.7890625,0
0.79296875,0
0.796875,0
0.80078125,0
0.8046875,0
0.80859375,0
0.8125,0
0.81640625,0
0.8203125,0
0.82421875,0
0.828125,0
0.83203125,0
0.8359375,0
0.83984375,0
0.84375,0
0.84765625,0
0.8515625,0
0.85546875,0
0.859375,0
0.86328125,0
0.8671875,0
0.87109375,0
0.875,0
0.87890625,0
0.8828125,0
0.88671875,0
0.890625,0
0.89453125,0
0.8984375,0
0.90234375,0
0.90625,0
0.91015625,0
0.9140625,0
0.91796875,0
0.921875,0
0.92578125,0
0.9296875,0
0.93359375,0
0.9375,0
0.94140625,0
0.9453125,0
0.94921875,0
0.953125,0
0.95703125,0
0.9609375,0
0.96484375,0
0.96875,0
0.97265625,0
0.9765625,0
0.98046875,0
0.984375,0
0.98828125,0
0.9921875,0
0.99609375,0
1,0


==> figs/data/sbr_p2_128.csv <==
x,u
0.0,7.3418127e-13
0.00390625,7.3418127e-13
0.0078125,7.3418127e-13
0.01171875,7.8297855e-13
0.015625,7.8297855e-13
0.01953125,8.332548e-13
0.0234375,8.332548e-13
0.02734375,8.8440713e-13
0.03125,8.8440713e-13
0.03515625,9.356896e-13
0.0390625,9.356896e-13
0.04296875,9.861522e-13
0.046875,9.861522e-13
0.05078125,1.0345254e-12
0.0546875,1.0345254e-12
0.05859375,1.0790462e-12
0.0625,1.0790462e-12
0.06640625,1.1172897e-12
0.0703125,1.1172897e-12
0.07421875,1.1462252e-12
0.078125,1.1462252e-12
0.08203125,1.1629408e-12
0.0859375,1.1629408e-12
0.08984375,1.1664919e-12
0.09375,1.1664919e-12
0.09765625,1.1598051e-12
0.1015625,1.1598051e-12
0.10546875,1.1476185e-12
0.109375,1.1476185e-12
0.11328125,1.1339892e-12
0.1171875,1.1339892e-12
0.12109375,1.1217158e-12
0.125,1.1217158e-12
0.12890625,1.1122051e-12
0.1328125,1.1122051e-12
0.13671875,1.1059898e-12
0.140625,1.1059898e-12
0.14453125,1.1032563e-12
0.1484375,1.1032563e-12
0.15234375,1.1044271e-12
0.15625,1.1044271e-12
0.16015625,1.1107328e-12
0.1640625,1.1107328e-12
0.16796875,1.1249785e-12
0.171875,1.1249785e-12
0.17578125,1.1524035e-12
0.1796875,1.1524035e-12
0.18359375,1.2005577e-12
0.1875,1.2005577e-12
0.19140625,1.2768881e-12
0.1953125,1.2768881e-12
0.19921875,1.3886035e-12
0.203125,1.3886035e-12
0.20703125,1.5644514e-12
0.2109375,1.5644514e-12
0.21484375,3.0522787e-12
0.21875,1.180148e-11
0.22265625,2.977147e-11
0.2265625,4.4728925e-11
0.23046875,3.4475187e-11
0.234375,3.0885325e-10
0.23828125,4.3034742e-10
0.2421875,1.3447149e-10
0.24609375,1.4040134e-09
0.25,1.188386e-09
0.25390625,5.7845844e-09
0.2578125,1.7390523e-08
0.26171875,9.053412e-09
0.265625,1.1628928e-08
0.26953125,9.850625e-08
0.2734375,2.0311072e-07
0.27734375,3.463419e-07
0.28125,8.2951175e-08
0.28515625,1.2640355e-06
0.2890625,5.956903e-06
0.29296875,5.0168715e-06
0.296875,2.6866275e-07
0.30078125,1.731616e-05
0.3046875,5.987322e-05
0.30859375,0.00015546677
0.3125,0.00023415509
0.31640625,9.969924e-05
0.3203125,0.0002430367
0.32421875,0.003266316
0.328125,0.008165123
0.33203125,0.008642115
0.3359375,0.0023841981
0.33984375,0.019691534
0.34375,0.11461693
0.34765625,0.33045536
0.3515625,0.6005952
0.35546875,0.817304
0.359375,0.9609773
0.36328125,0.9969553
0.3671875,0.9900221
0.37109375,0.9927898
0.375,0.9918255
0.37890625,0.99582976
0.3828125,0.9994274
0.38671875,0.9999286
0.390625,0.9997864
0.39453125,0.99988073
0.3984375,0.9998848
0.40234375,0.9999545
0.40625,0.99999905
0.41015625,0.99999964
0.4140625,0.99999434
0.41796875,0.99999297
0.421875,0.99999464
0.42578125,0.99999404
0.4296875,0.9999604
0.43359375,0.999859
0.4375,0.9997825
0.44140625,0.99989206
0.4453125,0.99985945
0.44921875,0.997358
0.453125,0.99308634
0.45703125,0.9920042
0.4609375,0.99695855
0.46484375,0.9813975
0.46875,0.8875315
0.47265625,0.6691436
0.4765625,0.39709964
0.48046875,0.1800826
0.484375,0.03706684
0.48828125,0.0028352293
0.4921875,0.009574432
0.49609375,0.006936109
0.5,0.010537703
0.50390625,0.011146452
0.5078125,0.009236489
0.51171875,0.0026505196
0.515625,0.026292624
0.51953125,0.17644751
0.5234375,0.42160732
0.52734375,0.67809355
0.53125,0.8949248
0.53515625,0.9807338
0.5390625,0.99121493
0.54296875,0.99528104
0.546875,0.9897976
0.55078125,0.99376553
0.5546875,0.9981208
0.55859375,0.99961585
0.5625,0.99985254
0.56640625,0.9999175
0.5703125,0.9998446
0.57421875,0.99992764
0.578125,0.99999017
0.58203125,0.99999845
0.5859375,0.99999714
0.58984375,0.9999944
0.59375,0.99999154
0.59765625,0.9999908
0.6015625,0.999987
0.60546875,0.9999474
0.609375,0.9998206
0.61328125,0.99968433
0.6171875,0.99976933
0.62109375,0.9995445
0.625,0.9969353
0.62890625,0.99166584
0.6328125,0.98932004
0.63671875,0.99689746
0.640625,0.9780047
0.64453125,0.82902884
0.6484375,0.5824478
0.65234375,0.32451952
0.65625,0.10619089
0.66015625,0.019523257
0.6640625,0.008972852
0.66796875,0.004690179
0.671875,0.010068225
0.67578125,0.0061917137
0.6796875,0.001961612
0.68359375,0.00042884433
0.6875,0.00014848248
0.69140625,7.7254335e-05
0.6953125,0.00014596591
0.69921875,6.85758e-05
0.703125,1.154502e-05
0.70703125,1.7366384e-06
0.7109375,2.855888e-06
0.71484375,1.2396399e-06
0.71875,1.2504654e-06
0.72265625,4.22136e-07
0.7265625,4.5481356e-09
0.73046875,5.876901e-09
0.734375,3.2300527e-08
0.73828125,1.246444e-08
0.7421875,4.6858295e-09
0.74609375,1.0620544e-09
0.75,2.2493984e-10
0.75390625,1.1233585e-10
0.7578125,1.9138902e-10
0.76171875,6.041243e-11
0.765625,1.8414263e-12
0.76953125,4.1017797e-13
0.7734375,3.5928972e-12
0.77734375,9.823093e-13
0.78125,9.823093e-13
0.78515625,9.0562036e-13
0.7890625,9.0562036e-13
0.79296875,8.3782216e-13
0.796875,8.3782216e-13
0.80078125,7.751777e-13
0.8046875,7.751777e-13
0.80859375,7.1779816e-13
0.8125,7.1779816e-13
0.81640625,6.6602344e-13
0.8203125,6.6602344e-13
0.82421875,6.197845e-13
0.828125,6.197845e-13
0.83203125,5.79195e-13
0.8359375,5.79195e-13
0.83984375,5.443003e-13
0.84375,5.443003e-13
0.84765625,5.152112e-13
0.8515625,5.152112e-13
0.85546875,4.9213335e-13
0.859375,4.9213335e-13
0.86328125,4.7536676e-13
0.8671875,4.7536676e-13
0.87109375,4.652954e-13
0.875,4.652954e-13
0.87890625,4.6239016e-13
0.8828125,4.6239016e-13
0.88671875,4.672073e-13
0.890625,4.672073e-13
0.89453125,4.803449e-13
0.8984375,4.803449e-13
0.90234375,5.0231114e-13
0.90625,5.0231114e-13
0.91015625,5.332609e-13
0.9140625,5.332609e-13
0.91796875,5.725956e-13
0.921875,5.725956e-13
0.92578125,6.1849126e-13
0.9296875,6.1849126e-13
0.93359375,6.6752826e-13
0.9375,6.6752826e-13
0.94140625,7.1469816e-13
0.9453125,7.1469816e-13
0.94921875,7.5407915e-13
0.953125,7.5407915e-13
0.95703125,7.802855e-13
0.9609375,7.802855e-13
0.96484375,7.903686e-13
0.96875,7.903686e-13
0.97265625,7.8533783e-13
0.9765625,7.8533783e-13
0.98046875,7.702845e-13
0.984375,7.702845e-13
0.98828125,7.526514e-13
0.9921875,7.526514e-13
0.99609375,7.393529e-13
1.0,7.393529e-13


==> figs/data/sbr_p2_128uns.csv <==
x,u
0,1E-12
0.00390625,1E-12
0.0078125,1E-12
0.01171875,1E-12
0.015625,2E-12
0.01953125,4E-12
0.0234375,6E-12
0.02734375,4E-12
0.03125,6E-12
0.03515625,6.1E-11
0.0390625,1.55E-10
0.04296875,3E-10
0.046875,4.45E-10
0.05078125,4.52E-10
0.0546875,3.68E-10
0.05859375,2.28E-10
0.0625,7.9E-11
0.06640625,2.7E-11
0.0703125,1.7E-11
0.07421875,2E-11
0.078125,2.6E-11
0.08203125,1.4E-11
0.0859375,3E-12
0.08984375,2E-12
0.09375,2E-12
0.09765625,2E-12
0.1015625,2E-12
0.10546875,2E-12
0.109375,2E-12
0.11328125,2E-12
0.1171875,2E-12
0.12109375,2E-12
0.125,2E-12
0.12890625,2E-12
0.1328125,2E-12
0.13671875,2E-12
0.140625,2E-12
0.14453125,2E-12
0.1484375,2E-12
0.15234375,2E-12
0.15625,2E-12
0.16015625,2E-12
0.1640625,2E-12
0.16796875,2E-12
0.171875,2E-12
0.17578125,2E-12
0.1796875,2E-12
0.18359375,2E-12
0.1875,2E-12
0.19140625,2E-12
0.1953125,2E-12
0.19921875,2E-12
0.203125,2E-12
0.20703125,2E-12
0.2109375,3E-12
0.21484375,1.5E-11
0.21875,3.2E-11
0.22265625,4E-11
0.2265625,1.7E-11
0.23046875,3.21E-10
0.234375,8.78E-10
0.23828125,6.64E-10
0.2421875,1.016E-09
0.24609375,4.8E-09
0.25,1.3555E-08
0.25390625,6.163E-09
0.2578125,2.5569E-08
0.26171875,1.04988E-07
0.265625,9.5846E-08
0.26953125,1.87309E-07
0.2734375,6.05922E-07
0.27734375,7.57521E-07
0.28125,8.43091E-07
0.28515625,5.66309E-06
0.2890625,1.42562E-05
0.29296875,1.48317E-05
0.296875,6.47947E-06
0.30078125,4.25861E-05
0.3046875,0.000190884
0.30859375,0.000376795
0.3125,0.000283315
0.31640625,0.000349278
0.3203125,0.002190572
0.32421875,0.005187334
0.328125,0.008814351
0.33203125,0.014690278
0.3359375,0.013539603
0.33984375,0.019415399
0.34375,0.105725467
0.34765625,0.327480227
0.3515625,0.596853971
0.35546875,0.81327647
0.359375,0.953874886
0.36328125,0.994558871
0.3671875,0.99091059
0.37109375,0.992168605
0.375,0.992466986
0.37890625,0.995989919
0.3828125,0.998689711
0.38671875,0.999639452
0.390625,0.999913692
0.39453125,0.999966621
0.3984375,0.999921441
0.40234375,0.999957025
0.40625,0.999985099
0.41015625,0.99998951
0.4140625,0.999986708
0.41796875,0.999991357
0.421875,0.99999851
0.42578125,0.999935865
0.4296875,0.999822378
0.43359375,0.999793291
0.4375,0.999909282
0.44140625,0.999613285
0.4453125,0.997496784
0.44921875,0.994163394
0.453125,0.991480112
0.45703125,0.991976678
0.4609375,0.997940004
0.46484375,0.975061178
0.46875,0.866493106
0.47265625,0.658247709
0.4765625,0.406374037
0.48046875,0.192999274
0.484375,0.053955317
0.48828125,0.008678066
0.4921875,0.006152979
0.49609375,0.006809975
0.5,0.014992991
0.50390625,0.021409256
0.5078125,0.017474947
0.51171875,0.00364719
0.515625,0.031007122
0.51953125,0.176625952
0.5234375,0.418222815
0.52734375,0.676840544
0.53125,0.880080879
0.53515625,0.972174346
0.5390625,0.99379015
0.54296875,0.995461583
0.546875,0.991802692
0.55078125,0.993958235
0.5546875,0.996968448
0.55859375,0.998890281
0.5625,0.999809623
0.56640625,0.999975443
0.5703125,0.999928415
0.57421875,0.999943376
0.578125,0.999963224
0.58203125,0.999981225
0.5859375,0.999993086
0.58984375,0.999987364
0.59375,0.999973595
0.59765625,0.999981821
0.6015625,0.99992007
0.60546875,0.999713182
0.609375,0.999595404
0.61328125,0.999821246
0.6171875,0.99976027
0.62109375,0.996571541
0.625,0.990893185
0.62890625,0.988182902
0.6328125,0.991716206
0.63671875,0.995981753
0.640625,0.953901827
0.64453125,0.807422221
0.6484375,0.579206705
0.65234375,0.332080752
0.65625,0.130308524
0.66015625,0.03369607
0.6640625,0.007270958
0.66796875,0.004056791
0.671875,0.007577397
0.67578125,0.005526482
0.6796875,0.002748214
0.68359375,0.001115053
0.6875,0.000275571
0.69140625,5.33178E-05
0.6953125,7.24256E-05
0.69921875,4.59012E-05
0.703125,3.23332E-05
0.70703125,1.39206E-05
0.7109375,3.28287E-06
0.71484375,6.425E-07
0.71875,4.90071E-07
0.72265625,2.75415E-07
0.7265625,2.62747E-07
0.73046875,9.9462E-08
0.734375,2.1255E-08
0.73828125,7.883E-09
0.7421875,5.894E-09
0.74609375,4.741E-09
0.75,3.974E-09
0.75390625,1.802E-09
0.7578125,4.98E-10
0.76171875,1.11E-10
0.765625,8.5E-11
0.76953125,8.8E-11
0.7734375,6.6E-11
0.77734375,2.8E-11
0.78125,6E-12
0.78515625,1E-12
0.7890625,2E-12
0.79296875,1E-12
0.796875,1E-12
0.80078125,1E-12
0.8046875,1E-12
0.80859375,1E-12
0.8125,1E-12
0.81640625,1E-12
0.8203125,1E-12
0.82421875,1E-12
0.828125,1E-12
0.83203125,1E-12
0.8359375,1E-12
0.83984375,1E-12
0.84375,1E-12
0.84765625,0
0.8515625,0
0.85546875,0
0.859375,0
0.86328125,0
0.8671875,0
0.87109375,0
0.875,0
0.87890625,0
0.8828125,0
0.88671875,0
0.890625,0
0.89453125,0
0.8984375,0
0.90234375,1E-12
0.90625,1E-12
0.91015625,1E-12
0.9140625,1E-12
0.91796875,1E-12
0.921875,1E-12
0.92578125,1E-12
0.9296875,1E-12
0.93359375,1E-12
0.9375,5E-12
0.94140625,3.2E-11
0.9453125,6.2E-11
0.94921875,7.2E-11
0.953125,5.4E-11
0.95703125,3.4E-11
0.9609375,3.3E-11
0.96484375,5.1E-11
0.96875,6.3E-11
0.97265625,4.2E-11
0.9765625,1.1E-11
0.98046875,3E-12
0.984375,3E-12
0.98828125,2E-12
0.9921875,2E-12
0.99609375,1E-12
1,1E-12


==> figs/data/sbr_p2_32.csv <==
x,u
0.0,2.0873002e-05
0.00390625,2.2954791e-05
0.0078125,2.668304e-05
0.01171875,3.2057746e-05
0.015625,3.9078906e-05
0.01953125,4.7746526e-05
0.0234375,5.8060603e-05
0.02734375,7.002113e-05
0.03125,8.3628125e-05
0.03515625,9.840986e-05
0.0390625,0.00010836461
0.04296875,0.00011514936
0.046875,0.00011876411
0.05078125,0.00011920885
0.0546875,0.00011648359
0.05859375,0.000110588335
0.0625,0.00010152307
0.06640625,8.199741e-05
0.0703125,6.747382e-05
0.07421875,5.3900614e-05
0.078125,4.1277795e-05
0.08203125,2.9605362e-05
0.0859375,1.8883316e-05
0.08984375,9.111655e-06
0.09375,2.903802e-07
0.09765625,7.627169e-06
0.1015625,7.102953e-06
0.10546875,6.824478e-06
0.109375,6.791744e-06
0.11328125,7.004751e-06
0.1171875,7.463498e-06
0.12109375,8.167986e-06
0.125,9.80567e-06
0.12890625,9.274016e-06
0.1328125,1.1363362e-05
0.13671875,1.3576846e-05
0.140625,1.5914466e-05
0.14453125,1.8376222e-05
0.1484375,2.0962114e-05
0.15234375,2.3672144e-05
0.15625,2.650631e-05
0.16015625,1.6299336e-05
0.1640625,1.1611544e-05
0.16796875,1.0085262e-05
0.171875,1.1720491e-05
0.17578125,1.651723e-05
0.1796875,2.447548e-05
0.18359375,3.559524e-05
0.1875,5.466916e-05
0.19140625,0.00012888802
0.1953125,0.00018165208
0.19921875,0.00023276525
0.203125,0.00028222753
0.20703125,0.0003300389
0.2109375,0.0003761994
0.21484375,0.00042070897
0.21875,0.00046356767
0.22265625,0.0003031471
0.2265625,0.00021280267
0.23046875,0.00017457249
0.234375,0.00018845656
0.23828125,0.00025445488
0.2421875,0.00037256748
0.24609375,0.0005427943
0.25,0.0007638703
0.25390625,0.00260078
0.2578125,0.003971561
0.26171875,0.0053785043
0.265625,0.006821611
0.26953125,0.008300881
0.2734375,0.009816313
0.27734375,0.011367909
0.28125,0.0129095465
0.28515625,0.009698818
0.2890625,0.007847076
0.29296875,0.006503257
0.296875,0.005455251
0.30078125,0.0051359376
0.3046875,0.005341734
0.30859375,0.0060726404
0.3125,0.0073286565
0.31640625,0.035912417
0.3203125,0.064646564
0.32421875,0.10177143
0.328125,0.14728701
0.33203125,0.2011933
0.3359375,0.26349032
0.33984375,0.33417803
0.34375,0.41325647
0.34765625,0.48522398
0.3515625,0.55772215
0.35546875,0.62621635
0.359375,0.6886329
0.36328125,0.74903834
0.3671875,0.80767506
0.37109375,0.8601534
0.375,0.90645164
0.37890625,0.9251908
0.3828125,0.9487223
0.38671875,0.9668653
0.390625,0.97838616
0.39453125,0.9859224
0.3984375,0.9880457
0.40234375,0.9847561
0.40625,0.97605354
0.41015625,0.9860042
0.4140625,0.98696357
0.41796875,0.98822916
0.421875,0.9893673
0.42578125,0.991453
0.4296875,0.9938402
0.43359375,0.996529
0.4375,0.9995193
0.44140625,0.97839105
0.4453125,0.9512751
0.44921875,0.91357076
0.453125,0.86527807
0.45703125,0.80639696
0.4609375,0.7369275
0.46484375,0.65686965
0.46875,0.56622344
0.47265625,0.48883635
0.4765625,0.4150723
0.48046875,0.35131392
0.484375,0.29912883
0.48828125,0.25550455
0.4921875,0.221794
0.49609375,0.1979972
0.5,0.18411413
0.50390625,0.22569066
0.5078125,0.2571026
0.51171875,0.29762247
0.515625,0.3486682
0.51953125,0.40742153
0.5234375,0.4753035
0.52734375,0.55231404
0.53125,0.63845325
0.53515625,0.68269837
0.5390625,0.7418695
0.54296875,0.79474515
0.546875,0.8413254
0.55078125,0.88161016
0.5546875,0.91631645
0.55859375,0.9437466
0.5625,0.9648455
0.56640625,0.9691268
0.5703125,0.97714853
0.57421875,0.98296267
0.578125,0.98656917
0.58203125,0.9879681
0.5859375,0.9871594
0.58984375,0.9841431
0.59375,0.97891915
0.59765625,0.995193
0.6015625,0.9980673
0.60546875,0.996689
0.609375,0.9910581
0.61328125,0.98117465
0.6171875,0.9670386
0.62109375,0.94864994
0.625,0.9266484
0.62890625,0.85808796
0.6328125,0.80273294
0.63671875,0.7424745
0.640625,0.6773126
0.64453125,0.60724723
0.6484375,0.5322784
0.65234375,0.4524061
0.65625,0.36763036
0.66015625,0.3170691
0.6640625,0.25761694
0.66796875,0.2047269
0.671875,0.158399
0.67578125,0.11863322
0.6796875,0.085429564
0.68359375,0.058788035
0.6875,0.038708635
0.69140625,0.028790921
0.6953125,0.018635513
0.69921875,0.011082573
0.703125,0.006132102
0.70703125,0.0037841003
0.7109375,0.0040385677
0.71484375,0.006895504
0.71875,0.012354909
0.72265625,0.006283627
0.7265625,0.006321671
0.73046875,0.006190154
0.734375,0.005889075
0.73828125,0.0054184343
0.7421875,0.0047782324
0.74609375,0.0039684684
0.75,0.0030366362
0.75390625,0.0022930338
0.7578125,0.0017017196
0.76171875,0.0012003878
0.765625,0.0007890386
0.76953125,0.00046767195
0.7734375,0.00023628789
0.77734375,9.4886345e-05
0.78125,4.3467368e-05
0.78515625,7.83912e-05
0.7890625,7.234637e-05
0.79296875,7.188357e-05
0.796875,7.700282e-05
0.80078125,8.77041e-05
0.8046875,0.000103987426
0.80859375,0.00012585279
0.8125,0.00015330019
0.81640625,8.995185e-05
0.8203125,7.7433746e-05
0.82421875,6.489828e-05
0.828125,5.2345444e-05
0.83203125,3.9775237e-05
0.8359375,2.7187665e-05
0.83984375,1.4582723e-05
0.84375,1.993987e-06
0.84765625,6.309571e-06
0.8515625,3.2978578e-06
0.85546875,1.253453e-06
0.859375,2.1841518e-07
0.86328125,7.893317e-08
0.8671875,9.2636617e-07
0.87109375,2.7607143e-06
0.875,5.5819773e-06
0.87890625,4.750609e-06
0.8828125,5.2410664e-06
0.88671875,5.423844e-06
0.890625,5.2989412e-06
0.89453125,4.8663587e-06
0.8984375,4.126096e-06
0.90234375,3.0781534e-06
0.90625,1.7225308e-06
0.91015625,3.6678869e-06
0.9140625,4.966191e-06
0.91796875,6.5901363e-06
0.921875,8.539721e-06
0.92578125,1.0814947e-05
0.9296875,1.3415813e-05
0.93359375,1.634232e-05
0.9375,2.0177298e-05
0.94140625,2.4728115e-05
0.9453125,3.0879622e-05
0.94921875,3.7365353e-05
0.953125,4.4185304e-05
0.95703125,5.133948e-05
0.9609375,5.8827878e-05
0.96484375,6.66505e-05
0.96875,7.3274794e-05
0.97265625,6.516896e-05
0.9765625,6.031732e-05
0.98046875,5.4568387e-05
0.984375,4.775366e-05
0.98828125,4.0431514e-05
0.9921875,3.220168e-05
0.99609375,2.3064149e-05
1.0,1.3018926e-05


==> figs/data/sbr_p2_32uns.csv <==
x,u
0,4.00882963731e-05
0.00390625,6.7016320827e-05
0.0078125,7.27722144802e-05
0.01171875,8.33714802866e-05
0.015625,9.88141182461e-05
0.01953125,0.0001191
0.0234375,0.00014423
0.02734375,0.000174202
0.03125,0.000209018
0.03515625,0.000215771
0.0390625,0.000222962
0.04296875,0.000225956
0.046875,0.000224756
0.05078125,0.00021936
0.0546875,0.000209769
0.05859375,0.000195982
0.0625,0.000178
0.06640625,0.000156715
0.0703125,0.000139743
0.07421875,0.000121964
0.078125,0.000103379
0.08203125,8.39882777655e-05
0.0859375,6.37915727566e-05
0.08984375,4.27888953709e-05
0.09375,2.09802401514e-05
0.09765625,2.83497283817e-05
0.1015625,2.12538616324e-05
0.10546875,1.63691074704e-05
0.109375,1.36954649861e-05
0.11328125,1.32329341795e-05
0.1171875,1.49815159602e-05
0.12109375,1.89412094187e-05
0.125,2.51120145549e-05
0.12890625,2.23577717406e-05
0.1328125,2.31365120271e-05
0.13671875,2.32980182773e-05
0.140625,2.28422886721e-05
0.14453125,2.17693250306e-05
0.1484375,2.00791273528e-05
0.15234375,1.77716938197e-05
0.15625,1.48470271597e-05
0.16015625,6.81856727169e-06
0.1640625,6.8956242103e-06
0.16796875,1.20962076835e-05
0.171875,2.24203176913e-05
0.17578125,3.78679542337e-05
0.1796875,5.84391164011e-05
0.18359375,8.41338114697e-05
0.1875,0.000114952
0.19140625,0.000169924
0.1953125,0.000207436
0.19921875,0.000240892
0.203125,0.000270292
0.20703125,0.000295635
0.2109375,0.000316923
0.21484375,0.000334154
0.21875,0.000393751
0.22265625,0.000182709
0.2265625,7.04422855051e-05
0.23046875,8.64852336235e-05
0.234375,0.000230838
0.23828125,0.000503499
0.2421875,0.00090447
0.24609375,0.00143375
0.25,0.002358668
0.25390625,0.003930032
0.2578125,0.00502972
0.26171875,0.006104468
0.265625,0.007154278
0.26953125,0.008179147
0.2734375,0.009179077
0.27734375,0.010154068
0.28125,0.01110412
0.28515625,0.009643512
0.2890625,0.008344674
0.29296875,0.007668018
0.296875,0.007026751
0.30078125,0.007909291
0.3046875,0.009732055
0.30859375,0.01249504
0.3125,0.016198248
0.31640625,0.044674717
0.3203125,0.073444195
0.32421875,0.110159896
0.328125,0.156218007
0.33203125,0.207891002
0.3359375,0.267001122
0.33984375,0.333548337
0.34375,0.407532692
0.34765625,0.475593001
0.3515625,0.545290411
0.35546875,0.611886978
0.359375,0.678986371
0.36328125,0.738343239
0.3671875,0.793353796
0.37109375,0.844018042
0.375,0.890336037
0.37890625,0.913452029
0.3828125,0.938563883
0.38671875,0.958120763
0.390625,0.968057096
0.39453125,0.97705549
0.3984375,0.981272697
0.40234375,0.980708659
0.40625,0.975363433
0.41015625,0.989348292
0.4140625,0.990628004
0.41796875,0.991437078
0.421875,0.990698814
0.42578125,0.991264284
0.4296875,0.991189122
0.43359375,0.99047333
0.4375,0.989116907
0.44140625,0.964219749
0.4453125,0.938229024
0.44921875,0.902873397
0.453125,0.858152747
0.45703125,0.804067194
0.4609375,0.74061662
0.46484375,0.667801142
0.46875,0.585620701
0.47265625,0.514302433
0.4765625,0.442903101
0.48046875,0.378912002
0.484375,0.31433782
0.48828125,0.270346314
0.4921875,0.236901179
0.49609375,0.214002401
0.5,0.201649964
0.50390625,0.222062454
0.5078125,0.246971026
0.51171875,0.283314198
0.515625,0.33109197
0.51953125,0.390304357
0.5234375,0.460951328
0.52734375,0.543032944
0.53125,0.609774709
0.53515625,0.665846229
0.5390625,0.726206422
0.54296875,0.780716896
0.546875,0.829377711
0.55078125,0.872188807
0.5546875,0.909150183
0.55859375,0.940261841
0.5625,0.951379001
0.56640625,0.963363767
0.5703125,0.972958028
0.57421875,0.979439795
0.578125,0.982809007
0.58203125,0.983065665
0.5859375,0.980209827
0.58984375,0.974241436
0.59375,0.979517162
0.59765625,0.987632513
0.6015625,0.989311337
0.60546875,0.987417817
0.609375,0.981952012
0.61328125,0.972913861
0.6171875,0.960303307
0.62109375,0.944120407
0.625,0.903009832
0.62890625,0.851537406
0.6328125,0.798429191
0.63671875,0.739439249
0.640625,0.674567699
0.64453125,0.603814483
0.6484375,0.527179599
0.65234375,0.444663048
0.65625,0.35626483
0.66015625,0.326763093
0.6640625,0.269605726
0.66796875,0.217769653
0.671875,0.171254843
0.67578125,0.130061299
0.6796875,0.094189011
0.68359375,0.063637987
0.6875,0.038408231
0.69140625,0.035380196
0.6953125,0.023845119
0.69921875,0.015106114
0.703125,0.009163178
0.70703125,0.00601631
0.7109375,0.005665512
0.71484375,0.008110784
0.71875,0.013352124
0.72265625,0.004427952
0.7265625,0.004053333
0.73046875,0.003718513
0.734375,0.003423491
0.73828125,0.003168269
0.7421875,0.002952846
0.74609375,0.002777222
0.75,0.002687754
0.75390625,0.002019019
0.7578125,0.001655037
0.76171875,0.001335588
0.765625,0.001060673
0.76953125,0.000830293
0.7734375,0.000644446
0.77734375,0.000503133
0.78125,0.000406354
0.78515625,0.000186936
0.7890625,0.000136427
0.79296875,0.000102996
0.796875,8.66452755872e-05
0.80078125,8.73731914908e-05
0.8046875,0.00010518
0.80859375,0.000140066
0.8125,0.000110375
0.81640625,6.90753367962e-05
0.8203125,6.24112726655e-05
0.82421875,5.55050319235e-05
0.828125,4.83566036564e-05
0.83203125,4.09659915022e-05
0.8359375,3.33331918227e-05
0.83984375,2.54582082562e-05
0.84375,2.21578484343e-05
0.84765625,1.76557077793e-05
0.8515625,1.29286381707e-05
0.85546875,9.13933399715e-06
0.859375,6.28779616818e-06
0.86328125,4.37402422904e-06
0.8671875,3.39801772498e-06
0.87109375,3.35977733812e-06
0.875,3.46411025021e-06
0.87890625,2.04109733204e-06
0.8828125,1.91606659428e-06
0.88671875,2.14982469515e-06
0.890625,2.74237186204e-06
0.89453125,3.69370809494e-06
0.8984375,5.00383339386e-06
0.90234375,6.67274753141e-06
0.90625,8.70045096235e-06
0.91015625,6.23839105174e-06
0.9140625,3.58717898052e-06
0.91796875,3.27385396304e-06
0.921875,5.29841599928e-06
0.92578125,9.66086554399e-06
0.9296875,1.63612021424e-05
0.93359375,2.53994239756e-05
0.9375,3.67755346815e-05
0.94140625,4.91531609441e-05
0.9453125,6.25951506663e-05
0.94921875,7.58211390348e-05
0.953125,8.88311333256e-05
0.95703125,0.000101625
0.9609375,0.000114203
0.96484375,0.000126565
0.96875,0.000138711
0.97265625,0.000151506
0.9765625,0.000156609
0.98046875,0.000153922
0.984375,0.000143444
0.98828125,0.000125176
0.9921875,9.9117278296e-05
0.99609375,6.52680537314e-05
1,2.36283194681e-05


==> figs/data/sbr_p2_64.csv <==
x,u
0.0,3.2355842e-09
0.00390625,6.794365e-09
0.0078125,1.2413149e-08
0.01171875,2.0091935e-08
0.015625,2.9830723e-08
0.01953125,4.1352965e-08
0.0234375,6.081899e-08
0.02734375,8.7983075e-08
0.03125,1.2284522e-07
0.03515625,1.7946581e-07
0.0390625,2.3036927e-07
0.04296875,2.7885525e-07
0.046875,3.2492375e-07
0.05078125,3.114696e-07
0.0546875,2.8320264e-07
0.05859375,2.287201e-07
0.0625,1.4802197e-07
0.06640625,9.035895e-08
0.0703125,4.3135234e-08
0.07421875,1.3162583e-08
0.078125,4.4100174e-10
0.08203125,3.7175327e-09
0.0859375,5.3979226e-09
0.08984375,8.918182e-09
0.09375,1.427831e-08
0.09765625,8.640061e-09
0.1015625,6.7534867e-09
0.10546875,4.486832e-09
0.109375,1.8400965e-09
0.11328125,1.4291233e-09
0.1171875,9.442614e-10
0.12109375,7.627062e-10
0.125,1.0205382e-09
0.12890625,4.8756327e-10
0.1328125,3.9034173e-10
0.13671875,3.7575876e-10
0.140625,4.4381435e-10
0.14453125,2.7488778e-09
0.1484375,4.452887e-09
0.15234375,5.7881255e-09
0.15625,6.754594e-09
0.16015625,1.2573202e-09
0.1640625,4.147605e-09
0.16796875,1.3623566e-08
0.171875,2.9685204e-08
0.17578125,4.5608118e-08
0.1796875,5.231832e-08
0.18359375,5.2971124e-08
0.1875,4.7566527e-08
0.19140625,5.6910707e-08
0.1953125,1.045117e-07
0.19921875,1.9421608e-07
0.203125,3.2602387e-07
0.20703125,7.363616e-07
0.2109375,9.4282615e-07
0.21484375,9.838113e-07
0.21875,8.5931725e-07
0.22265625,8.213915e-08
0.2265625,9.2339883e-07
0.23046875,3.1906418e-06
0.234375,6.883868e-06
0.23828125,1.6745887e-05
0.2421875,1.962421e-05
0.24609375,1.6709128e-05
0.25,7.808985e-06
0.25390625,9.201968e-06
0.2578125,4.3453245e-05
0.26171875,0.00010601072
0.265625,0.00019687439
0.26953125,0.00024149797
0.2734375,0.00028285227
0.27734375,0.0003122273
0.28125,0.00032962306
0.28515625,7.562747e-05
0.2890625,0.00028169854
0.29296875,0.0009388238
0.296875,0.0020470032
0.30078125,0.005932452
0.3046875,0.008855457
0.30859375,0.011418023
0.3125,0.013587915
0.31640625,0.006539716
0.3203125,0.004560223
0.32421875,0.006302652
0.328125,0.011767004
0.33203125,0.06587621
0.3359375,0.14114368
0.33984375,0.24560565
0.34375,0.3839207
0.34765625,0.51702917
0.3515625,0.6468084
0.35546875,0.76624614
0.359375,0.8753424
0.36328125,0.9288907
0.3671875,0.97177136
0.37109375,0.9922854
0.375,0.9905602
0.37890625,0.99664915
0.3828125,0.99573565
0.38671875,0.99334294
0.390625,0.98947096
0.39453125,0.99192095
0.3984375,0.99285567
0.40234375,0.9945693
0.40625,0.9970617
0.41015625,0.99823153
0.4140625,0.9990348
0.41796875,0.9990061
0.421875,0.9981305
0.42578125,0.9951534
0.4296875,0.992682
0.43359375,0.9903171
0.4375,0.9880011
0.44140625,0.9942565
0.4453125,0.9959422
0.44921875,0.99391836
0.453125,0.988185
0.45703125,0.9248947
0.4609375,0.8406976
0.46484375,0.7263267
0.46875,0.5817821
0.47265625,0.44726828
0.4765625,0.32221913
0.48046875,0.21235111
0.484375,0.11757416
0.48828125,0.07467822
0.4921875,0.037947696
0.49609375,0.018545236
0.5,0.016330367
0.50390625,-0.0005211972
0.5078125,0.007447119
0.51171875,0.034182753
0.515625,0.0796857
0.51953125,0.19571733
0.5234375,0.31522912
0.52734375,0.45354828
0.53125,0.61067486
0.53515625,0.7260911
0.5390625,0.8302056
0.54296875,0.91072595
0.546875,0.967652
0.55078125,0.9855872
0.5546875,0.9978298
0.55859375,0.9993707
0.5625,0.9901806
0.56640625,0.99539596
0.5703125,0.9945379
0.57421875,0.9944403
0.578125,0.9951553
0.58203125,0.9967032
0.5859375,0.99772644
0.58984375,0.9985332
0.59375,0.99914443
0.59765625,0.998304
0.6015625,0.9970051
0.60546875,0.99492955
0.609375,0.99138695
0.61328125,0.98963207
0.6171875,0.98912996
0.62109375,0.99144286
0.625,0.99612486
0.62890625,0.9976851
0.6328125,0.9767893
0.63671875,0.9339711
0.640625,0.8692305
0.64453125,0.75430137
0.6484375,0.63563687
0.65234375,0.50432503
0.65625,0.36036587
0.66015625,0.25638083
0.6640625,0.16270106
0.66796875,0.090566985
0.671875,0.039978616
0.67578125,0.017909298
0.6796875,0.0034771934
0.68359375,0.00016167038
0.6875,0.007851469
0.69140625,0.0030005167
0.6953125,0.0036798243
0.69921875,0.003997824
0.703125,0.0039545163
0.70703125,0.002387933
0.7109375,0.0015008188
0.71484375,0.0007088916
0.71875,2.004965e-05
0.72265625,8.278856e-05
0.7265625,8.835553e-06
0.73046875,2.7179787e-05
0.734375,0.00013821264
0.73828125,7.127295e-05
0.7421875,6.5837696e-05
0.74609375,4.964339e-05
0.75,2.2759814e-05
0.75390625,1.4466493e-05
0.7578125,5.538558e-06
0.76171875,1.0574505e-06
0.765625,1.0231696e-06
0.76953125,6.45164e-07
0.7734375,7.7939023e-07
0.77734375,1.0186944e-06
0.78125,1.3630764e-06
0.78515625,6.9623536e-07
0.7890625,4.5964384e-07
0.79296875,2.3027485e-07
0.796875,8.128392e-09
0.80078125,2.9716736e-08
0.8046875,3.6518415e-09
0.80859375,4.4125326e-09
0.8125,3.1794855e-08
0.81640625,1.4249236e-08
0.8203125,1.3356926e-08
0.82421875,1.0240681e-08
0.828125,4.900501e-09
0.83203125,3.0511553e-09
0.8359375,1.2343118e-09
0.83984375,2.8328173e-10
0.84375,1.9806509e-10
0.84765625,1.4262155e-10
0.8515625,1.5314294e-10
0.85546875,1.7250273e-10
0.859375,2.0070094e-10
0.86328125,2.0394805e-10
0.8671875,2.36916e-10
0.87109375,2.397574e-10
0.875,2.1649413e-10
0.87890625,2.0591888e-10
0.8828125,3.689113e-10
0.88671875,6.917414e-10
0.890625,1.1744091e-09
0.89453125,5.382631e-10
0.8984375,3.9537304e-10
0.90234375,6.7310335e-10
0.90625,1.371454e-09
0.91015625,6.7709123e-09
0.9140625,8.8500105e-09
0.91796875,8.867986e-09
0.921875,6.82484e-09
0.92578125,2.8670428e-09
0.9296875,1.1433636e-08
0.93359375,3.065893e-08
0.9375,6.236632e-08
0.94140625,1.0002361e-07
0.9453125,1.2814532e-07
0.94921875,1.4798324e-07
0.953125,1.595374e-07
0.95703125,1.4657455e-07
0.9609375,1.3038849e-07
0.96484375,1.055171e-07
0.96875,7.196039e-08
0.97265625,4.894921e-08
0.9765625,3.145622e-08
0.98046875,2.2393657e-08
0.984375,2.1761519e-08
0.98828125,1.9972271e-08
0.9921875,1.5786709e-08
0.99609375,9.791868e-09
1.0,2.0595856e-09


==> figs/data/sbr_p2_64uns.csv <==
x,u
0,9.94E-08
0.00390625,7.23E-08
0.0078125,8.45E-08
0.01171875,8.68E-08
0.015625,7.92E-08
0.01953125,1.30E-07
0.0234375,2.76E-07
0.02734375,5.08E-07
0.03125,8.25E-07
0.03515625,1.17E-06
0.0390625,1.49E-06
0.04296875,1.81E-06
0.046875,2.14E-06
0.05078125,2.07E-06
0.0546875,1.92E-06
0.05859375,1.61E-06
0.0625,1.16E-06
0.06640625,9.13E-07
0.0703125,6.33E-07
0.07421875,3.84E-07
0.078125,1.64E-07
0.08203125,1.49E-07
0.0859375,1.32E-07
0.08984375,1.43E-07
0.09375,1.80E-07
0.09765625,1.25E-07
0.1015625,1.08E-07
0.10546875,8.52E-08
0.109375,5.79E-08
0.11328125,3.66E-08
0.1171875,2.30E-08
0.12109375,1.51E-08
0.125,1.27E-08
0.12890625,1.87E-08
0.1328125,2.10E-08
0.13671875,2.40E-08
0.140625,2.77E-08
0.14453125,2.32E-08
0.1484375,2.10E-08
0.15234375,1.82E-08
0.15625,1.49E-08
0.16015625,1.88E-08
0.1640625,2.25E-08
0.16796875,2.69E-08
0.171875,3.20E-08
0.17578125,3.32E-08
0.1796875,4.54E-08
0.18359375,4.87E-08
0.1875,4.71E-08
0.19140625,3.01E-08
0.1953125,1.37E-07
0.19921875,3.32E-07
0.203125,6.14E-07
0.20703125,4.18E-07
0.2109375,3.72E-07
0.21484375,4.04E-07
0.21875,5.25E-07
0.22265625,2.73E-06
0.2265625,4.08E-06
0.23046875,5.21E-06
0.234375,6.92E-06
0.23828125,2.18E-06
0.2421875,1.95E-06
0.24609375,9.36E-06
0.25,2.37E-05
0.25390625,4.44E-05
0.2578125,5.28E-05
0.26171875,6.10E-05
0.265625,6.89E-05
0.26953125,0.00026313
0.2734375,0.000380101
0.27734375,0.000443487
0.28125,0.000471225
0.28515625,0.000218425
0.2890625,0.000476812
0.29296875,0.001235473
0.296875,0.002494406
0.30078125,0.005131117
0.3046875,0.00732001
0.30859375,0.00928824
0.3125,0.010962774
0.31640625,0.005371424
0.3203125,0.005506346
0.32421875,0.01022408
0.328125,0.019524623
0.33203125,0.073944524
0.3359375,0.148682982
0.33984375,0.250647306
0.34375,0.378869832
0.34765625,0.505656242
0.3515625,0.634029746
0.35546875,0.757372499
0.359375,0.87568444
0.36328125,0.928246975
0.3671875,0.970731318
0.37109375,0.991375089
0.375,0.989997447
0.37890625,0.99876219
0.3828125,0.996944487
0.38671875,0.992415249
0.390625,0.985174417
0.39453125,0.992294848
0.3984375,0.993632615
0.40234375,0.995854914
0.40625,0.998961806
0.41015625,0.998323321
0.4140625,0.998033822
0.41796875,0.996515512
0.421875,0.99368763
0.42578125,0.990734458
0.4296875,0.988674402
0.43359375,0.987805903
0.4375,0.988128901
0.44140625,0.994143367
0.4453125,0.993263125
0.44921875,0.987941504
0.453125,0.975657344
0.45703125,0.914303839
0.4609375,0.830180466
0.46484375,0.720835805
0.46875,0.586269915
0.47265625,0.456388772
0.4765625,0.333484888
0.48046875,0.220827594
0.484375,0.118416913
0.48828125,0.080578163
0.4921875,0.044803333
0.49609375,0.028870987
0.5,0.032708857
0.50390625,0.011786513
0.5078125,0.018297793
0.51171875,0.039945405
0.515625,0.07672935
0.51953125,0.185864031
0.5234375,0.305202961
0.52734375,0.450424433
0.53125,0.621528447
0.53515625,0.730160773
0.5390625,0.836296201
0.54296875,0.917252064
0.546875,0.973028302
0.55078125,0.986297607
0.5546875,0.997671306
0.55859375,0.995467484
0.5625,0.979686141
0.56640625,0.993656695
0.5703125,0.993140996
0.57421875,0.993560553
0.578125,0.994915366
0.58203125,0.997232676
0.5859375,0.998098075
0.58984375,0.998308837
0.59375,0.997864962
0.59765625,0.993584275
0.6015625,0.991542637
0.60546875,0.989566803
0.609375,0.987656832
0.61328125,0.987103105
0.6171875,0.985548496
0.62109375,0.981983781
0.625,0.976932287
0.62890625,0.986885726
0.6328125,0.959361017
0.63671875,0.913277924
0.640625,0.848636508
0.64453125,0.733812153
0.6484375,0.620373607
0.65234375,0.492394358
0.65625,0.362723649
0.66015625,0.256372869
0.6640625,0.163253605
0.66796875,0.090877518
0.671875,0.040699985
0.67578125,0.019869259
0.6796875,0.007321563
0.68359375,0.002325763
0.6875,0.005987896
0.69140625,0.002960779
0.6953125,0.002844581
0.69921875,0.002773225
0.703125,0.002422198
0.70703125,0.001527892
0.7109375,0.000986666
0.71484375,0.000579351
0.71875,0.000275164
0.72265625,0.000135884
0.7265625,5.11E-05
0.73046875,2.88E-05
0.734375,2.33E-05
0.73828125,2.16E-05
0.7421875,1.79E-05
0.74609375,1.58E-05
0.75,1.45E-05
0.75390625,1.01E-05
0.7578125,7.37E-06
0.76171875,4.88E-06
0.765625,2.65E-06
0.76953125,1.71E-06
0.7734375,9.58E-07
0.77734375,4.94E-07
0.78125,3.14E-07
0.78515625,1.60E-07
0.7890625,1.03E-07
0.79296875,7.48E-08
0.796875,7.61E-08
0.80078125,4.21E-08
0.8046875,2.86E-08
0.80859375,2.13E-08
0.8125,2.00E-08
0.81640625,1.11E-08
0.8203125,9.42E-09
0.82421875,8.20E-09
0.828125,7.46E-09
0.83203125,4.12E-09
0.8359375,2.56E-09
0.83984375,1.46E-09
0.84375,8.09E-10
0.84765625,3.43E-10
0.8515625,2.39E-10
0.85546875,2.12E-10
0.859375,2.64E-10
0.86328125,1.38E-10
0.8671875,1.11E-10
0.87109375,1.35E-10
0.875,1.89E-10
0.87890625,2.27E-10
0.8828125,2.87E-10
0.88671875,4.83E-10
0.890625,8.14E-10
0.89453125,1.41E-09
0.8984375,1.95E-09
0.90234375,3.04E-09
0.90625,4.67E-09
0.91015625,1.16E-08
0.9140625,1.83E-08
0.91796875,2.38E-08
0.921875,2.83E-08
0.92578125,2.35E-08
0.9296875,5.86E-08
0.93359375,1.49E-07
0.9375,2.94E-07
0.94140625,4.91E-07
0.9453125,6.57E-07
0.94921875,7.60E-07
0.953125,8.01E-07
0.95703125,9.21E-07
0.9609375,1.02E-06
0.96484375,1.10E-06
0.96875,1.17E-06
0.97265625,9.44E-07
0.9765625,6.99E-07
0.98046875,4.20E-07
0.984375,1.11E-07
0.98828125,6.65E-08
0.9921875,3.61E-08
0.99609375,4.00E-08
1,7.80E-08


==> figs/data/sedov_exact2.csv <==
r,d,v,p
1.00E-02,1.87E-09,0.003575,0.077492341
1.99E-02,4.12405E-08,0.0071125,0.077492341
2.98E-02,2.53934E-07,0.0106375,0.077492341
3.97E-02,9.22156E-07,0.014125,0.077492341
4.96E-02,2.5159E-06,0.01775,0.077492341
5.95E-02,5.69679E-06,0.02125,0.077492341
6.94E-02,1.13985E-05,0.02475,0.077492341
7.93E-02,2.08552E-05,0.028375,0.077492341
8.92E-02,3.52245E-05,0.031875,0.077492341
9.91E-02,5.66149E-05,0.035375,0.077492341
1.09E-01,8.72567E-05,0.038875,0.077492341
1.19E-01,0.000128178,0.0425,0.077492341
1.29E-01,0.000183073,0.046,0.077492341
1.39E-01,0.000255435,0.0495,0.077492341
1.49E-01,0.000347647,0.053125,0.077492341
1.58E-01,0.0004741,0.056625,0.077492341
1.68E-01,0.00062004,0.060125,0.077492341
1.78E-01,0.000799681,0.063625,0.077492341
1.88E-01,0.001017356,0.06725,0.077492341
1.98E-01,0.001279245,0.07075,0.077492341
2.08E-01,0.001589081,0.07425,0.077492341
2.18E-01,0.001959416,0.077875,0.077492341
2.28E-01,0.002387712,0.081375,0.077492341
2.38E-01,0.002892902,0.084875,0.077492341
2.48E-01,0.003468172,0.088375,0.077492341
2.57E-01,0.004182722,0.092,0.077492341
2.67E-01,0.004948996,0.0955,0.077492341
2.77E-01,0.005834214,0.099,0.077492341
2.87E-01,0.006810519,0.102625,0.077492341
2.97E-01,0.007939515,0.106125,0.077492341
3.07E-01,0.009158635,0.109625,0.077492341
3.17E-01,0.010579183,0.113125,0.077492341
3.27E-01,0.012126141,0.11675,0.077492341
3.37E-01,0.0138741,0.12025,0.077492341
3.47E-01,0.015772371,0.12375,0.077492341
3.56E-01,0.018063738,0.1275,0.077492341
3.66E-01,0.020396551,0.13125,0.077492341
3.76E-01,0.022950719,0.135,0.077492341
3.86E-01,0.025733556,0.1375,0.077492341
3.96E-01,0.028985911,0.14125,0.077492341
4.06E-01,0.032275699,0.145,0.077492341
4.16E-01,0.035976571,0.14875,0.077492341
4.26E-01,0.039969589,0.1525,0.077492341
4.36E-01,0.044279896,0.155,0.077492341
4.46E-01,0.048919854,0.15875,0.077492341
4.55E-01,0.054354533,0.1625,0.077692341
4.65E-01,0.059873912,0.16625,0.077692341
4.75E-01,0.065782184,0.17,0.077692341
4.85E-01,0.072139748,0.17375,0.077692341
4.95E-01,0.078985962,0.17625,0.077692341
5.05E-01,0.086188405,0.18,0.077692341
5.15E-01,0.094442619,0.18375,0.077692341
5.25E-01,0.102278372,0.1875,0.077692341
5.35E-01,0.11166955,0.19125,0.077692341
5.45E-01,0.12107837,0.195,0.077892341
5.54E-01,0.13232845,0.19875,0.077892341
5.64E-01,0.143250389,0.20125,0.077892341
5.74E-01,0.154399957,0.205,0.077892341
5.84E-01,0.167188227,0.20875,0.078092341
5.94E-01,0.180356777,0.2125,0.078092341
6.04E-01,0.194237443,0.21625,0.078292341
6.14E-01,0.209093363,0.22,0.078292341
6.24E-01,0.225130096,0.22375,0.078492341
6.34E-01,0.242112599,0.22625,0.078692341
6.44E-01,0.259837524,0.23,0.078692341
6.53E-01,0.280127057,0.23375,0.078892341
6.63E-01,0.300239251,0.2375,0.079292341
6.73E-01,0.321827991,0.24125,0.079492341
6.83E-01,0.345247525,0.245,0.079692341
6.93E-01,0.369577401,0.24875,0.080092341
7.03E-01,0.394325254,0.2525,0.080492341
7.13E-01,0.422107279,0.25625,0.080892341
7.23E-01,0.45246107,0.26,0.081292341
7.33E-01,0.482438187,0.26375,0.081892341
7.43E-01,0.51685583,0.2675,0.082492341
7.52E-01,0.554955911,0.2725,0.083092341
7.62E-01,0.592156332,0.27625,0.083892341
7.72E-01,0.632471686,0.28,0.084892341
7.82E-01,0.677524105,0.28375,0.085892341
7.92E-01,0.726660674,0.28875,0.086892341
8.02E-01,0.77735835,0.2925,0.088292341
8.12E-01,0.834909563,0.2975,0.089692341
8.22E-01,0.896631289,0.30125,0.091292341
8.32E-01,0.963658162,0.30625,0.093092341
8.42E-01,1.036941783,0.31125,0.095292341
8.51E-01,1.122838807,0.31625,0.097692341
8.61E-01,1.214205646,0.32125,0.100492341
8.71E-01,1.315119785,0.32625,0.103492341
8.81E-01,1.430247277,0.33125,0.107092341
8.91E-01,1.555104482,0.3375,0.111292341
9.01E-01,1.708974726,0.3425,0.115892341
9.11E-01,1.878162709,0.34875,0.121492341
9.21E-01,2.073653189,0.355,0.127892341
9.31E-01,2.292570425,0.3625,0.135292341
9.41E-01,2.568294981,0.36875,0.143892341
9.50E-01,2.892549934,0.37625,0.154292341
9.60E-01,3.277813947,0.38375,0.166492341
9.70E-01,3.758191598,0.39125,0.182092341
9.80E-01,4.334928474,0.4,0.198092341
9.90E-01,5.070601948,0.4075,0.220092341
1.00E+00,6,0.41625,0.246092341


==> figs/data/shapes_exact.csv <==
x,u
0.0,0.0
0.001953125,0.0
0.00390625,0.0
0.005859375,0.0
0.0078125,0.0
0.009765625,0.0
0.01171875,0.0
0.013671875,0.0
0.015625,0.0
0.017578125,0.0
0.01953125,0.0
0.021484375,0.0
0.0234375,0.0
0.025390625,8.08710025810397e-09
0.02734375,1.4437067629183844e-08
0.029296875,2.5538128615442305e-08
0.03125,4.476339980789228e-08
0.033203125,7.774652264435136e-08
0.03515625,1.338020595159311e-07
0.037109375,2.281752516942135e-07
0.0390625,3.8556552377672386e-07
0.041015625,6.455825219219458e-07
0.04296875,1.071098102334699e-06
0.044921875,1.7608836091981076e-06
0.046875,2.8685073517009424e-06
0.048828125,4.630258086390269e-06
0.05078125,7.40590856311016e-06
0.052734375,1.1737494664851398e-05
0.0546875,1.8433015372211172e-05
0.056640625,2.868410330490059e-05
0.05859375,4.4229302021123205e-05
0.060546875,6.757760703182271e-05
0.0625,0.0001023103210567961
0.064453125,0.00015348290169986173
0.06640625,0.00022815209983743757
0.068359375,0.0003360569291131185
0.0703125,0.0004904843491102694
0.072265625,0.000709351299698883
0.07421875,0.0010165330398576628
0.076171875,0.0014434626277527933
0.078125,0.0020310167484747384
0.080078125,0.0028316878711370863
0.08203125,0.003912020948560115
0.083984375,0.005355263912221757
0.0859375,0.007264144919575946
0.087890625,0.009763646266282584
0.08984375,0.013003596617826447
0.091796875,0.017160852413344165
0.09375,0.022440789864373166
0.095703125,0.029077786066792274
0.09765625,0.03733433759409935
0.099609375,0.04749845449260125
0.1015625,0.05987898396063107
0.103515625,0.07479856767097899
0.10546875,0.09258402467932032
0.107421875,0.11355408063017292
0.109375,0.13800453252227304
0.111328125,0.16619114133434432
0.11328125,0.1983107722621696
0.115234375,0.23448153927498114
0.1171875,0.27472293796286384
0.119140625,0.31893714588044497
0.12109375,0.36689280910413946
0.123046875,0.4182126947661104
0.125,0.47236655274101486
0.126953125,0.5286703825385297
0.12890625,0.586293039568021
0.130859375,0.6442707445274276
0.1328125,0.7015295982700444
0.134765625,0.7569156806313421
0.13671875,0.8092317631908994
0.138671875,0.8572791370685101
0.140625,0.8999025943634563
0.142578125,0.9360362503774572
0.14453125,0.9647476910563704
0.146484375,0.9852779026142828
0.1484375,0.99707459984654
0.150390625,0.9998169112940332
0.15234375,0.9934298813590282
0.154296875,0.9780878745371239
0.15625,0.9542066659691882
0.158203125,0.9224247190910085
0.16015625,0.8835748270904368
0.162109375,0.8386478760147398
0.1640625,0.7887509288536175
0.166015625,0.7350621004217004
0.16796875,0.6787847772302036
0.169921875,0.621103636674205
0.171875,0.5631446537543374
0.173828125,0.5059408826545047
0.17578125,0.4504053058701102
0.177734375,0.39731150128348264
0.1796875,0.34728233389988694
0.181640625,0.3007863760050027
0.18359375,0.25814133167027736
0.185546875,0.21952341306331472
0.1875,0.1849813999073042
0.189453125,0.15445401156631478
0.19140625,0.12778922565711906
0.193359375,0.1047642720819319
0.1953125,0.08510519601595108
0.197265625,0.06850509424296292
0.19921875,0.05464036291159423
0.201171875,0.04318453002154705
0.203125,0.0338194651582349
0.205078125,0.026243949172789365
0.20703125,0.020179739521907273
0.208984375,0.015375379341611971
0.2109375,0.01160807052926436
0.212890625,0.00868396675334655
0.21484375,0.0064372471149721855
0.216796875,0.004728311997584341
0.21875,0.0034414065856249476
0.220703125,0.002481931325203873
0.22265625,0.001773648070154742
0.224609375,0.0012559404738776458
0.2265625,0.0008812407613211085
0.228515625,0.0006126945440924921
0.23046875,0.0004221019557208069
0.232421875,0.00028814735072155883
0.234375,0.0001949107590597077
0.236328125,0.00013064142530105902
0.23828125,8.676606908559509e-05
0.240234375,5.710088638922609e-05
0.2421875,3.723571459497449e-05
0.244140625,2.406026747527944e-05
0.24609375,1.5405121377099244e-05
0.248046875,9.773580923298311e-06
0.25,6.144212353328199e-06
0.251953125,3.827389282344649e-06
0.25390625,2.3624518780271533e-06
0.255859375,1.444931372700186e-06
0.2578125,8.757000726114975e-07
0.259765625,5.258809829491293e-07
0.26171875,3.1292730622110133e-07
0.263671875,1.845114715051982e-07
0.265625,1.0780209440957477e-07
0.267578125,6.241010882951115e-08
0.26953125,3.5801942978322015e-08
0.271484375,2.035083196751848e-08
0.2734375,1.146256088740084e-08
0.275390625,0.0
0.27734375,0.0
0.279296875,0.0
0.28125,0.0
0.283203125,0.0
0.28515625,0.0
0.287109375,0.0
0.2890625,0.0
0.291015625,0.0
0.29296875,0.0
0.294921875,0.0
0.296875,0.0
0.298828125,0.0
0.30078125,0.0
0.302734375,0.0
0.3046875,0.0
0.306640625,0.0
0.30859375,0.0
0.310546875,0.0
0.3125,0.0
0.314453125,0.0
0.31640625,0.0
0.318359375,0.0
0.3203125,0.0
0.322265625,0.0
0.32421875,0.0
0.326171875,0.0
0.328125,0.0
0.330078125,0.0
0.33203125,0.0
0.333984375,0.0
0.3359375,0.0
0.337890625,0.0
0.33984375,0.0
0.341796875,0.0
0.34375,0.0
0.345703125,0.0
0.34765625,0.0
0.349609375,0.0
0.3515625,1.0
0.353515625,1.0
0.35546875,1.0
0.357421875,1.0
0.359375,1.0
0.361328125,1.0
0.36328125,1.0
0.365234375,1.0
0.3671875,1.0
0.369140625,1.0
0.37109375,1.0
0.373046875,1.0
0.375,1.0
0.376953125,1.0
0.37890625,1.0
0.380859375,1.0
0.3828125,1.0
0.384765625,1.0
0.38671875,1.0
0.388671875,1.0
0.390625,1.0
0.392578125,1.0
0.39453125,1.0
0.396484375,1.0
0.3984375,1.0
0.400390625,1.0
0.40234375,1.0
0.404296875,1.0
0.40625,1.0
0.408203125,1.0
0.41015625,1.0
0.412109375,1.0
0.4140625,1.0
0.416015625,1.0
0.41796875,1.0
0.419921875,1.0
0.421875,1.0
0.423828125,1.0
0.42578125,1.0
0.427734375,1.0
0.4296875,1.0
0.431640625,1.0
0.43359375,1.0
0.435546875,1.0
0.4375,1.0
0.439453125,1.0
0.44140625,1.0
0.443359375,1.0
0.4453125,1.0
0.447265625,1.0
0.44921875,1.0
0.451171875,1.0
0.453125,1.0
0.455078125,1.0
0.45703125,1.0
0.458984375,1.0
0.4609375,1.0
0.462890625,1.0
0.46484375,1.0
0.466796875,1.0
0.46875,1.0
0.470703125,1.0
0.47265625,1.0
0.474609375,1.0
0.4765625,1.0
0.478515625,1.0
0.48046875,1.0
0.482421875,1.0
0.484375,1.0
0.486328125,1.0
0.48828125,1.0
0.490234375,1.0
0.4921875,1.0
0.494140625,1.0
0.49609375,1.0
0.498046875,1.0
0.5,1.0
0.501953125,1.0
0.50390625,1.0
0.505859375,1.0
0.5078125,1.0
0.509765625,1.0
0.51171875,1.0
0.513671875,1.0
0.515625,1.0
0.517578125,1.0
0.51953125,1.0
0.521484375,1.0
0.5234375,1.0
0.525390625,1.0
0.52734375,1.0
0.529296875,1.0
0.53125,1.0
0.533203125,1.0
0.53515625,1.0
0.537109375,1.0
0.5390625,1.0
0.541015625,1.0
0.54296875,1.0
0.544921875,1.0
0.546875,1.0
0.548828125,1.0
0.55078125,0.0
0.552734375,0.0
0.5546875,0.0
0.556640625,0.0
0.55859375,0.0
0.560546875,0.0
0.5625,0.0
0.564453125,0.0
0.56640625,0.0
0.568359375,0.0
0.5703125,0.0
0.572265625,0.0
0.57421875,0.0
0.576171875,0.0
0.578125,0.0
0.580078125,0.0
0.58203125,0.0
0.583984375,0.0
0.5859375,0.0
0.587890625,0.0
0.58984375,0.0
0.591796875,0.0
0.59375,0.0
0.595703125,0.0
0.59765625,0.0
0.599609375,0.0
0.6015625,0.0
0.603515625,0.0
0.60546875,0.0
0.607421875,0.0
0.609375,0.0
0.611328125,0.0
0.61328125,0.0
0.615234375,0.0
0.6171875,0.0
0.619140625,0.0
0.62109375,0.0
0.623046875,0.0
0.625,0.0
0.626953125,0.0
0.62890625,0.0
0.630859375,0.0
0.6328125,0.0
0.634765625,0.0
0.63671875,0.0
0.638671875,0.0
0.640625,0.0
0.642578125,0.0
0.64453125,0.0
0.646484375,0.0
0.6484375,0.0
0.650390625,0.0
0.65234375,0.0
0.654296875,0.0
0.65625,0.0
0.658203125,0.0
0.66015625,0.0
0.662109375,0.0
0.6640625,0.0
0.666015625,0.0
0.66796875,0.0
0.669921875,0.0
0.671875,0.0
0.673828125,0.0
0.67578125,0.0
0.677734375,0.0
0.6796875,0.0
0.681640625,0.0
0.68359375,0.0
0.685546875,0.0
0.6875,0.0
0.689453125,0.0
0.69140625,0.0
0.693359375,0.0
0.6953125,0.0
0.697265625,0.0
0.69921875,0.0
0.701171875,0.15264393502015275
0.703125,0.24803918541230358
0.705078125,0.314616853725983
0.70703125,0.3683492260664453
0.708984375,0.4142651332008726
0.7109375,0.45473850658922566
0.712890625,0.4911167668802774
0.71484375,0.5242530959314873
0.716796875,0.5547287616695539
0.71875,0.5829611908180504
0.720703125,0.609262309291685
0.72265625,0.6338725688920047
0.724609375,0.6569820136129579
0.7265625,0.6787439571554206
0.728515625,0.6992842148125016
0.73046875,0.7187075395066823
0.732421875,0.7371022331728733
0.734375,0.7545435292281019
0.736328125,0.7710961246164041
0.73828125,0.7868161092934927
0.740234375,0.801752459825311
0.7421875,0.8159482118216814
0.744140625,0.8294413918179735
0.74609375,0.8422657663076124
0.748046875,0.8544514499217829
0.75,0.8660254037844384
0.751953125,0.8770118472822571
0.75390625,0.8874326008738633
0.755859375,0.8973073734573549
0.7578125,0.9066540047752504
0.759765625,0.9154886710582153
0.76171875,0.9238260603835279
0.763671875,0.9316795229038992
0.765625,0.9390612000822948
0.767578125,0.9459821362734273
0.76953125,0.9524523753677923
0.771484375,0.9584810447191625
0.7734375,0.9640764281813967
0.775390625,0.9692460297627932
0.77734375,0.9739966291490694
0.779296875,0.9783343301363994
0.78125,0.9822646028438569
0.783203125,0.9857923204323705
0.78515625,0.9889217909388739
0.787109375,0.9916567847349895
0.7890625,0.9940005580355575
0.791015625,0.9959558728106067
0.79296875,0.9975250133925213
0.794921875,0.9987098000162197
0.796875,0.9995115994824673
0.798828125,0.9999313330916466
0.80078125,0.9999694819561995
0.802734375,0.9996260897635363
0.8046875,0.9989007630265381
0.806640625,0.9977926688250107
0.80859375,0.9963005300077633
0.810546875,0.9944226177905637
0.8125,0.9921567416492215
0.814453125,0.9895002363685608
0.81640625,0.9864499460660688
0.818359375,0.9830022049623988
0.8203125,0.9791528146183313
0.822265625,0.9748970172976927
0.82421875,0.970229465046156
0.826171875,0.9651441839945147
0.828125,0.9596345332990056
0.830078125,0.9536931580169996
0.83203125,0.9473119350793329
0.833984375,0.9404819113549914
0.8359375,0.9331932326024447
0.837890625,0.9254350618552
0.83984375,0.9171954854848285
0.841796875,0.9084614048067413
0.84375,0.8992184106211352
0.845703125,0.8894506374855425
0.84765625,0.8791405937583308
0.849609375,0.8682689624827885
0.8515625,0.8568143669284499
0.853515625,0.844753092972105
0.85546875,0.8320587583480811
0.857421875,0.8187019159306017
0.859375,0.8046495743489837
0.861328125,0.7898646139677598
0.86328125,0.7743050689771768
0.865234375,0.7579232361103188
0.8671875,0.7406645559057087
0.869140625,0.7224661912234636
0.87109375,0.7032551962792388
0.873046875,0.6829461217939803
0.875,0.6614378277661481
0.876953125,0.6386091568975801
0.87890625,0.6143129260350547
0.880859375,0.5883673575759775
0.8828125,0.5605434723328787
0.884765625,0.5305458338691751
0.88671875,0.4979817665776035
0.888671875,0.4623092670479776
0.890625,0.4227421643271473
0.892578125,0.37805962115576197
0.89453125,0.3261660272679405
0.896484375,0.2628241581094447
0.8984375,0.1760848073372626
0.900390625,0.0
0.90234375,0.0
0.904296875,0.0
0.90625,0.0
0.908203125,0.0
0.91015625,0.0
0.912109375,0.0
0.9140625,0.0
0.916015625,0.0
0.91796875,0.0
0.919921875,0.0
0.921875,0.0
0.923828125,0.0
0.92578125,0.0
0.927734375,0.0
0.9296875,0.0
0.931640625,0.0
0.93359375,0.0
0.935546875,0.0
0.9375,0.0
0.939453125,0.0
0.94140625,0.0
0.943359375,0.0
0.9453125,0.0
0.947265625,0.0
0.94921875,0.0
0.951171875,0.0
0.953125,0.0
0.955078125,0.0
0.95703125,0.0
0.958984375,0.0
0.9609375,0.0
0.962890625,0.0
0.96484375,0.0
0.966796875,0.0
0.96875,0.0
0.970703125,0.0
0.97265625,0.0
0.974609375,0.0
0.9765625,0.0
0.978515625,0.0
0.98046875,0.0
0.982421875,0.0
0.984375,0.0
0.986328125,0.0
0.98828125,0.0
0.990234375,0.0
0.9921875,0.0
0.994140625,0.0
0.99609375,0.0
0.998046875,0.0


==> figs/data/shapes_p2_n20_continuous_solution.csv <==
x,u
0.0,0.011963178958625947
0.025,0.001956419309560229
0.05,0.0036307359860306807
0.05,0.01120783164222242
0.07500000000000001,0.031990935357699486
0.1,0.1829860676518198
0.1,0.15384186882537554
0.125,0.4541752687632924
0.15,0.6024082086298872
0.15,0.6364262495132985
0.175,0.4725104289014748
0.2,0.19909325142334233
0.2,0.1769714293804277
0.225,0.023776116172136555
0.25,0.012608955470682111
0.25,0.0206419883497946
0.275,0.025737625040421416
0.3,0.04831029508425824
0.3,0.04570103692446082
0.32499999999999996,0.14885623049128835
0.35,0.37633680778740736
0.35,0.3584391653416477
0.375,0.6878385687598412
0.4,0.924745199864982
0.4,0.9406506376481407
0.42500000000000004,0.9949484084112123
0.45,0.9817093541252838
0.45,0.9705402185342796
0.475,0.9666809790934917
0.5,0.8987748428192165
0.5,0.9120368279218657
0.525,0.7069901941547392
0.55,0.4132688632612138
0.55,0.4188749749675848
0.575,0.13107984150122484
0.6,0.005808110312134137
0.6,0.001530051553099447
0.625,0.014020569251719354
0.65,0.038913627195249836
0.65,0.04608586154707484
0.675,0.08472114371758861
0.7,0.23178530411727682
0.7,0.21029478357961845
0.725,0.5115444778586908
0.75,0.8114886606778804
0.75,0.8348001834280601
0.775,0.9790871280190778
0.8,0.9862589714258058
0.8,0.9761424610502336
0.825,0.9525121907065105
0.85,0.8132721454359942
0.85,0.8394447204386116
0.875,0.5156613897537368
0.9,0.19382890074069628
0.9,0.17116108278254613
0.925,0.023390838588785795
0.95,0.011628368103076644
0.95,0.013623102802898428
0.975,0.02023156431927313
1.0,0.010967711830662944


==> figs/data/shapes_p2_n40_continuous_solution.csv <==
x,u
0.0,0.00031430514733219627
0.0125,1.6374560114480045e-05
0.025,0.00013703346010792656
0.025,7.335561955197005e-18
0.037500000000000006,0.0010258246606664556
0.05,0.0029283994382811405
0.05,0.003270894125753406
0.0625,0.004250196976195459
0.075,0.0028046770627727265
0.075,0.011727498937007232
0.0875,0.00294248327148059
0.1,0.046994825729789934
0.1,0.0347592239857717
0.1125,0.21983676010424358
0.125,0.5016747890282844
0.125,0.48664067550028933
0.1375,0.7901527894850371
0.15,0.9170939468277056
0.15,0.9352596230777498
0.16249999999999998,0.8057148216808513
0.175,0.5228871902076483
0.175,0.5334057665881821
0.1875,0.2070267984945254
0.2,0.02740372864841101
0.2,0.014758391552889692
0.21250000000000002,0.007033276067605728
0.225,0.01821815419396004
0.225,0.01979260816571218
0.2375,0.012017492032656972
0.25,0.003073530703157677
0.25,0.0020389825683399757
0.2625,0.0009761789891869459
0.275,0.003401565201304617
0.275,0.0036786613987249395
0.2875,0.004893882328765348
0.3,0.0031416759386273577
0.3,0.009415477549899349
0.3125,0.0028779121393007847
0.325,0.041749005806368575
0.325,0.03808551119931876
0.3375,0.16584700388905604
0.35,0.393333201610227
0.35,0.37936085747614484
0.3625,0.6819752470831937
0.375,0.9069867314573149
0.375,0.9209955412012606
0.3875,0.9917109134084183
0.4,0.990201281574414
0.4,0.988013358273391
0.4125,0.9857924032052311
0.425,0.9929546627537313
0.425,0.9932354086625735
0.4375,0.9989957119872046
0.45,0.9993910308459721
0.45,0.9995023360631111
0.4625,0.9974202044798637
0.475,0.995722082248591
0.475,0.9943003090190454
0.4875,0.9962973341752432
0.5,0.9978607180239079
0.5,0.9893892319012233
0.5125,0.9868612561732416
0.525,0.8997618502059246
0.525,0.9125729256354903
0.5375000000000001,0.6899194723021478
0.55,0.40735717087780304
0.55,0.41235908935852256
0.5625,0.1470935395695476
0.575,0.015168591451636187
0.575,0.006423855303625215
0.5874999999999999,0.0072990297427704826
0.6,0.016011895404788673
0.6,0.01723524968832128
0.6125,0.010680708974123
0.625,0.003090888615913018
0.625,0.002243830011329664
0.6375,0.001292072743575618
0.65,0.002616768678035193
0.65,0.005728800197679626
0.6625000000000001,0.0023099591426809524
0.675,0.012810048659246627
0.675,0.014835150430126948
0.6875,0.05871981739797529
0.7,0.17284886883969872
0.7,0.16490360759772982
0.7124999999999999,0.36102824815216317
0.725,0.5779322521047178
0.725,0.576788983440324
0.7375,0.7682868035743055
0.75,0.8884059647848856
0.75,0.8924902450427251
0.7625,0.9422201918873381
0.775,0.9676012276327677
0.775,0.9663217602294885
0.7875000000000001,0.9860758416382066
0.8,0.9958776270892387
0.8,0.9967431393109439
0.8125,0.9888978775414045
0.825,0.9668714157274029
0.825,0.9636181010806975
0.8374999999999999,0.9357764994787651
0.85,0.8840250623646789
0.85,0.8837249089867798
0.8625,0.7852613852936973
0.875,0.6109564189938828
0.875,0.6231112340899237
0.8875,0.3708876429816053
0.9,0.14890621044628632
0.9,0.13909014617492407
0.9125000000000001,0.024007698444497808
0.925,0.00397650766976685
0.925,0.004193034881563015
0.9375,0.012163407407333673
0.95,0.009366038344333435
0.95,0.009336163740626435
0.9624999999999999,0.0020002217258511612
0.975,7.426748226969946e-05
0.975,0.00013851415109488642
0.9875,0.0005280914753966836
1.0,0.0003005759814325248


==> figs/data/shapes_p2_n80_continuous_solution.csv <==
x,u
0.0,6.751450604539403e-07
0.00625,2.3198227098035121e-07
0.0125,6.620497457825869e-08
0.0125,5.572209176485203e-09
0.018750000000000003,3.89372773897511e-07
0.025,6.687672734292725e-07
0.025,1.1827228599931374e-06
0.03125,5.097186453852638e-07
0.0375,1.2926183235993705e-06
0.0375,4.158612595492426e-06
0.04375,7.613993176732258e-06
0.05,3.68970946341037e-05
0.05,4.315654071851027e-05
0.05625,0.00011039389645006484
0.0625,0.0002644018206505288
0.0625,0.0003380091242911469
0.06875,0.0005445246696876066
0.075,0.001240051404106623
0.075,0.0017125228156643756
0.08124999999999999,0.002944483184445183
0.0875,0.008130749828750762
0.0875,0.009374114226817321
0.09375,0.020374268255164987
0.1,0.04818483823014447
0.1,0.04917410308629365
0.10625000000000001,0.10019556428036995
0.1125,0.18751913905207515
0.1125,0.18564735624271528
0.11875,0.315456350512973
0.125,0.4778410423744729
0.125,0.4732421858600426
0.13125,0.6595424878284976
0.1375,0.8260162070940849
0.1375,0.8237370496576818
0.14375,0.9467862668070637
0.15,0.9911470122454343
0.15,0.994218390828556
0.15625,0.9482039515605765
0.1625,0.8302693489408356
0.1625,0.8347794189194275
0.16875,0.660688605526897
0.175,0.479168917089415
0.175,0.480387733561221
0.18125,0.313696699517538
0.1875,0.18540154825877853
0.1875,0.18402696816462943
0.19375,0.09917131151156455
0.2,0.047709165099026944
0.2,0.0466207833546263
0.20625,0.02144636393978678
0.2125,0.00882397997280476
0.2125,0.00851697849117313
0.21875,0.0035360130069883823
0.225,0.0013224084431282762
0.225,0.0012607544495862391
0.23125,0.0005193373258698124
0.2375,0.00020674092434446316
0.2375,0.0002035426030141827
0.24375,6.901059361103734e-05
0.25,8.273509896382275e-06
0.25,5.29314538307751e-06
0.25625,2.385495658382845e-06
0.2625,1.1269779455172322e-05
0.2625,9.035005981256932e-06
0.26875000000000004,2.8181062629024014e-05
0.275,5.4727632098850936e-05
0.275,6.0386494506725e-05
0.28125,6.648155172292263e-05
0.2875,3.8318104065837424e-05
0.2875,0.00014415937366163276
0.29374999999999996,3.9595300403337645e-05
0.3,0.0006047466958242359
0.3,0.0002614771214610112
0.30625,0.0028072295997493366
0.3125,0.0053456885838460665
0.3125,0.005942354598647773
0.31875,0.005565670382836074
0.325,0.0027180183804288577
0.325,0.009530090019814655
0.33125000000000004,0.0028181418655859928
0.3375,0.041532209592184656
0.3375,0.035924723776140755
0.34375,0.17739247592111823
0.35,0.40662292096507124
0.35,0.3964847000827654
0.35624999999999996,0.677096596802874
0.3625,0.8889629479734108
0.3625,0.9006784196329876
0.36875,0.9854773582681251
0.375,0.9945042364388433
0.375,0.9943413129319044
0.38125,0.9870174977873297
0.3875,0.9896761886453628
0.3875,0.9893834991198086
0.39375000000000004,0.9968156445459603
0.4,0.9999459828231906
0.4,1.0000000000000002
0.40625,0.9995827711912899
0.4125,0.999568814565726
0.4125,0.9995417725672889
0.41874999999999996,0.9998724709920142
0.425,1.0000000000000002
0.425,1.0000000000000002
0.43125,0.9999797797936323
0.4375,0.9999844753682375
0.4375,0.999985309601201
0.44375,0.999997855225369
0.45,0.9999991831531807
0.45,0.9999975780237015
0.45625000000000004,0.9999991165264547
0.4625,0.9999916094509348
0.4625,0.9999958503142854
0.46875,0.9999670838175928
0.475,0.9999421126137121
0.475,0.9999237449778329
0.48124999999999996,0.9999513717480635
0.4875,0.999970811344772
0.4875,0.9998595516421757
0.49375,0.9998289001250688
0.5,0.9985631073056556
0.5,0.9990064241924277
0.50625,0.9956812407111706
0.5125,0.9938161483830555
0.5125,0.9920585229407725
0.51875,0.9959345350338175
0.525,0.9978182243207417
0.525,0.9902206637856535
0.53125,0.983369580773173
0.5375,0.8899891119172094
0.5375,0.9018962186639339
0.54375,0.680063623588669
0.55,0.4091900449682625
0.55,0.4138662136070262
0.55625,0.16150074325157038
0.5625,0.02480293914063312
0.5625,0.015533384553436348
0.56875,0.004398351102889012
0.575,0.013489793280371443
0.575,0.014588268072291277
0.58125,0.011882756819404632
0.5875,0.00512456803372292
0.5875,0.004475708207060225
0.59375,0.0005915216817625097
0.6,0.00033336538993476516
0.6,0.00038137659541563954
0.60625,0.0004884487528990871
0.6125,0.0002390647011237655
0.6125,0.00021355335658769056
0.61875,3.0375950098466647e-05
0.625,1.2892327043396677e-05
0.625,1.4252131847587107e-05
0.63125,3.00783961918454e-05
0.6375,2.301532401577402e-05
0.6375,5.512541419293844e-05
0.64375,4.506094800600974e-06
0.65,0.00010763400841455426
0.65,1.2383670728626607e-05
0.65625,0.0007137459973337361
0.6625,0.0018650142437706988
0.6625,0.0018763818174528971
0.66875,0.002681932217871553
0.675,0.0019468258458179824
0.675,0.0040348551518328965
0.68125,0.00029223513976450754
0.6875,0.007260367576504106
0.6875,0.007507370922043055
0.69375,0.043175311117741144
0.7,0.12993789923125748
0.7,0.12564022804402955
0.70625,0.2645094535000494
0.7125,0.419031240636165
0.7125,0.4175289224975543
0.71875,0.5642878190354148
0.725,0.6732373458105904
0.725,0.6758461631880889
0.73125,0.7412964068057868
0.7375,0.7855027004540124
0.7375,0.785447405498163
0.74375,0.822509982272616
0.75,0.8610609602031277
0.75,0.860681381425293
0.75625,0.8985780897174619
0.7625,0.9289427915107313
0.7625,0.929336268447503
0.76875,0.9510114986121763
0.775,0.9678846155720161
0.775,0.9677241584856945
0.78125,0.981713246574725
0.7875,0.9923212642174476
0.7875,0.9924511781346189
0.79375,0.9985381693052324
0.8,0.9998778192392646
0.8,0.9997787314003257
0.80625,0.9976376132060615
0.8125,0.9919389714874799
0.8125,0.9919371838727478
0.81875,0.9822579829177432
0.825,0.9684042292068944
0.825,0.9682743925324976
0.83125,0.9503514386861625
0.8375,0.9273388904119965
0.8375,0.9275018728351807
0.84375,0.8984449903378673
0.85,0.8637331880022534
0.85,0.8636319876425317
0.85625,0.824792220487213
0.8625,0.7835453943107584
0.8625,0.7812745055422426
0.86875,0.7380229538455982
0.875,0.6740925047487517
0.875,0.6751458562004389
0.88125,0.5758358133791707
0.8875,0.4352973332833809
0.8875,0.4416510353077338
0.89375,0.26566552162150014
0.9,0.11515214640255045
0.9,0.1111986056937041
0.90625,0.024137396687173587
0.9125,0.0010820879689597894
0.9125,0.0004449614053542762
0.91875,0.0068666570298644225
0.925,0.00790852041611796
0.925,0.008401944392423342
0.93125,0.003627674636833283
0.9375,0.0004606925559531414
0.9375,0.00022209432242743262
0.94375,0.0001456893181097292
0.95,0.0003197105659194256
0.95,0.00034241616730898195
0.95625,0.00015463259321719922
0.9625,1.8382252631892576e-05
0.9625,6.917182495075236e-06
0.96875,6.9629832365240905e-06
0.975,1.326477340418742e-05
0.975,1.3552777773285048e-05
0.98125,5.374144556822239e-06
0.9875,4.5880161671055645e-07
0.9875,7.127910761647226e-08
0.99375,4.458023878753084e-07
1.0,6.168175416369027e-07


==> figs/data/shapes_p4_n20_continuous_solution.csv <==
x,u
0.0,0.0020267142750595903
0.00863365823230057,0.00193811481030371
0.025,0.0029819562253501626
0.04136634176769943,0.007998486591175647
0.05,0.01653948028379269
0.05,0.017347618801123024
0.05863365823230057,0.029574914434009728
0.07500000000000001,0.04337590051511559
0.09136634176769944,0.023469039685123583
0.1,0.03408768391427603
0.1,0.04512448762502992
0.10863365823230058,0.09637689244913648
0.125,0.4457361606866325
0.14136634176769944,0.8624651935132407
0.15,0.9564454361217078
0.15,0.947886727824874
0.15863365823230058,0.9030963959607912
0.175,0.5002635942762216
0.19136634176769945,0.1289889545684477
0.2,0.04130069042391497
0.2,0.03804246511666714
0.20863365823230057,0.013860336595198188
0.225,0.006082651993362951
0.24136634176769944,0.0023024557607989413
0.25,0.007823686598521479
0.25,0.007864892815117208
0.25863365823230056,0.022654676348356013
0.275,0.06133778006917299
0.29136634176769943,0.0974258631453186
0.3,0.11656095009752687
0.3,0.11739071375969966
0.30863365823230055,0.14003778124843821
0.32499999999999996,0.21132051158576579
0.3413663417676994,0.31743367708167197
0.35,0.38750003709087044
0.35,0.39028708580643057
0.35863365823230053,0.46943011915211785
0.375,0.6730238183622811
0.39136634176769947,0.8796015861946647
0.4,0.9536248835942481
0.4,0.953148047466618
0.4086336582323006,0.9903250526495693
0.42500000000000004,0.9939046371697792
0.44136634176769945,0.9916769342863029
0.45,0.994529618893639
0.45,0.9897916970083517
0.45863365823230057,0.9937113582896029
0.475,0.9601519621946072
0.49136634176769944,0.9450423782601469
0.5,0.9545371593592715
0.5,0.9485623523645378
0.5086336582323006,0.9573965451589742
0.525,0.8216346677190197
0.5413663417676995,0.5258979516726636
0.55,0.3814819056162766
0.55,0.38405526641711396
0.5586336582323006,0.2903970249260642
0.575,0.22115217384081903
0.5913663417676994,0.12527647755090407
0.6,0.05961006188562618
0.6,0.06319108332967273
0.6086336582323005,0.01504685766557664
0.625,0.016145963788740978
0.6413663417676995,0.03213582284707278
0.65,0.036226003890362075
0.65,0.040260485090714115
0.6586336582323006,0.05454427582434073
0.675,0.14655027245109456
0.6913663417676994,0.21845303331367982
0.7,0.23844605523259013
0.7,0.2411080128250194
0.7086336582323005,0.2677905786887265
0.725,0.4192385684467879
0.7413663417676994,0.6686381646383309
0.75,0.798789662768591
0.75,0.7952933963009506
0.7586336582323006,0.9024857966401422
0.775,0.9877240614956179
0.7913663417676995,0.9860583264226999
0.8,0.9820501826064155
0.8,0.9797911359335648
0.8086336582323006,0.9841286629221824
0.825,0.9688236490902717
0.8413663417676994,0.9182891352929734
0.85,0.8784544091360791
0.85,0.8750868647076974
0.8586336582323005,0.823699880678358
0.875,0.6133518905138673
0.8913663417676995,0.2923169220048992
0.9,0.14039535722015276
0.9,0.14439597414195263
0.9086336582323006,0.041745020803002776
0.925,0.005747340478099967
0.9413663417676994,0.02097020347398644
0.95,0.017324596943066192
0.95,0.017362970460449826
0.9586336582323005,0.013219326350007601
0.975,0.011366126774635136
0.9913663417676994,0.005980828622973622
1.0,0.0026586223735201343


==> figs/data/shapes_p4_n40_continuous_solution.csv <==
x,u
0.0,2.3648757216227656e-05
0.004316829116150285,6.622405915389242e-06
0.0125,2.9934808952744663e-05
0.020683170883849716,2.4566846374220145e-05
0.025,1.776549498921419e-05
0.025,1.645633162921767e-05
0.029316829116150286,1.648645074777326e-05
0.037500000000000006,9.958210320373575e-06
0.04568317088384972,2.243543737990713e-06
0.05,4.074392650148554e-06
0.05,2.0874679805255125e-05
0.05431682911615029,4.8309208810186225e-06
0.0625,8.02077621063249e-05
0.07068317088384972,0.0004800371192086544
0.075,0.0011186508987103844
0.075,0.001136008704785547
0.07931682911615029,0.0024199887339880904
0.0875,0.009104593624710517
0.09568317088384973,0.028864273670771056
0.1,0.04967433094183319
0.1,0.04930417622249358
0.10431682911615028,0.0818372110872441
0.1125,0.18529194303751725
0.12068317088384972,0.35761103023588003
0.125,0.4736722592328083
0.125,0.4745184379715914
0.12931682911615028,0.5994044158440912
0.1375,0.828934821663893
0.14568317088384972,0.9751684645015857
0.15,0.9967044772609406
0.15,0.9959118189233775
0.15431682911615027,0.9751816592780165
0.16249999999999998,0.8287216328923896
0.1706831708838497,0.6010028955086449
0.175,0.47490924664695083
0.175,0.4753302636613477
0.17931682911615027,0.3581567216818508
0.1875,0.18506586233639952
0.19568317088384973,0.08136598420767319
0.2,0.04973023755247051
0.2,0.04965769316612829
0.2043168291161503,0.029144568747991033
0.21250000000000002,0.009115329033328278
0.22068317088384973,0.002269759143016339
0.225,0.0010439793426191236
0.225,0.0010057285597937307
0.22931682911615028,0.0005301643990331192
0.2375,9.9642590561781e-05
0.24568317088384972,0.00010429987154587075
0.25,0.0003724926680382068
0.25,0.00037544232660615014
0.2543168291161503,0.0008329360011437437
0.2625,0.001995952990528437
0.27068317088384974,0.0033404054557365625
0.275,0.004224400948421902
0.275,0.0042230705939386584
0.2793168291161503,0.005394325692845438
0.2875,0.009055500094481897
0.2956831708838497,0.015890153490858226
0.3,0.021299659821245577
0.3,0.02118745603960543
0.30431682911615027,0.028318621331913433
0.3125,0.047184400754314335
0.32068317088384973,0.078640218339488
0.325,0.1029892862804272
0.325,0.10296439070415962
0.3293168291161503,0.13395419121054478
0.3375,0.21086479949714007
0.3456831708838497,0.3143744644790836
0.35,0.38532019964160447
0.35,0.3876087007249788
0.35431682911615026,0.4713568978664769
0.3625,0.6788963434176184
0.3706831708838497,0.8793752650464661
0.375,0.9506269260152123
0.375,0.9502374928890216
0.3793168291161503,0.9881426727710895
0.3875,0.997610656319315
0.39568317088384974,0.994220529771689
0.4,0.9961254579153307
0.4,0.9962065206792112
0.4043168291161503,0.9965386969128692
0.4125,0.9958517906820896
0.4206831708838497,0.9977310197663001
0.425,0.9991958950754458
0.425,0.9992156683366201
0.42931682911615027,0.9998982496373984
0.4375,0.9997114254563206
0.44568317088384973,0.9996296929286566
0.45,0.999744525499642
0.45,0.9998170718851949
0.4543168291161503,0.9997900603443312
0.4625,0.9999782082635638
0.4706831708838497,0.9994613375154929
0.475,0.9987493654471462
0.475,0.9990375367473621
0.47931682911615026,0.997931803736056
0.4875,0.998804277899343
0.4956831708838497,0.999083881844413
0.5,0.9949967517209751
0.5,0.9934586844275289
0.5043168291161503,0.9867395866360885
0.5125,0.9652277624935675
0.5206831708838497,0.9651706746723236
0.525,0.9665913909092744
0.525,0.9629507909257783
0.5293168291161503,0.9510594338074232
0.5375000000000001,0.8036906719241568
0.5456831708838498,0.5349837559108457
0.55,0.3977318942947938
0.55,0.40041877925511093
0.5543168291161503,0.29535269195456804
0.5625,0.19428624244789117
0.5706831708838497,0.11576764594158297
0.575,0.0679174032958144
0.575,0.07042310984875652
0.5793168291161502,0.026838635090209673
0.5874999999999999,0.0012836413005145985
0.5956831708838497,0.005773380325977714
0.6,0.005289455428494444
0.6,0.005514637172996255
0.6043168291161503,0.003756381051379219
0.6125,0.004502630434137151
0.6206831708838497,0.00340575042843477
0.625,0.0016206580677845367
0.625,0.001696344247807135
0.6293168291161503,0.00034524265540695023
0.6375,0.001295192881741547
0.6456831708838497,0.004898226508334714
0.65,0.007892900148425072
0.65,0.007869778763910009
0.6543168291161503,0.012068299407782207
0.6625000000000001,0.021421960627372363
0.6706831708838498,0.03147773448249847
0.675,0.039406420868059344
0.675,0.04000250330018301
0.6793168291161503,0.05126501412539984
0.6875,0.08667202337678369
0.6956831708838497,0.13078271402637034
0.7,0.15886638823661858
0.7,0.15925132582309126
0.7043168291161502,0.19559576511854693
0.7124999999999999,0.31321455003569953
0.7206831708838497,0.49694556862260225
0.725,0.6012355946230232
0.725,0.5990701830285229
0.7293168291161503,0.6926901684426853
0.7375,0.7966304837575052
0.7456831708838497,0.8396833261036062
0.75,0.8588945844862576
0.75,0.8587984076941267
0.7543168291161503,0.8830422552736984
0.7625,0.9296258168531909
0.7706831708838497,0.9584516211049653
0.775,0.9675780535878368
0.775,0.9677986109775903
0.7793168291161503,0.976307022549835
0.7875000000000001,0.9924441180324699
0.7956831708838498,0.9995159516165772
0.8,0.9990242669029018
0.8,0.9992382700356245
0.8043168291161503,0.9971893970961874
0.8125,0.9920160920494601
0.8206831708838497,0.9797037800472311
0.825,0.9691269077640239
0.825,0.9692903945511386
0.8293168291161502,0.9561183444833997
0.8374999999999999,0.9271013449561778
0.8456831708838497,0.8905314875678088
0.85,0.8664813021758364
0.85,0.8659557227770378
0.8543168291161503,0.8386869104347907
0.8625,0.7776777063870762
0.8706831708838497,0.7128805675308071
0.875,0.6713298868601808
0.875,0.6693267266409519
0.8793168291161503,0.61598554998051
0.8875,0.4426806439964827
0.8956831708838497,0.2143201935929421
0.9,0.10962420923759775
0.9,0.11225227439377675
0.9043168291161503,0.038390353589130746
0.9125000000000001,0.0018016207586521679
0.9206831708838498,0.009573012302369158
0.925,0.008749329007523387
0.925,0.009080832551093682
0.9293168291161503,0.00643103255813283
0.9375,0.0067221389694404575
0.9456831708838497,0.005213865846561605
0.95,0.0028162097149712294
0.95,0.002972862164669654
0.9543168291161502,0.0007667372120739664
0.9624999999999999,0.00020161742540758583
0.9706831708838497,0.0005318273906528118
0.975,0.00037370121513260123
0.975,0.000366982648491608
0.9793168291161503,0.0003135348756251348
0.9875,0.00029805677995920437
0.9956831708838497,0.00012721916459438145
1.0,2.9867045100484474e-05


==> figs/data/shapes_p4_n80_continuous_solution.csv <==
x,u
0.0,5.726828272675629e-08
0.0021584145580751425,1.2739199730884836e-08
0.00625,3.339051422451448e-08
0.010341585441924858,3.153658666110667e-08
0.0125,2.5375236175113626e-08
0.0125,2.2916551459237936e-08
0.014658414558075143,2.9952034398617186e-08
0.018750000000000003,1.872376139907946e-08
0.02284158544192486,2.009835948200041e-09
0.025,3.139062672103197e-09
0.025,3.774511919484483e-09
0.027158414558075144,1.0209072182344039e-08
0.03125,3.653598901744175e-08
0.03534158544192486,1.2599420442053342e-07
0.0375,2.3790057231969452e-07
0.0375,2.6048443083215994e-07
0.039658414558075145,4.248872903814928e-07
0.04375,1.2686989447249668e-06
0.047841585441924864,3.5244285486079692e-06
0.05,5.968529211865114e-06
0.05,6.168716519459215e-06
0.05215841455807514,9.918293430027359e-06
0.05625,2.5771900518081956e-05
0.06034158544192486,6.357523476292922e-05
0.0625,0.00010081206233416089
0.0625,0.00010177352294289328
0.06465841455807514,0.00015765554280892125
0.06875,0.0003592676305134779
0.07284158544192486,0.0007834655355072891
0.075,0.001163369733473294
0.075,0.0011652980028361824
0.07715841455807514,0.0017071647937761346
0.08124999999999999,0.0034284649062825147
0.08534158544192486,0.006607874197806539
0.0875,0.009190733614213421
0.0875,0.009188944894604308
0.08965841455807513,0.012640521206395522
0.09375,0.022421087065568866
0.09784158544192487,0.03819874065605135
0.1,0.0497793847772596
0.1,0.049767255979823406
0.10215841455807514,0.06415222360567065
0.10625000000000001,0.10059446734044697
0.11034158544192486,0.1515252276808924
0.1125,0.18504627459476256
0.1125,0.1850410042005768
0.11465841455807514,0.22347049538497826
0.11875,0.3098890140998651
0.12284158544192486,0.412792803483827
0.125,0.4724750602455709
0.125,0.4724976101609051
0.12715841455807514,0.5347560625129959
0.13125,0.6558385238816132
0.13534158544192487,0.7727163204484785
0.1375,0.8290484344119528
0.1375,0.8290651043747701
0.13965841455807515,0.8795788292718194
0.14375,0.9541130843098035
0.14784158544192486,0.9940176302029905
0.15,0.9994636469127258
0.15,0.9994558876131112
0.15215841455807513,0.9938738746529492
0.15625,0.9539846152692095
0.16034158544192487,0.8797953878682454
0.1625,0.8293675593586719
0.1625,0.8293404192442523
0.16465841455807514,0.7730280233080751
0.16875,0.6558769823887726
0.17284158544192485,0.5346741333531363
0.175,0.4724190447648329
0.175,0.4724195464545748
0.17715841455807513,0.4127980644795117
0.18125,0.3099322852138697
0.18534158544192486,0.22344875628249747
0.1875,0.1850100484199296
0.1875,0.18502008989449664
0.18965841455807514,0.15149434234654346
0.19375,0.10060676706008748
0.19784158544192487,0.0641491100521543
0.2,0.04977025978630614
0.2,0.0497718572565786
0.20215841455807515,0.03818604176444654
0.20625,0.02242259595287438
0.21034158544192486,0.012645145742123194
0.2125,0.009191694528394289
0.2125,0.009190411629351402
0.21465841455807513,0.006606062821413949
0.21875,0.003427957266182858
0.22284158544192487,0.0017110669692430717
0.225,0.0011650078271720533
0.225,0.001164504089510812
0.22715841455807514,0.0007834941042890005
0.23125,0.00035874358344175494
0.23534158544192485,0.00015917979713765486
0.2375,0.00010154827026583171
0.2375,0.00010152545956401198
0.23965841455807513,6.355254901853149e-05
0.24375,2.544803025947702e-05
0.24784158544192486,1.0379570189549319e-05
0.25,6.318356412723634e-06
0.25,6.3370169178692785e-06
0.25215841455807514,3.592124059666616e-06
0.25625,9.391516289114811e-07
0.26034158544192487,2.3086594444427085e-07
0.2625,6.416632299699754e-07
0.2625,7.320968497920244e-07
0.26465841455807515,1.891266598540246e-06
0.26875000000000004,7.263478298437253e-06
0.2728415854419249,1.5305011680720285e-05
0.275,2.0400357799184725e-05
0.275,2.039622083587222e-05
0.27715841455807516,2.6505333000584306e-05
0.28125,4.39618576021715e-05
0.28534158544192484,7.754832209121691e-05
0.2875,0.00010695629512155844
0.2875,0.00010772619943546346
0.2896584145580751,0.00014796651766780996
0.29374999999999996,0.00027087341947322106
0.29784158544192485,0.00047979049873328873
0.3,0.000650706318817074
0.3,0.0006573203753623023
0.30215841455807513,0.0008865956968964009
0.30625,0.0016212983223612095
0.31034158544192486,0.0028644026869649227
0.3125,0.003829900348291396
0.3125,0.00384453216430227
0.31465841455807514,0.0051215900170920306
0.31875,0.009090146394651326
0.32284158544192487,0.01603526806434806
0.325,0.02129737838659169
0.325,0.02118330296551307
0.32715841455807515,0.028036579065688492
0.33125000000000004,0.04674065420840778
0.3353415854419249,0.079267575803202
0.3375,0.10409095317518313
0.3375,0.10376928984669882
0.33965841455807516,0.13488535029638393
0.34375,0.20910864520018063
0.34784158544192484,0.3129514912866952
0.35,0.386436440885779
0.35,0.38823884892505167
0.3521584145580751,0.4756177722978675
0.35624999999999996,0.6824656392517972
0.36034158544192485,0.8757488248080172
0.3625,0.9451346386752468
0.3625,0.9444545244495457
0.36465841455807513,0.984331984431162
0.36875,0.9988325747067405
0.37284158544192486,0.9952919940176151
0.375,0.9965692559354518
0.375,0.9964802367884007
0.37715841455807514,0.997369783893262
0.38125,0.9963665885995798
0.38534158544192487,0.9969295987006123
0.3875,0.9982287061816612
0.3875,0.9981545383330028
0.38965841455807515,0.9994131050528821
0.39375000000000004,0.9999397756485863
0.3978415854419249,0.9998020956399742
0.4,0.9998519340123065
0.4,0.9998496621490999
0.40215841455807516,0.9998816712869927
0.40625,0.999846499156609
0.41034158544192484,0.9998995806185017
0.4125,0.999957443864526
0.4125,0.9999563052550042
0.4146584145580751,0.999992486274821
0.41874999999999996,0.9999915031483065
0.42284158544192485,0.9999878399783558
0.425,0.9999922484834242
0.425,0.9999923759596516
0.42715841455807513,0.9999933475985171
0.43125,0.9999944862433618
0.43534158544192486,0.9999980006473866
0.4375,0.9999996101370375
0.4375,0.9999997043845057
0.43965841455807514,0.9999998874297533
0.44375,0.9999995660561839
0.44784158544192487,0.9999996235796362
0.45,0.9999996789414234
0.45,0.9999997568777566
0.45215841455807515,0.9999996199458093
0.45625000000000004,0.9999998355986456
0.4603415854419249,0.9999998037297975
0.4625,0.9999993088828549
0.4625,0.9999994479323205
0.46465841455807516,0.9999985046805525
0.46875,0.9999983937351646
0.47284158544192484,0.9999996212021229
0.475,0.9999982567738392
0.475,0.999996940934361
0.4771584145580751,0.9999943607219415
0.48124999999999996,0.9999827505163186
0.48534158544192485,0.9999904730859666
0.4875,0.9999971476837635
0.4875,0.999985850214943
0.48965841455807513,0.9999953036919481
0.49375,0.9999031006544187
0.49784158544192486,0.9998378336735988
0.5,0.999879823324297
0.5,0.999891274453399
0.5021584145580751,0.9999546019512014
0.50625,0.9997918545846686
0.5103415854419249,0.9987428999775775
0.5125,0.9982128367513993
0.5125,0.9985815751918512
0.5146584145580752,0.9980412965210543
0.51875,0.9997410138041557
0.5228415854419248,0.9972094047727386
0.525,0.9915069784685374
0.525,0.9910245855098049
0.5271584145580751,0.983276180418243
0.53125,0.970736047539315
0.5353415854419249,0.9730111075191362
0.5375,0.9677364983283984
0.5375,0.965467413984257
0.5396584145580752,0.9421657653623267
0.54375,0.7935754750823095
0.5478415854419248,0.5450721903526858
0.55,0.4130950457819489
0.55,0.4153816257327911
0.5521584145580751,0.304719781006146
0.55625,0.18138718031017115
0.5603415854419249,0.10878580913593548
0.5625,0.07286444767545953
0.5625,0.07418438015908255
0.5646584145580751,0.038878113640608634
0.56875,0.003924553381830202
0.5728415854419249,0.0014996059845561467
0.575,0.0030380327457782833
0.575,0.0033959140289566317
0.5771584145580752,0.002401442650738893
0.58125,0.0019946034640857956
0.5853415854419248,0.002771588251532916
0.5875,0.0024316143103541754
0.5875,0.0025266625300441833
0.5896584145580751,0.0014616138170992228
0.59375,0.00013386314500440878
0.5978415854419249,0.00014559224646432708
0.6,0.00022378911877152049
0.6,0.0002414839550224893
0.6021584145580752,0.00016044631898300422
0.60625,0.0001443735400353541
0.6103415854419248,0.00013614078292704482
0.6125,8.400115232522371e-05
0.6125,8.94897032574799e-05
0.6146584145580751,2.711427289051417e-05
0.61875,5.392936690805963e-06
0.6228415854419249,1.6905888984006815e-05
0.625,1.2801397098601497e-05
0.625,1.2469732764156599e-05
0.6271584145580751,9.100521741799776e-06
0.63125,6.346373125065928e-06
0.6353415854419249,8.30010705999375e-06
0.6375,1.6214360337812134e-05
0.6375,1.7150992898707816e-05
0.6396584145580752,3.2024416378816954e-05
0.64375,8.345347046767266e-05
0.6478415854419248,0.0001474511499599499
0.65,0.00018765862382712087
0.65,0.0001898966197668729
0.6521584145580751,0.00024015742312580372
0.65625,0.0004289170822187968
0.6603415854419249,0.0007866600338358217
0.6625,0.001053413304970755
0.6625,0.0010441984029978524
0.6646584145580752,0.0013915432596090806
0.66875,0.002386968981988716
0.6728415854419248,0.004357942812637122
0.675,0.005924996366594959
0.675,0.005851943683217487
0.6771584145580751,0.007899648312748472
0.68125,0.012785229252955568
0.6853415854419249,0.021369335455674855
0.6875,0.02862142460734832
0.6875,0.02883684541192971
0.6896584145580751,0.038174409288917625
0.69375,0.06212850758548774
0.6978415854419249,0.09170087254147802
0.7,0.1123449194390507
0.7,0.11263312167715343
0.7021584145580752,0.1405594791428951
0.70625,0.22893674320350266
0.7103415854419248,0.3615753046319552
0.7125,0.4370866561999172
0.7125,0.4360471070143471
0.7146584145580751,0.5055922965764441
0.71875,0.5944012980483618
0.7228415854419249,0.6400699368016319
0.725,0.6587269904364877
0.725,0.6590953745477192
0.7271584145580752,0.6796492292179753
0.73125,0.7254656720283436
0.7353415854419248,0.7656798865449569
0.7375,0.7822630153100806
0.7375,0.7825250380927191
0.7396584145580751,0.797005486845914
0.74375,0.8254989551652643
0.7478415854419249,0.8536995315493129
0.75,0.8669154779855239
0.75,0.8669741229702714
0.7521584145580751,0.8785944033364468
0.75625,0.8987577603223857
0.7603415854419249,0.9179096609167294
0.7625,0.9272711835437981
0.7625,0.9272662340796088
0.7646584145580752,0.9357472418327837
0.76875,0.9498163996446674
0.7728415854419248,0.9623111725488823
0.775,0.9682890437961043
0.775,0.9682773293227839
0.7771584145580751,0.9736770518511839
0.78125,0.9822499807040477
0.7853415854419249,0.989147433820953
0.7875,0.9921675821015793
0.7875,0.992160458190473
0.7896584145580752,0.9946971120244832
0.79375,0.9980614691490598
0.7978415854419248,0.9997251123422385
0.8,0.9999593189038676
0.8,0.9999581296702397
0.8021584145580751,0.9997362737257022
0.80625,0.9980296234642857
0.8103415854419249,0.9946562567070961
0.8125,0.9921911481659641
0.8125,0.9921894912032797
0.8146584145580751,0.9892337326022133
0.81875,0.9822660233982322
0.8228415854419249,0.9735526233226239
0.825,0.9682434363048107
0.825,0.968241472020113
0.8271584145580752,0.9624206713425514
0.83125,0.9499183023532647
0.8353415854419248,0.9354650139541973
0.8375,0.9270301569478763
0.8375,0.9270254535904612
0.8396584145580751,0.9180110479999691
0.84375,0.899209180963898
0.8478415854419249,0.8781081407529853
0.85,0.8660262305869465
0.85,0.8660285825156091
0.8521584145580752,0.8532511873238617
0.85625,0.8268668791722742
0.8603415854419248,0.7972476485940699
0.8625,0.780355964981127
0.8625,0.7804834336586091
0.8646584145580751,0.7626423042564374
0.86875,0.7268801936931075
0.8728415854419249,0.6855614341359029
0.875,0.660730421907521
0.875,0.6606991520045287
0.8771584145580751,0.63408595103687
0.88125,0.58205749126886
0.8853415854419249,0.527703613352425
0.8875,0.4918367818600487
0.8875,0.4906399681195344
0.8896584145580752,0.44509465867616527
0.89375,0.3137243088553813
0.8978415854419248,0.1554510683500467
0.9,0.08423549826844061
0.9,0.08575824144703706
0.9021584145580751,0.03397448876619409
0.90625,0.0012226716353317282
0.9103415854419249,0.0038610457260907223
0.9125,0.004334188976444313
0.9125,0.004664067798910652
0.9146584145580752,0.0030685247044623205
0.91875,0.003184997245372335
0.9228415854419248,0.0038136914377815663
0.925,0.0030070247104620625
0.925,0.0031365033870666015
0.9271584145580751,0.0016172474231007223
0.93125,0.00012132423809787167
0.9353415854419249,0.0001573156091733519
0.9375,0.00020433991988233518
0.9375,0.00022378186286453453
0.9396584145580751,0.0001412744450771004
0.94375,0.00014467969336006713
0.9478415854419249,0.0001600535571235666
0.95,0.00010928906218275901
0.95,0.00011588677705145394
0.9521584145580752,4.418804924188297e-05
0.95625,2.5967643156139728e-06
0.9603415854419248,1.5397461463506677e-05
0.9625,1.3587556536528265e-05
0.9625,1.3744281852946097e-05
0.9646584145580751,9.220497181493449e-06
0.96875,8.50656670407438e-06
0.9728415854419249,5.408618491009211e-06
0.975,2.3105109735646394e-06
0.975,2.358362457564e-06
0.9771584145580752,3.413277667802054e-07
0.98125,5.680234292231987e-07
0.9853415854419248,8.562970686050997e-07
0.9875,5.591052747738237e-07
0.9875,5.787361934670053e-07
0.9896584145580751,3.6205370418177156e-07
0.99375,3.37173205208641e-07
0.9978415854419249,1.91977181908719e-07
1.0,6.067805505690773e-08

